Towards Mission-Critical Control at the Edge and Over 5G

With the emergence of industrial IoT and cloud computing, and the advent of 5G and edge clouds, there are ambitious expectations on elasticity, economies of scale, and fast time to market for demanding use cases in the next generation of ICT networks. Responsiveness and reliability of wireless communication links and services in the cloud are set to improve significantly as the concept of edge clouds is becoming more prevalent. To enable industrial uptake we must provide cloud capacity in the networks but also a sufficient level of simplicity and self-sustainability in the software platforms. In this paper, we present a research test-bed built to study mission-critical control over the distributed edge cloud. We evaluate system properties using a conventional control application in the form of a Model Predictive Controller. Our cloud platform provides the means to continuously operate our mission-critical application while seamlessly relocating computations across geographically dispersed compute nodes. Through our use of 5G wireless radio, we allow for mobility and reliably provide compute resources with low latency, at the edge. The primary contribution of this paper is a state-of-the art, fully operational test-bed showing the potential for merged IoT, 5G, and cloud. We also provide an evaluation of the system while operating a mission-critical application and provide an outlook on a novel research direction.

==> data/constrained/downsampled_dis_clocktick_aws.csv <==
0,0,4,1
0.053526,0,4,1
0.10151,0,4,1
0.16014,0,4,1
0.20719,0,4,1
0.26526,0,4,1
0.31888,0,4,1
0.36711,0,4,1
0.42072,0,4,1
0.47833,0,4,1
0.53292,0,4,1
0.58649,0,4,1
0.6411,0,4,1
0.69479,0,4,1
0.74306,0,4,1
0.8015,0,4,1
0.85015,0,4,1
0.90792,0,4,1
0.96151,0,4,1
1.0104,0,4,1
1.0691,0,4,1
1.1227,0,4,1
1.1778,0,4,1
1.2312,0,4,1
1.2877,0,4,1
1.3339,0,4,1
1.3862,0,4,1
1.4447,0,4,1
1.4978,0,4,1
1.552,0,4,1
1.6053,0,4,1
1.6532,0,4,1
1.7114,0,4,1
1.7597,0,4,1
1.8176,0,4,1
1.8707,0,4,1
1.9187,0,4,1
1.9771,0,4,1
2.0302,0,4,1
2.0844,0,4,1
2.1376,0,4,1
2.186,0,4,1
2.2416,0,4,1
2.2941,0,4,1
2.3522,0,4,1
2.401,0,4,1
2.4533,0,4,1
2.5068,0,4,1
2.5639,0,4,1
2.6181,0,4,1
2.6735,0,4,1
2.7213,0,4,1
2.7793,0,4,1
2.8278,0,4,1
2.8814,0,4,1
2.9339,0,4,1
2.994,0,4,1
3.0412,0,4,1
3.0984,0,4,1
3.1465,0,4,1
3.2049,0,4,1
3.2528,0,4,1
3.3109,0,4,1
3.3643,0,4,1
3.4187,0,4,1
3.4721,0,4,1
3.5201,0,4,1
3.5806,0,4,1
3.6269,0,4,1
3.6849,0,4,1
3.7383,0,4,1
3.7865,0,4,1
3.8451,0,4,1
3.8988,0,4,1
3.9534,0,4,1
4.007,0,4,1
4.0557,0,4,1
4.1144,0,4,1
4.1628,0,4,1
4.2224,0,4,1
4.276,0,4,1
4.3307,0,4,1
4.38,0,4,1
4.4378,0,4,1
4.4909,0,4,1
4.539,0,4,1
4.5978,0,4,1
4.646,0,4,1
4.7044,0,4,1
4.7576,0,4,1
4.8075,0,4,1
4.8656,0,4,1
4.9141,0,4,1
4.9677,0,4,1
5.0254,0,4,1
5.0791,0,4,1
5.133,0,4,1
5.1866,0,4,1
5.2411,0,4,1
5.2949,0,4,1
5.3495,0,4,1
5.403,0,4,1
5.4512,0,4,1
5.5099,0,4,1
5.558,0,4,1
5.6167,0,4,1
5.6703,0,4,1
5.7248,0,4,1
5.7781,0,4,1
5.8262,0,4,1
5.8798,0,4,1
5.9371,0,4,1
5.9914,0,4,1
6.0453,9.05,4,1
6.0987,9.05,4,1
6.1522,9.05,4,1
6.2002,9.05,4,1
6.2585,9.05,4,1
6.3071,9.05,4,1
6.3651,9.05,4,1
6.4185,9.05,4,1
6.4665,9.05,4,1
6.5249,9.05,4,1
6.5783,9.05,4,1
6.633,9.05,4,1
6.6865,9.05,4,1
6.7345,9.05,4,1
6.7879,9.05,4,1
6.8453,9.05,4,1
6.8996,9.05,4,1
6.953,9.05,4,1
7.0088,9.05,4,1
7.0563,9.05,4,1
7.1082,9.05,4,1
7.1666,9.05,4,1
7.2203,9.05,4,1
7.2737,9.05,4,1
7.3271,9.05,4,1
7.3752,9.05,4,1
7.4337,9.05,4,1
7.4871,9.05,4,1
7.5415,9.05,4,1
7.5948,9.05,4,1
7.6428,9.05,4,1
7.7029,9.05,4,1
7.7564,9.05,4,1
7.806,9.05,4,1
7.8633,9.05,4,1
7.9115,9.05,4,1
7.9696,9.05,4,1
8.0182,9.05,4,1
8.0715,9.05,4,1
8.1235,9.05,4,1
8.1818,9.05,4,1
8.2355,9.05,4,1
8.2834,9.05,4,1
8.3372,9.05,4,1
8.3901,9.05,4,1
8.444,9.05,4,1
8.4966,9.05,4,1
8.557,9.05,4,1
8.6033,9.05,4,1
8.6557,9.05,4,1
8.7136,9.05,4,1
8.7624,9.05,4,1
8.8203,9.05,4,1
8.8735,9.05,4,1
8.9215,9.05,4,1
8.9797,9.05,4,1
9.028,9.05,4,1
9.086,9.05,4,1
9.139,9.05,4,1
9.1874,9.05,4,1
9.241,9.05,4,1
9.2983,9.05,4,1
9.348,9.05,4,1
9.4049,9.05,4,1
9.4528,9.05,4,1
9.5061,9.05,4,1
9.5586,9.05,4,1
9.6122,9.05,4,1
9.6691,9.05,4,1
9.7171,9.05,4,1
9.775,9.05,4,1
9.8281,9.05,4,1
9.8821,9.05,4,1
9.9373,9.05,4,1
9.9852,9.05,4,1
10.043,9.05,4,1
10.092,9.05,4,1
10.145,9.05,4,1
10.203,9.05,4,1
10.25,9.05,4,1
10.304,9.05,4,1
10.361,9.05,4,1
10.409,9.05,4,1
10.467,9.05,4,1
10.515,9.05,4,1
10.569,9.05,4,1
10.621,9.05,4,1
10.675,9.05,4,1
10.732,9.05,4,1
10.78,9.05,4,1
10.84,9.05,4,1
10.886,9.05,4,1
10.944,9.05,4,1
10.997,9.05,4,1
11.045,9.05,4,1
11.098,9.05,4,1
11.156,9.05,4,1
11.21,9.05,4,1
11.263,9.05,4,1
11.311,9.05,4,1
11.369,9.05,4,1
11.422,9.05,4,1
11.476,9.05,4,1
11.53,9.05,4,1
11.578,9.05,4,1
11.636,9.05,4,1
11.689,9.05,4,1
11.745,9.05,4,1
11.791,9.05,4,1
11.844,9.05,4,1
11.902,9.05,4,1
11.955,9.05,4,1
12.009,9.05,4,1
12.062,9.05,4,1
12.11,9.05,4,1
12.166,9.05,4,1
12.221,9.05,4,1
12.271,9.05,4,1
12.323,9.05,4,1
12.381,9.05,4,1
12.428,9.05,4,1
12.482,9.05,4,1
12.537,9.05,4,1
12.587,9.05,4,1
12.64,9.05,4,1
12.698,9.05,4,1
12.745,9.05,4,1
12.799,9.05,4,1
12.854,9.05,4,1
12.904,9.05,4,1
12.957,9.05,4,1
13.015,9.05,4,1
13.062,9.05,4,1
13.117,9.05,4,1
13.171,9.05,4,1
13.223,9.05,4,1
13.275,9.05,4,1
13.332,9.05,4,1
13.38,9.05,4,1
13.435,9.05,4,1
13.709,9.05,4,1
13.725,9.05,4,1
13.77,9.05,4,1
13.823,9.05,4,1
13.877,9.05,4,1
13.929,9.05,4,1
13.981,9.05,4,1
14.039,9.05,4,1
14.092,9.05,4,1
14.141,9.05,4,1
14.199,9.05,4,1
14.253,9.05,4,1
14.306,9.05,4,1
14.354,9.05,4,1
14.413,9.05,4,1
14.466,9.05,4,1
14.521,9.05,4,1
14.576,9.05,4,1
14.624,9.05,4,1
14.682,9.05,4,1
14.735,9.05,4,1
14.783,9.05,4,1
14.838,9.05,4,1
14.892,9.05,4,1
14.943,9.05,4,1
15.003,9.05,4,1
15.049,9.05,4,1
15.101,9.05,4,1
15.152,9.05,4,1
15.21,9.05,4,1
15.257,9.05,4,1
15.315,9.05,4,1
15.362,9.05,4,1
15.414,9.05,4,1
15.477,9.05,4,1
15.519,9.05,4,1
15.574,9.05,4,1
15.629,9.05,4,1
15.682,9.05,4,1
15.733,9.05,4,1
15.785,9.05,4,1
15.846,9.05,4,1
15.89,9.05,4,1
15.945,9.05,4,1
15.999,9.05,4,1
16.055,9.05,4,1
16.105,9.05,4,1
16.159,9.05,4,1
16.215,9.05,4,1
16.271,9.05,4,1
16.319,9.05,4,1
16.375,9.05,4,1
16.427,9.05,4,1
16.479,9.05,4,1
16.535,9.05,4,1
16.584,9.05,4,1
16.638,9.05,4,1
16.695,9.05,4,1
16.747,9.05,4,1
16.799,9.05,4,1
16.856,9.05,4,1
16.903,9.05,4,1
16.958,9.05,4,1
17.012,9.05,4,1
17.064,9.05,4,1
17.117,9.05,4,1
17.173,9.05,4,1
17.225,9.05,4,1
17.279,9.05,4,1
17.337,9.05,4,1
17.387,9.05,4,1
17.444,9.05,4,1
17.492,9.05,4,1
17.546,9.05,4,1
17.599,9.05,4,1
17.657,9.05,4,1
17.705,9.05,4,1
17.759,9.05,4,1
17.813,9.05,4,1
17.865,9.05,4,1
17.919,9.05,4,1
17.977,9.05,4,1
18.032,9.05,4,1
18.08,9.05,4,1
18.136,9.05,4,1
18.188,9.05,4,1
18.241,9.05,4,1
18.293,9.05,4,1
18.347,9.05,4,1
18.401,9.05,4,1
18.462,9.05,4,1
18.508,9.05,4,1
18.561,9.05,4,1
18.615,9.05,4,1
18.668,9.05,4,1
18.727,9.05,4,1
18.781,9.05,4,1
18.83,9.05,4,1
18.889,9.05,4,1
18.937,9.05,4,1
18.995,9.05,4,1
19.049,9.05,4,1
19.099,9.05,4,1
19.157,9.05,4,1
19.211,9.05,4,1
19.259,9.05,4,1
19.318,9.05,4,1
19.372,9.05,4,1
19.421,9.05,4,1
19.479,9.05,4,1
19.527,9.05,4,1
19.586,9.05,4,1
19.635,9.05,4,1
19.694,9.05,4,1
19.747,9.05,4,1
19.802,9.05,4,1
19.858,9.05,4,1
19.906,9.05,4,1
19.964,9.05,4,1
20.017,9.05,4,1
20.072,9.05,4,1
20.126,9.05,4,1
20.174,9.05,4,1
20.227,9.05,4,1
20.285,9.05,4,1
20.334,9.05,4,1
20.391,9.05,4,1
20.439,9.05,4,1
20.498,9.05,4,1
20.551,9.05,4,1
20.605,9.05,4,1
20.653,9.05,4,1
20.709,9.05,4,1
20.762,9.05,4,1
20.814,9.05,4,1
20.866,9.05,4,1
20.925,9.05,4,1
20.972,9.05,4,1
21.027,9.05,4,1
21.082,0,4,1
21.133,0,4,1
21.186,0,4,1
21.243,0,4,1
21.291,0,4,1
21.344,0,4,1
21.399,0,4,1
21.448,0,4,1
21.501,0,4,1
21.558,0,4,1
21.606,0,4,1
21.66,0,4,1
21.715,0,4,1
21.765,0,4,1
21.818,0,4,1
21.875,0,4,1
21.923,0,4,1
21.977,0,4,1
22.032,0,4,1
22.082,0,4,1
22.135,0,4,1
22.192,0,4,1
22.24,0,4,1
22.295,0,4,1
22.35,0,4,1
22.4,0,4,1
22.452,0,4,1
22.51,0,4,1
22.558,0,4,1
22.612,0,4,1
22.667,0,4,1
22.717,0,4,1
22.769,0,4,1
22.827,0,4,1
22.875,0,4,1
22.929,0,4,1
22.984,0,4,1
23.034,0,4,1
23.086,0,4,1
23.144,0,4,1
23.192,0,4,1
23.246,0,4,1
23.301,0,4,1
23.352,0,4,1
23.404,0,4,1
23.462,0,4,1
23.51,0,4,1
23.564,0,4,1
23.616,0,4,1
23.67,0,4,1
23.729,0,4,1
23.779,0,4,1
23.837,0,4,1
23.885,0,4,1
23.939,0,4,1
23.992,0,4,1
24.05,0,4,1
24.104,0,4,1
24.16,0,4,1
24.207,0,4,1
24.264,0,4,1
24.319,0,4,1
24.373,0,4,1
24.422,0,4,1
24.48,0,4,1
24.528,0,4,1
24.583,0,4,1
24.635,0,4,1
24.693,0,4,1
24.746,0,4,1
24.795,0,4,1
24.849,0,4,1
24.902,0,4,1
24.956,0,4,1
25.013,0,4,1
25.062,0,4,1
25.116,0,4,1
25.174,0,4,1
25.228,0,4,1
25.282,0,4,1
25.331,0,4,1
25.389,0,4,1
25.443,0,4,1
25.497,0,4,1
25.553,0,4,1
25.601,0,4,1
25.659,0,4,1
25.713,0,4,1
25.762,0,4,1
25.82,0,4,1
25.868,0,4,1
25.926,0,4,1
25.975,0,4,1
26.03,0,4,1
26.088,0,4,1
26.136,0,4,1
26.195,0,4,1
26.248,0,4,1
26.302,0,4,1
26.355,0,4,1
26.404,0,4,1
26.464,0,4,1
26.51,0,4,1
26.568,0,4,1
26.621,0,4,1
26.669,0,4,1
26.728,0,4,1
26.776,0,4,1
26.835,0,4,1
26.888,0,4,1
26.936,0,4,1
26.989,0,4,1
27.047,0,4,1
27.105,0,4,1
27.151,0,4,1
27.203,0,4,1
27.262,0,4,1
27.315,0,4,1
27.371,0,4,1
27.417,0,4,1
27.47,0,4,1
27.528,0,4,1
27.581,0,4,1
27.635,0,4,1
27.689,0,4,1
27.737,0,4,1
27.79,0,4,1
27.843,0,4,1
27.897,0,4,1
27.954,0,4,1
28.004,0,4,1
28.061,0,4,1
28.109,0,4,1
28.167,0,4,1
28.214,0,4,1
28.274,0,4,1
28.321,0,4,1
28.373,0,4,1
28.432,0,4,1
28.485,0,4,1
28.54,0,4,1
28.593,0,4,1
28.641,0,4,1
28.7,0,4,1
28.753,0,4,1
28.999,0,4,1
29.053,0,4,1
29.11,0,4,1
29.163,0,4,1
29.218,0,4,1
29.271,0,4,1
29.324,0,4,1
29.381,0,4,1
29.432,0,4,1
29.483,0,4,1
29.541,0,4,1
29.588,0,4,1
29.641,0,4,1
29.696,0,4,1
29.745,0,4,1
29.798,0,4,1
29.854,0,4,1
29.906,0,4,1
29.96,0,4,1
30.013,0,4,1
30.071,0,4,1
30.124,0,4,1
30.177,0,4,1
30.227,0,4,1
30.279,0,4,1
30.337,0,4,1
30.386,0,4,1
30.438,0,4,1
30.492,0,4,1
30.549,0,4,1
30.602,0,4,1
30.651,0,4,1
30.704,0,4,1
30.757,0,4,1
30.81,0,4,1
30.864,0,4,1
30.921,0,4,1
30.968,0,4,1
31.027,0,4,1
31.08,0,4,1
31.134,0,4,1
31.19,0,4,1
31.238,0,4,1
31.292,0,4,1
31.349,0,4,1
31.398,0,4,1
31.451,0,4,1
31.503,0,4,1
31.562,0,4,1
31.615,0,4,1
31.665,0,4,1
31.722,0,4,1
31.771,0,4,1
31.83,0,4,1
31.879,0,4,1
31.933,0,4,1
31.991,0,4,1
32.039,0,4,1
32.1,0,4,1
32.154,0,4,1
32.208,0,4,1
32.263,0,4,1
32.311,0,4,1
32.369,0,4,1
32.423,0,4,1
32.477,0,4,1
32.531,0,4,1
32.579,0,4,1
32.638,0,4,1
32.692,0,4,1
32.745,0,4,1
32.799,0,4,1
32.847,0,4,1
32.906,0,4,1
32.959,0,4,1
33.016,0,4,1
33.062,0,4,1
33.122,0,4,1
33.177,0,4,1
33.23,0,4,1
33.278,0,4,1
33.337,0,4,1
33.385,0,4,1
33.443,0,4,1
33.492,0,4,1
33.55,0,4,1
33.598,0,4,1
33.651,0,4,1
33.704,0,4,1
33.761,0,4,1
33.816,0,4,1
33.869,0,4,1
33.917,0,4,1
33.972,0,4,1
34.029,0,4,1
34.084,0,4,1
34.133,0,4,1
34.19,0,4,1
34.239,0,4,1
34.297,0,4,1
34.351,0,4,1
34.399,0,4,1
34.452,0,4,1
34.51,0,4,1
34.564,0,4,1
34.618,0,4,1
34.671,0,4,1
34.721,0,4,1
34.778,0,4,1
34.826,0,4,1
34.88,0,4,1
34.937,0,4,1
34.991,0,4,1
35.045,0,4,1
35.093,0,4,1
35.151,0,4,1
35.205,0,4,1
35.259,0,4,1
35.315,0,4,1
35.362,0,4,1
35.421,0,4,1
35.474,0,4,1
35.528,0,4,1
35.582,0,4,1
35.63,0,4,1
35.689,0,4,1
35.742,0,4,1
35.79,0,4,1
35.849,0,4,1
35.897,0,4,1
35.955,0,4,1
36.009,0,4,1
36.064,9.05,4,1
36.117,9.05,4,1
36.171,9.05,4,1
36.22,9.05,4,1
36.273,9.05,4,1
36.331,9.05,4,1
36.379,9.05,4,1
36.438,9.05,4,1
36.491,9.05,4,1
36.541,9.05,4,1
36.598,9.05,4,1
36.646,9.05,4,1
36.7,9.05,4,1
36.758,9.05,4,1
36.812,9.05,4,1
36.866,9.05,4,1
36.913,9.05,4,1
36.972,9.05,4,1
37.025,9.05,4,1
37.079,9.05,4,1
37.139,9.05,4,1
37.196,9.05,4,1
37.25,9.05,4,1
37.298,9.05,4,1
37.352,9.05,4,1
37.409,9.05,4,1
37.457,9.05,4,1
37.51,9.05,4,1
37.563,9.05,4,1
37.619,9.05,4,1
37.671,9.05,4,1
37.725,9.05,4,1
37.782,9.05,4,1
37.83,9.05,4,1
37.883,9.05,4,1
37.936,9.05,4,1
37.989,9.05,4,1
38.049,9.05,4,1
38.096,9.05,4,1
38.15,9.05,4,1
38.203,9.05,4,1
38.256,9.05,4,1
38.309,9.05,4,1
38.361,9.05,4,1
38.415,9.05,4,1
38.468,9.05,4,1
38.523,9.05,4,1
38.576,9.05,4,1
38.628,9.05,4,1
38.682,9.05,4,1
38.739,9.05,4,1
38.789,9.05,4,1
38.846,9.05,4,1
38.894,9.05,4,1
38.954,9.05,4,1
39.001,9.05,4,1
39.06,9.05,4,1
39.109,9.05,4,1
39.162,9.05,4,1
39.22,9.05,4,1
39.273,9.05,4,1
39.326,9.05,4,1
39.374,9.05,4,1
39.43,9.05,4,1
39.482,9.05,4,1
39.54,9.05,4,1
39.594,9.05,4,1
39.642,9.05,4,1
39.695,9.05,4,1
39.753,9.05,4,1
39.802,9.05,4,1
39.861,9.05,4,1
39.909,9.05,4,1
39.963,9.05,4,1
40.021,9.05,4,1
40.069,9.05,4,1
40.122,9.05,4,1
40.18,9.05,4,1
40.23,9.05,4,1
40.287,9.05,4,1
40.336,9.05,4,1
40.393,9.05,4,1
40.441,9.05,4,1
40.5,9.05,4,1
40.553,9.05,4,1
40.602,9.05,4,1
40.66,9.05,4,1
40.713,9.05,4,1
40.77,9.05,4,1
40.819,9.05,4,1
40.873,9.05,4,1
40.931,9.05,4,1
40.98,9.05,4,1
41.039,9.05,4,1
41.092,9.05,4,1
41.151,9.05,4,1
41.195,9.05,4,1
41.253,9.05,4,1
41.307,9.05,4,1
41.355,9.05,4,1
41.409,9.05,4,1
41.462,9.05,4,1
41.517,9.05,4,1
41.575,9.05,4,1
41.623,9.05,4,1
41.684,9.05,4,1
41.738,9.05,4,1
41.793,9.05,4,1
41.846,9.05,4,1
41.895,9.05,4,1
41.953,9.05,4,1
42.007,9.05,4,1
42.062,9.05,4,1
42.115,9.05,4,1
42.164,9.05,4,1
42.223,9.05,4,1
42.277,9.05,4,1
42.332,9.05,4,1
42.386,9.05,4,1
42.434,9.05,4,1
42.493,9.05,4,1
42.547,9.05,4,1
42.604,9.05,4,1
42.65,9.05,4,1
42.708,9.05,4,1
42.762,9.05,4,1
42.816,9.05,4,1
42.871,9.05,4,1
42.925,9.05,4,1
42.978,9.05,4,1
43.032,9.05,4,1
43.081,9.05,4,1
43.139,9.05,4,1
43.187,9.05,4,1
43.239,9.05,4,1
43.298,9.05,4,1
43.351,9.05,4,1
43.406,9.05,4,1
43.46,9.05,4,1
43.508,9.05,4,1
43.562,9.05,4,1
43.62,9.05,4,1
43.675,9.05,4,1
43.728,9.05,4,1
43.777,9.05,4,1
43.835,9.05,4,1
43.884,9.05,4,1
43.942,9.05,4,1
43.991,9.05,4,1
44.044,9.05,4,1
44.102,9.05,4,1
44.151,9.05,4,1
44.209,9.05,4,1
44.263,9.05,4,1
44.311,9.05,4,1
44.37,9.05,4,1
44.424,9.05,4,1
44.473,9.05,4,1
44.719,9.05,4,1
44.773,9.05,4,1
44.825,9.05,4,1
44.877,9.05,4,1
44.932,9.05,4,1
44.983,9.05,4,1
45.038,9.05,4,1
45.097,9.05,4,1
45.144,9.05,4,1
45.199,9.05,4,1
45.251,9.05,4,1
45.304,9.05,4,1
45.36,9.05,4,1
45.408,9.05,4,1
45.46,9.05,4,1
45.518,9.05,4,1
45.569,9.05,4,1
45.621,9.05,4,1
45.674,9.05,4,1
45.728,9.05,4,1
45.78,9.05,4,1
45.832,9.05,4,1
45.886,9.05,4,1
45.938,9.05,4,1
45.994,9.05,4,1
46.05,9.05,4,1
46.098,9.05,4,1
46.152,9.05,4,1
46.204,9.05,4,1
46.257,9.05,4,1
46.31,9.05,4,1
46.362,9.05,4,1
46.422,9.05,4,1
46.468,9.05,4,1
46.526,9.05,4,1
46.574,9.05,4,1
46.626,9.05,4,1
46.68,9.05,4,1
46.732,9.05,4,1
46.79,9.05,4,1
46.843,9.05,4,1
46.891,9.05,4,1
46.945,9.05,4,1
47.002,9.05,4,1
47.056,9.05,4,1
47.109,9.05,4,1
47.157,9.05,4,1
47.216,9.05,4,1
47.269,9.05,4,1
47.326,9.05,4,1
47.373,9.05,4,1
47.43,9.05,4,1
47.484,9.05,4,1
47.532,9.05,4,1
47.591,9.05,4,1
47.644,9.05,4,1
47.699,9.05,4,1
47.752,9.05,4,1
47.806,9.05,4,1
47.86,9.05,4,1
47.907,9.05,4,1
47.966,9.05,4,1
48.02,9.05,4,1
48.074,9.05,4,1
48.128,9.05,4,1
48.181,9.05,4,1
48.238,9.05,4,1
48.291,9.05,4,1
48.341,9.05,4,1
48.398,9.05,4,1
48.446,9.05,4,1
48.504,9.05,4,1
48.557,9.05,4,1
48.612,9.05,4,1
48.665,9.05,4,1
48.713,9.05,4,1
48.771,9.05,4,1
48.825,9.05,4,1
48.879,9.05,4,1
48.928,9.05,4,1
48.98,9.05,4,1
49.038,9.05,4,1
49.086,9.05,4,1
49.146,9.05,4,1
49.201,9.05,4,1
49.25,9.05,4,1
49.302,9.05,4,1
49.355,9.05,4,1
49.413,9.05,4,1
49.466,9.05,4,1
49.516,9.05,4,1
49.573,9.05,4,1
49.621,9.05,4,1
49.679,9.05,4,1
49.728,9.05,4,1
49.786,9.05,4,1
49.835,9.05,4,1
49.887,9.05,4,1
49.941,9.05,4,1
49.998,9.05,4,1
50.055,9.05,4,1
50.101,9.05,4,1
50.153,9.05,4,1
50.212,9.05,4,1
50.265,9.05,4,1
50.319,9.05,4,1
50.372,9.05,4,1
50.422,9.05,4,1
50.479,9.05,4,1
50.527,9.05,4,1
50.585,9.05,4,1
50.638,9.05,4,1
50.693,9.05,4,1
50.746,9.05,4,1
50.794,9.05,4,1
50.852,9.05,4,1
50.906,9.05,4,1
50.962,9.05,4,1
51.009,9.05,4,1
51.069,0,4,1
51.122,0,4,1
51.176,0,4,1
51.23,0,4,1
51.278,0,4,1
51.336,0,4,1
51.389,0,4,1
51.438,0,4,1
51.496,0,4,1
51.544,0,4,1
51.603,0,4,1
51.656,0,4,1
51.711,0,4,1
51.765,0,4,1
51.813,0,4,1
51.874,0,4,1
51.927,0,4,1
51.982,0,4,1
52.035,0,4,1
52.09,0,4,1
52.143,0,4,1
52.192,0,4,1
52.25,0,4,1
52.304,0,4,1
52.352,0,4,1
52.411,0,4,1
52.459,0,4,1
52.518,0,4,1
52.571,0,4,1
52.626,0,4,1
52.679,0,4,1
52.727,0,4,1
52.788,0,4,1
52.836,0,4,1
52.895,0,4,1
52.949,0,4,1
53.003,0,4,1
53.057,0,4,1
53.105,0,4,1
53.164,0,4,1
53.22,0,4,1
53.273,0,4,1
53.326,0,4,1
53.38,0,4,1
53.434,0,4,1
53.482,0,4,1
53.541,0,4,1
53.594,0,4,1
53.648,0,4,1
53.701,0,4,1
53.75,0,4,1
53.808,0,4,1
53.862,0,4,1
53.916,0,4,1
53.97,0,4,1
54.018,0,4,1
54.076,0,4,1
54.13,0,4,1
54.18,0,4,1
54.237,0,4,1
54.292,0,4,1
54.345,0,4,1
54.393,0,4,1
54.452,0,4,1
54.5,0,4,1
54.553,0,4,1
54.605,0,4,1
54.663,0,4,1
54.716,0,4,1
54.765,0,4,1
54.822,0,4,1
54.87,0,4,1
54.928,0,4,1
54.981,0,4,1
55.037,0,4,1
55.083,0,4,1
55.136,0,4,1
55.194,0,4,1
55.248,0,4,1
55.297,0,4,1
55.35,0,4,1
55.402,0,4,1
55.456,0,4,1
55.508,0,4,1
55.566,0,4,1
55.619,0,4,1
55.667,0,4,1
55.721,0,4,1
55.773,0,4,1
55.831,0,4,1
55.884,0,4,1
55.932,0,4,1
55.988,0,4,1
56.04,0,4,1
56.094,0,4,1
56.147,0,4,1
56.199,0,4,1
56.252,0,4,1
56.305,0,4,1
56.359,0,4,1
56.418,0,4,1
56.466,0,4,1
56.524,0,4,1
56.573,0,4,1
56.631,0,4,1
56.68,0,4,1
56.732,0,4,1
56.79,0,4,1
56.844,0,4,1
56.892,0,4,1
56.95,0,4,1
56.998,0,4,1
57.052,0,4,1
57.109,0,4,1
57.159,0,4,1
57.212,0,4,1
57.264,0,4,1
57.324,0,4,1
57.371,0,4,1
57.428,0,4,1
57.482,0,4,1
57.53,0,4,1
57.583,0,4,1
57.64,0,4,1
57.69,0,4,1
57.747,0,4,1
57.795,0,4,1
57.849,0,4,1
57.901,0,4,1
57.955,0,4,1
58.012,0,4,1
58.06,0,4,1
58.113,0,4,1
58.17,0,4,1
58.227,0,4,1
58.273,0,4,1
58.326,0,4,1
58.379,0,4,1
58.432,0,4,1
58.49,0,4,1
58.543,0,4,1
58.591,0,4,1
58.644,0,4,1
58.697,0,4,1
58.754,0,4,1
58.803,0,4,1
58.856,0,4,1
58.909,0,4,1
58.962,0,4,1
59.016,0,4,1
59.073,0,4,1
59.121,0,4,1
59.174,0,4,1
59.232,0,4,1
59.286,0,4,1
59.339,0,4,1
59.387,0,4,1
59.445,0,4,1
59.498,0,4,1
59.548,0,4,1
59.6,0,4,1
59.658,0,4,1
59.712,0,4,1
59.76,0,4,1
59.818,0,4,1
59.871,0,4,1
59.925,0,4,1
59.974,0,4,1
60.026,0,4,1
60.305,0,4,1
60.321,0,4,1
60.366,0,4,1
60.424,0,4,1
60.478,0,4,1
60.53,0,4,1
60.584,0,4,1
60.638,0,4,1
60.696,0,4,1
60.742,0,4,1
60.796,0,4,1
60.851,0,4,1
60.901,0,4,1
60.954,0,4,1
61.012,0,4,1
61.059,0,4,1
61.117,0,4,1
61.172,0,4,1
61.222,0,4,1
61.274,0,4,1
61.333,0,4,1
61.38,0,4,1
61.436,0,4,1
61.49,0,4,1
61.541,0,4,1
61.594,0,4,1
61.652,0,4,1
61.7,0,4,1
61.755,0,4,1
61.81,0,4,1
61.86,0,4,1
61.912,0,4,1
61.973,0,4,1
62.02,0,4,1
62.075,0,4,1
62.13,0,4,1
62.181,0,4,1
62.233,0,4,1
62.291,0,4,1
62.339,0,4,1
62.396,0,4,1
62.451,0,4,1
62.501,0,4,1
62.554,0,4,1
62.606,0,4,1
62.66,0,4,1
62.725,0,4,1
62.775,0,4,1
62.829,0,4,1
62.883,0,4,1
62.943,0,4,1
62.995,0,4,1
63.049,0,4,1
63.102,0,4,1
63.157,0,4,1
63.207,0,4,1
63.262,0,4,1
63.315,0,4,1
63.368,0,4,1
63.421,0,4,1
63.478,0,4,1
63.528,0,4,1
63.585,0,4,1
63.633,0,4,1
63.693,0,4,1
63.739,0,4,1
63.797,0,4,1
63.85,0,4,1
63.898,0,4,1
63.952,0,4,1
64.005,0,4,1
64.058,0,4,1
64.115,0,4,1
64.163,0,4,1
64.217,0,4,1
64.27,0,4,1
64.324,0,4,1
64.376,0,4,1
64.428,0,4,1
64.482,0,4,1
64.535,0,4,1
64.595,0,4,1
64.641,0,4,1
64.693,0,4,1
64.747,0,4,1
64.799,0,4,1
64.853,0,4,1
64.905,0,4,1
64.958,0,4,1
65.011,0,4,1
65.064,0,4,1
65.121,0,4,1
65.17,0,4,1
65.222,0,4,1
65.282,0,4,1
65.33,0,4,1
65.389,0,4,1
65.442,0,4,1
65.49,0,4,1
65.545,0,4,1
65.598,0,4,1
65.651,0,4,1
65.709,0,4,1
65.756,0,4,1
65.81,0,4,1
65.867,0,4,1
65.921,0,4,1
65.976,0,4,1
66.024,0,4,1
66.078,9.05,4,1
66.13,9.05,4,1
66.189,9.05,4,1
66.238,9.05,4,1
66.292,9.05,4,1
66.344,9.05,4,1
66.396,9.05,4,1
66.452,9.05,4,1
66.505,9.05,4,1
66.558,9.05,4,1
66.611,9.05,4,1
66.663,9.05,4,1
66.717,9.05,4,1
66.769,9.05,4,1
66.827,9.05,4,1
66.883,9.05,4,1
66.93,9.05,4,1
66.984,9.05,4,1
67.037,9.05,4,1
67.09,9.05,4,1
67.147,9.05,4,1
67.195,9.05,4,1
67.249,9.05,4,1
67.306,9.05,4,1
67.354,9.05,4,1
67.407,9.05,4,1
67.46,9.05,4,1
67.513,9.05,4,1
67.566,9.05,4,1
67.619,9.05,4,1
67.672,9.05,4,1
67.724,9.05,4,1
67.785,9.05,4,1
67.831,9.05,4,1
67.889,9.05,4,1
67.937,9.05,4,1
67.99,9.05,4,1
68.043,9.05,4,1
68.1,9.05,4,1
68.15,9.05,4,1
68.202,9.05,4,1
68.255,9.05,4,1
68.308,9.05,4,1
68.361,9.05,4,1
68.419,9.05,4,1
68.468,9.05,4,1
68.52,9.05,4,1
68.574,9.05,4,1
68.626,9.05,4,1
68.687,9.05,4,1
68.733,9.05,4,1
68.785,9.05,4,1
68.843,9.05,4,1
68.892,9.05,4,1
68.95,9.05,4,1
69.003,9.05,4,1
69.051,9.05,4,1
69.105,9.05,4,1
69.157,9.05,4,1
69.211,9.05,4,1
69.264,9.05,4,1
69.316,9.05,4,1
69.369,9.05,4,1
69.422,9.05,4,1
69.475,9.05,4,1
69.528,9.05,4,1
69.582,9.05,4,1
69.636,9.05,4,1
69.69,9.05,4,1
69.741,9.05,4,1
69.795,9.05,4,1
69.846,9.05,4,1
69.899,9.05,4,1
69.951,9.05,4,1
70.006,9.05,4,1
70.056,9.05,4,1
70.11,9.05,4,1
70.16,9.05,4,1
70.215,9.05,4,1
70.267,9.05,4,1
70.322,9.05,4,1
70.373,9.05,4,1
70.425,9.05,4,1
70.48,9.05,4,1
70.53,9.05,4,1
70.584,9.05,4,1
70.636,9.05,4,1
70.691,9.05,4,1
70.743,9.05,4,1
70.795,9.05,4,1
70.852,9.05,4,1
70.899,9.05,4,1
70.952,9.05,4,1
71.007,9.05,4,1
71.059,9.05,4,1
71.111,9.05,4,1
71.168,9.05,4,1
71.216,9.05,4,1
71.268,9.05,4,1
71.321,9.05,4,1
71.374,9.05,4,1
71.426,9.05,4,1
71.491,9.05,4,1
71.541,9.05,4,1
71.602,9.05,4,1
71.649,9.05,4,1
71.703,9.05,4,1
71.761,9.05,4,1
71.815,9.05,4,1
71.867,9.05,4,1
71.92,9.05,4,1
71.979,9.05,4,1
72.026,9.05,4,1
72.078,9.05,4,1
72.133,9.05,4,1
72.185,9.05,4,1
72.238,9.05,4,1
72.29,9.05,4,1
72.343,9.05,4,1
72.401,9.05,4,1
72.451,9.05,4,1
72.508,9.05,4,1
72.556,9.05,4,1
72.61,9.05,4,1
72.667,9.05,4,1
72.722,9.05,4,1
72.776,9.05,4,1
72.824,9.05,4,1
72.877,9.05,4,1
72.934,9.05,4,1
72.984,9.05,4,1
73.044,9.05,4,1
73.092,9.05,4,1
73.15,9.05,4,1
73.203,9.05,4,1
73.253,9.05,4,1
73.31,9.05,4,1
73.358,9.05,4,1
73.412,9.05,4,1
73.465,9.05,4,1
73.52,9.05,4,1
73.573,9.05,4,1
73.625,9.05,4,1
73.679,9.05,4,1
73.731,9.05,4,1
73.785,9.05,4,1
73.842,9.05,4,1
73.89,9.05,4,1
73.945,9.05,4,1
73.996,9.05,4,1
74.053,9.05,4,1
74.102,9.05,4,1
74.154,9.05,4,1
74.209,9.05,4,1
74.261,9.05,4,1
74.319,9.05,4,1
74.368,9.05,4,1
74.42,9.05,4,1
74.474,9.05,4,1
74.531,9.05,4,1
74.58,9.05,4,1
74.633,9.05,4,1
74.685,9.05,4,1
74.739,9.05,4,1
74.792,9.05,4,1
74.851,9.05,4,1
74.897,9.05,4,1
74.954,9.05,4,1
75.003,9.05,4,1
75.056,9.05,4,1
75.109,9.05,4,1
75.162,9.05,4,1
75.214,9.05,4,1
75.267,9.05,4,1
75.326,9.05,4,1
75.584,9.05,4,1
75.637,9.05,4,1
75.689,9.05,4,1
75.741,9.05,4,1
75.794,9.05,4,1
75.848,9.05,4,1
75.905,9.05,4,1
75.958,9.05,4,1
76.013,9.05,4,1
76.065,9.05,4,1
76.118,9.05,4,1
76.171,9.05,4,1
76.223,9.05,4,1
76.275,9.05,4,1
76.329,9.05,4,1
76.385,9.05,4,1
76.435,9.05,4,1
76.488,9.05,4,1
76.545,9.05,4,1
76.593,9.05,4,1
76.646,9.05,4,1
76.701,9.05,4,1
76.751,9.05,4,1
76.804,9.05,4,1
76.857,9.05,4,1
76.914,9.05,4,1
76.963,9.05,4,1
77.02,9.05,4,1
77.068,9.05,4,1
77.122,9.05,4,1
77.179,9.05,4,1
77.229,9.05,4,1
77.28,9.05,4,1
77.333,9.05,4,1
77.391,9.05,4,1
77.439,9.05,4,1
77.492,9.05,4,1
77.545,9.05,4,1
77.598,9.05,4,1
77.651,9.05,4,1
77.703,9.05,4,1
77.758,9.05,4,1
77.811,9.05,4,1
77.864,9.05,4,1
77.921,9.05,4,1
77.969,9.05,4,1
78.023,9.05,4,1
78.076,9.05,4,1
78.129,9.05,4,1
78.189,9.05,4,1
78.237,9.05,4,1
78.291,9.05,4,1
78.343,9.05,4,1
78.397,9.05,4,1
78.449,9.05,4,1
78.502,9.05,4,1
78.556,9.05,4,1
78.613,9.05,4,1
78.661,9.05,4,1
78.718,9.05,4,1
78.767,9.05,4,1
78.821,9.05,4,1
78.873,9.05,4,1
78.931,9.05,4,1
78.98,9.05,4,1
79.034,9.05,4,1
79.093,9.05,4,1
79.141,9.05,4,1
79.2,9.05,4,1
79.248,9.05,4,1
79.302,9.05,4,1
79.355,9.05,4,1
79.407,9.05,4,1
79.461,9.05,4,1
79.513,9.05,4,1
79.569,9.05,4,1
79.626,9.05,4,1
79.674,9.05,4,1
79.728,9.05,4,1
79.781,9.05,4,1
79.84,9.05,4,1
79.893,9.05,4,1
79.941,9.05,4,1
80.001,9.05,4,1
80.048,9.05,4,1
80.106,9.05,4,1
80.159,9.05,4,1
80.207,9.05,4,1
80.261,9.05,4,1
80.318,9.05,4,1
80.372,9.05,4,1
80.421,9.05,4,1
80.473,9.05,4,1
80.527,9.05,4,1
80.579,9.05,4,1
80.638,9.05,4,1
80.691,9.05,4,1
80.739,9.05,4,1
80.792,9.05,4,1
80.847,9.05,4,1
80.9,9.05,4,1
80.954,9.05,4,1
81.008,9.05,4,1
81.061,0,4,1
81.114,0,4,1
81.167,0,4,1
81.219,0,4,1
81.273,0,4,1
81.326,0,4,1
81.379,0,4,1
81.429,0,4,1
81.489,0,4,1
81.534,0,4,1
81.594,0,4,1
81.639,0,4,1
81.698,0,4,1
81.744,0,4,1
81.797,0,4,1
81.856,0,4,1
81.903,0,4,1
81.96,0,4,1
82.009,0,4,1
82.063,0,4,1
82.114,0,4,1
82.166,0,4,1
82.225,0,4,1
82.271,0,4,1
82.327,0,4,1
82.38,0,4,1
82.432,0,4,1
82.485,0,4,1
82.543,0,4,1
82.59,0,4,1
82.645,0,4,1
82.699,0,4,1
82.751,0,4,1
82.803,0,4,1
82.862,0,4,1
82.908,0,4,1
82.964,0,4,1
83.018,0,4,1
83.068,0,4,1
83.121,0,4,1
83.18,0,4,1
83.226,0,4,1
83.281,0,4,1
83.336,0,4,1
83.386,0,4,1
83.439,0,4,1
83.497,0,4,1
83.545,0,4,1
83.6,0,4,1
83.655,0,4,1
83.705,0,4,1
83.757,0,4,1
83.816,0,4,1
83.863,0,4,1
83.919,0,4,1
83.974,0,4,1
84.024,0,4,1
84.076,0,4,1
84.135,0,4,1
84.181,0,4,1
84.237,0,4,1
84.292,0,4,1
84.342,0,4,1
84.394,0,4,1
84.453,0,4,1
84.499,0,4,1
84.554,0,4,1
84.609,0,4,1
84.659,0,4,1
84.712,0,4,1
84.77,0,4,1
84.818,0,4,1
84.874,0,4,1
84.928,0,4,1
84.978,0,4,1
85.031,0,4,1
85.089,0,4,1
85.136,0,4,1
85.192,0,4,1
85.247,0,4,1
85.297,0,4,1
85.349,0,4,1
85.403,0,4,1
85.455,0,4,1
85.513,0,4,1
85.563,0,4,1
85.618,0,4,1
85.669,0,4,1
85.723,0,4,1
85.781,0,4,1
85.829,0,4,1
85.881,0,4,1
85.934,0,4,1
85.988,0,4,1
86.039,0,4,1
86.091,0,4,1
86.144,0,4,1
86.197,0,4,1
86.256,0,4,1
86.303,0,4,1
86.359,0,4,1
86.41,0,4,1
86.464,0,4,1
86.522,0,4,1
86.569,0,4,1
86.625,0,4,1
86.678,0,4,1
86.73,0,4,1
86.783,0,4,1
86.842,0,4,1
86.889,0,4,1
86.942,0,4,1
86.995,0,4,1
87.047,0,4,1
87.1,0,4,1
87.159,0,4,1
87.206,0,4,1
87.261,0,4,1
87.314,0,4,1
87.366,0,4,1
87.419,0,4,1
87.478,0,4,1
87.526,0,4,1
87.581,0,4,1
87.634,0,4,1
87.685,0,4,1
87.738,0,4,1
87.796,0,4,1
87.843,0,4,1
87.897,0,4,1
87.95,0,4,1
88.001,0,4,1
88.055,0,4,1
88.114,0,4,1
88.161,0,4,1
88.22,0,4,1
88.268,0,4,1
88.324,0,4,1
88.375,0,4,1
88.428,0,4,1
88.485,0,4,1
88.532,0,4,1
88.585,0,4,1
88.639,0,4,1
88.692,0,4,1
88.75,0,4,1
88.798,0,4,1
88.855,0,4,1
88.91,0,4,1
88.96,0,4,1
89.014,0,4,1
89.072,0,4,1
89.127,0,4,1
89.176,0,4,1
89.234,0,4,1
89.286,0,4,1
89.341,0,4,1


==> data/constrained/downsampled_dis_clocktick_edge.csv <==
0,0,4,1
0.055631,0,4,1
0.10822,0,4,1
0.16173,0,4,1
0.21328,0,4,1
0.26695,0,4,1
0.31937,0,4,1
0.37231,0,4,1
0.42496,0,4,1
0.47763,0,4,1
0.53332,0,4,1
0.58587,0,4,1
0.63959,0,4,1
0.69174,0,4,1
0.74541,0,4,1
0.79706,0,4,1
0.85043,0,4,1
0.90307,0,4,1
0.95686,0,4,1
1.0119,0,4,1
1.062,0,4,1
1.115,0,4,1
1.1676,0,4,1
1.2214,0,4,1
1.2726,0,4,1
1.3264,0,4,1
1.378,0,4,1
1.4334,0,4,1
1.4833,0,4,1
1.5368,0,4,1
1.5895,0,4,1
1.6432,0,4,1
1.6956,0,4,1
1.7491,0,4,1
1.8029,0,4,1
1.8586,0,4,1
1.91,0,4,1
1.9635,0,4,1
2.0167,0,4,1
2.0694,0,4,1
2.123,0,4,1
2.1755,0,4,1
2.2296,0,4,1
2.2822,0,4,1
2.3348,0,4,1
2.3905,0,4,1
2.4431,0,4,1
2.4966,0,4,1
2.5483,0,4,1
2.6016,0,4,1
2.6542,0,4,1
2.7079,0,4,1
2.7635,0,4,1
2.8153,0,4,1
2.8689,0,4,1
2.9209,0,4,1
2.9747,0,4,1
3.0262,0,4,1
3.0813,0,4,1
3.1339,0,4,1
3.1875,0,4,1
3.2411,0,4,1
3.2938,0,4,1
3.3464,0,4,1
3.3999,0,4,1
3.4526,0,4,1
3.5051,0,4,1
3.5608,0,4,1
3.6134,0,4,1
3.6669,0,4,1
3.7193,0,4,1
3.7729,0,4,1
3.8286,0,4,1
3.8812,0,4,1
3.9366,0,4,1
3.9883,0,4,1
4.0417,0,4,1
4.0942,0,4,1
4.148,0,4,1
4.1995,0,4,1
4.253,0,4,1
4.3056,0,4,1
4.3592,0,4,1
4.4111,0,4,1
4.4648,0,4,1
4.5174,0,4,1
4.5707,0,4,1
4.6233,0,4,1
4.676,0,4,1
4.7336,0,4,1
4.7861,0,4,1
4.8399,0,4,1
4.892,0,4,1
4.9456,0,4,1
4.9973,0,4,1
5.0504,0,4,1
5.103,0,4,1
5.1585,0,4,1
5.2141,0,4,1
5.2658,0,4,1
5.3195,0,4,1
5.3719,0,4,1
5.4255,9.05,4,1
5.4781,9.05,4,1
5.5313,9.05,4,1
5.584,9.05,4,1
5.6367,9.05,4,1
5.6924,9.05,4,1
5.7449,9.05,4,1
5.7984,9.05,4,1
5.8505,9.05,4,1
5.9042,9.05,4,1
5.9568,9.05,4,1
6.0096,9.05,4,1
6.0622,9.05,4,1
6.1148,9.05,4,1
6.1683,9.05,4,1
6.2206,9.05,4,1
6.2737,9.05,4,1
6.3254,9.05,4,1
6.3809,9.05,4,1
6.4311,9.05,4,1
6.4846,9.05,4,1
6.5397,9.05,4,1
6.5931,9.05,4,1
6.6466,9.05,4,1
6.6983,9.05,4,1
6.7517,9.05,4,1
6.8053,9.05,4,1
6.8597,9.05,4,1
6.9115,9.05,4,1
6.9652,9.05,4,1
7.0173,9.05,4,1
7.0709,9.05,4,1
7.1245,9.05,4,1
7.1762,9.05,4,1
7.2292,9.05,4,1
7.4698,9.05,4,1
7.5219,9.05,4,1
7.5775,9.05,4,1
7.6303,9.05,4,1
7.6834,9.05,4,1
7.7369,9.05,4,1
7.7886,9.05,4,1
7.8441,9.05,4,1
7.8968,9.05,4,1
7.9503,9.05,4,1
8.0063,9.05,4,1
8.0582,9.05,4,1
8.114,9.05,4,1
8.1664,9.05,4,1
8.2228,9.05,4,1
8.2755,9.05,4,1
8.3291,9.05,4,1
8.3813,9.05,4,1
8.4352,9.05,4,1
8.4877,9.05,4,1
8.5409,9.05,4,1
8.5947,9.05,4,1
8.6462,9.05,4,1
8.7015,9.05,4,1
8.7542,9.05,4,1
8.8078,9.05,4,1
8.8601,9.05,4,1
8.9136,9.05,4,1
8.9663,9.05,4,1
9.02,9.05,4,1
9.0726,9.05,4,1
9.1252,9.05,4,1
9.1808,9.05,4,1
9.2327,9.05,4,1
9.2862,9.05,4,1
9.3386,9.05,4,1
9.3923,9.05,4,1
9.4482,9.05,4,1
9.5,9.05,4,1
9.5534,9.05,4,1
9.6052,9.05,4,1
9.6587,9.05,4,1
9.7108,9.05,4,1
9.7645,9.05,4,1
9.8161,9.05,4,1
9.8696,9.05,4,1
9.922,9.05,4,1
9.9756,9.05,4,1
10.028,9.05,4,1
10.082,9.05,4,1
10.135,9.05,4,1
10.187,9.05,4,1
10.241,9.05,4,1
10.293,9.05,4,1
10.347,9.05,4,1
10.399,9.05,4,1
10.453,9.05,4,1
10.505,9.05,4,1
10.559,9.05,4,1
10.611,9.05,4,1
10.665,9.05,4,1
10.717,9.05,4,1
10.77,9.05,4,1
10.823,9.05,4,1
10.875,9.05,4,1
10.929,9.05,4,1
10.981,9.05,4,1
11.035,9.05,4,1
11.086,9.05,4,1
11.142,9.05,4,1
11.195,9.05,4,1
11.247,9.05,4,1
11.303,9.05,4,1
11.356,9.05,4,1
11.409,9.05,4,1
11.461,9.05,4,1
11.515,9.05,4,1
11.568,9.05,4,1
11.621,9.05,4,1
11.674,9.05,4,1
11.726,9.05,4,1
11.78,9.05,4,1
11.832,9.05,4,1
11.887,9.05,4,1
11.94,9.05,4,1
11.994,9.05,4,1
12.046,9.05,4,1
12.1,9.05,4,1
12.152,9.05,4,1
12.205,9.05,4,1
12.259,9.05,4,1
12.311,9.05,4,1
12.368,9.05,4,1
12.421,9.05,4,1
12.477,9.05,4,1
12.529,9.05,4,1
12.585,9.05,4,1
12.638,9.05,4,1
12.691,9.05,4,1
12.744,9.05,4,1
12.797,9.05,4,1
12.85,9.05,4,1
12.902,9.05,4,1
12.957,9.05,4,1
13.01,9.05,4,1
13.064,9.05,4,1
13.116,9.05,4,1
13.173,9.05,4,1
13.225,9.05,4,1
13.278,9.05,4,1
13.33,9.05,4,1
13.384,9.05,4,1
13.437,9.05,4,1
13.489,9.05,4,1
13.543,9.05,4,1
13.595,9.05,4,1
13.65,9.05,4,1
13.703,9.05,4,1
13.755,9.05,4,1
13.811,9.05,4,1
13.863,9.05,4,1
13.917,9.05,4,1
13.969,9.05,4,1
14.025,9.05,4,1
14.075,9.05,4,1
14.128,9.05,4,1
14.18,9.05,4,1
14.235,9.05,4,1
14.287,9.05,4,1
14.34,9.05,4,1
14.396,9.05,4,1
14.448,9.05,4,1
14.502,9.05,4,1
14.554,9.05,4,1
14.608,9.05,4,1
14.659,9.05,4,1
14.713,9.05,4,1
14.765,9.05,4,1
14.818,9.05,4,1
14.873,9.05,4,1
14.925,9.05,4,1
14.979,9.05,4,1
15.031,9.05,4,1
15.084,9.05,4,1
15.136,9.05,4,1
15.19,9.05,4,1
15.242,9.05,4,1
15.294,9.05,4,1
15.35,9.05,4,1
15.403,9.05,4,1
15.456,9.05,4,1
15.509,9.05,4,1
15.562,9.05,4,1
15.614,9.05,4,1
15.67,9.05,4,1
15.723,9.05,4,1
15.776,9.05,4,1
15.832,9.05,4,1
15.883,9.05,4,1
15.936,9.05,4,1
15.989,9.05,4,1
16.043,9.05,4,1
16.095,9.05,4,1
16.15,9.05,4,1
16.203,9.05,4,1
16.257,9.05,4,1
16.31,9.05,4,1
16.361,9.05,4,1
16.418,9.05,4,1
16.47,9.05,4,1
16.525,9.05,4,1
16.577,9.05,4,1
16.631,9.05,4,1
16.682,9.05,4,1
16.736,9.05,4,1
16.789,9.05,4,1
16.842,9.05,4,1
16.895,9.05,4,1
16.947,9.05,4,1
17.003,9.05,4,1
17.056,9.05,4,1
17.109,9.05,4,1
17.162,9.05,4,1
17.215,9.05,4,1
17.268,9.05,4,1
17.322,9.05,4,1
17.376,9.05,4,1
17.428,9.05,4,1
17.481,9.05,4,1
17.534,9.05,4,1
17.587,9.05,4,1
17.643,9.05,4,1
17.695,9.05,4,1
17.748,9.05,4,1
17.801,9.05,4,1
17.854,9.05,4,1
17.906,9.05,4,1
17.962,9.05,4,1
18.014,9.05,4,1
18.068,9.05,4,1
18.12,9.05,4,1
18.174,9.05,4,1
18.226,9.05,4,1
18.28,9.05,4,1
18.336,9.05,4,1
18.388,9.05,4,1
18.443,9.05,4,1
18.496,9.05,4,1
18.552,9.05,4,1
18.601,9.05,4,1
18.655,9.05,4,1
18.707,9.05,4,1
18.761,9.05,4,1
18.816,9.05,4,1
18.869,9.05,4,1
18.925,9.05,4,1
18.977,9.05,4,1
19.03,9.05,4,1
19.082,9.05,4,1
19.138,9.05,4,1
19.194,9.05,4,1
19.244,9.05,4,1
19.296,9.05,4,1
19.35,9.05,4,1
19.402,9.05,4,1
19.455,9.05,4,1
19.507,9.05,4,1
19.56,9.05,4,1
19.613,9.05,4,1
19.666,9.05,4,1
19.72,9.05,4,1
19.773,9.05,4,1
19.828,9.05,4,1
19.88,9.05,4,1
19.935,9.05,4,1
19.988,9.05,4,1
20.041,9.05,4,1
20.093,9.05,4,1
20.149,9.05,4,1
20.201,9.05,4,1
20.257,9.05,4,1
20.31,9.05,4,1
20.364,9.05,4,1
20.417,0,4,1
20.469,0,4,1
20.523,0,4,1
20.575,0,4,1
20.631,0,4,1
20.684,0,4,1
20.737,0,4,1
20.79,0,4,1
20.843,0,4,1
20.896,0,4,1
20.949,0,4,1
21.002,0,4,1
21.054,0,4,1
21.108,0,4,1
21.16,0,4,1
21.216,0,4,1
21.27,0,4,1
21.322,0,4,1
21.377,0,4,1
21.43,0,4,1
21.486,0,4,1
21.538,0,4,1
21.591,0,4,1
21.644,0,4,1
21.697,0,4,1
21.75,0,4,1
21.804,0,4,1
21.856,0,4,1
21.91,0,4,1
21.966,0,4,1
22.017,0,4,1
22.07,0,4,1
22.123,0,4,1
22.177,0,4,1
22.229,0,4,1
22.284,0,4,1
22.334,0,4,1
22.388,0,4,1
22.44,0,4,1
22.494,0,4,1
22.546,0,4,1
22.6,0,4,1
22.652,0,4,1
22.705,0,4,1
22.96,0,4,1
23.018,0,4,1
23.072,0,4,1
23.125,0,4,1
23.179,0,4,1
23.23,0,4,1
23.286,0,4,1
23.339,0,4,1
23.394,0,4,1
23.446,0,4,1
23.5,0,4,1
23.552,0,4,1
23.606,0,4,1
23.658,0,4,1
23.711,0,4,1
23.764,0,4,1
23.817,0,4,1
23.873,0,4,1
23.925,0,4,1
23.977,0,4,1
24.03,0,4,1
24.084,0,4,1
24.136,0,4,1
24.193,0,4,1
24.246,0,4,1
24.3,0,4,1
24.352,0,4,1
24.405,0,4,1
24.458,0,4,1
24.511,0,4,1
24.564,0,4,1
24.62,0,4,1
24.675,0,4,1
24.728,0,4,1
24.784,0,4,1
24.835,0,4,1
24.891,0,4,1
24.943,0,4,1
24.997,0,4,1
25.049,0,4,1
25.102,0,4,1
25.155,0,4,1
25.212,0,4,1
25.263,0,4,1
25.317,0,4,1
25.37,0,4,1
25.422,0,4,1
25.478,0,4,1
25.53,0,4,1
25.583,0,4,1
25.635,0,4,1
25.69,0,4,1
25.743,0,4,1
25.797,0,4,1
25.849,0,4,1
25.903,0,4,1
25.958,0,4,1
26.01,0,4,1
26.066,0,4,1
26.119,0,4,1
26.172,0,4,1
26.224,0,4,1
26.28,0,4,1
26.33,0,4,1
26.383,0,4,1
26.436,0,4,1
26.489,0,4,1
26.542,0,4,1
26.595,0,4,1
26.651,0,4,1
26.702,0,4,1
26.758,0,4,1
26.811,0,4,1
26.864,0,4,1
26.916,0,4,1
26.97,0,4,1
27.022,0,4,1
27.076,0,4,1
27.128,0,4,1
27.182,0,4,1
27.235,0,4,1
27.288,0,4,1
27.341,0,4,1
27.393,0,4,1
27.447,0,4,1
27.499,0,4,1
27.552,0,4,1
27.605,0,4,1
27.658,0,4,1
27.711,0,4,1
27.764,0,4,1
27.817,0,4,1
27.87,0,4,1
27.923,0,4,1
27.976,0,4,1
28.032,0,4,1
28.085,0,4,1
28.141,0,4,1
28.192,0,4,1
28.246,0,4,1
28.299,0,4,1
28.357,0,4,1
28.409,0,4,1
28.465,0,4,1
28.518,0,4,1
28.572,0,4,1
28.624,0,4,1
28.678,0,4,1
28.731,0,4,1
28.783,0,4,1
28.836,0,4,1
28.889,0,4,1
28.944,0,4,1
28.996,0,4,1
29.05,0,4,1
29.102,0,4,1
29.155,0,4,1
29.208,0,4,1
29.262,0,4,1
29.315,0,4,1
29.367,0,4,1
29.42,0,4,1
29.473,0,4,1
29.526,0,4,1
29.578,0,4,1
29.634,0,4,1
29.686,0,4,1
29.74,0,4,1
29.792,0,4,1
29.846,0,4,1
29.898,0,4,1
29.952,0,4,1
30.004,0,4,1
30.058,0,4,1
30.114,0,4,1
30.166,0,4,1
30.219,0,4,1
30.272,0,4,1
30.326,0,4,1
30.378,0,4,1
30.434,0,4,1
30.484,0,4,1
30.54,0,4,1
30.592,0,4,1
30.646,0,4,1
30.698,0,4,1
30.752,0,4,1
30.808,0,4,1
30.863,0,4,1
30.918,0,4,1
30.97,0,4,1
31.024,0,4,1
31.076,0,4,1
31.129,0,4,1
31.181,0,4,1
31.235,0,4,1
31.287,0,4,1
31.34,0,4,1
31.393,0,4,1
31.447,0,4,1
31.503,0,4,1
31.555,0,4,1
31.607,0,4,1
31.661,0,4,1
31.714,0,4,1
31.767,0,4,1
31.82,0,4,1
31.872,0,4,1
31.928,0,4,1
31.981,0,4,1
32.034,0,4,1
32.087,0,4,1
32.141,0,4,1
32.196,0,4,1
32.248,0,4,1
32.301,0,4,1
32.353,0,4,1
32.407,0,4,1
32.459,0,4,1
32.515,0,4,1
32.565,0,4,1
32.62,0,4,1
32.673,0,4,1
32.727,0,4,1
32.779,0,4,1
32.831,0,4,1
32.886,0,4,1
32.939,0,4,1
32.992,0,4,1
33.048,0,4,1
33.1,0,4,1
33.153,0,4,1
33.205,0,4,1
33.258,0,4,1
33.311,0,4,1
33.364,0,4,1
33.416,0,4,1
33.469,0,4,1
33.522,0,4,1
33.575,0,4,1
33.631,0,4,1
33.683,0,4,1
33.739,0,4,1
33.789,0,4,1
33.842,0,4,1
33.894,0,4,1
33.947,0,4,1
34,0,4,1
34.053,0,4,1
34.105,0,4,1
34.16,0,4,1
34.213,0,4,1
34.266,0,4,1
34.323,0,4,1
34.374,0,4,1
34.427,0,4,1
34.48,0,4,1
34.534,0,4,1
34.585,0,4,1
34.641,0,4,1
34.694,0,4,1
34.747,0,4,1
34.8,0,4,1
34.854,0,4,1
34.91,0,4,1
34.961,0,4,1
35.017,0,4,1
35.069,0,4,1
35.122,0,4,1
35.175,0,4,1
35.232,0,4,1
35.282,0,4,1
35.336,0,4,1
35.388,0,4,1
35.444,9.05,4,1
35.498,9.05,4,1
35.549,9.05,4,1
35.605,9.05,4,1
35.658,9.05,4,1
35.711,9.05,4,1
35.764,9.05,4,1
35.819,9.05,4,1
35.872,9.05,4,1
35.925,9.05,4,1
35.979,9.05,4,1
36.03,9.05,4,1
36.086,9.05,4,1
36.139,9.05,4,1
36.195,9.05,4,1
36.248,9.05,4,1
36.301,9.05,4,1
36.354,9.05,4,1
36.407,9.05,4,1
36.459,9.05,4,1
36.513,9.05,4,1
36.567,9.05,4,1
36.619,9.05,4,1
36.674,9.05,4,1
36.726,9.05,4,1
36.781,9.05,4,1
36.834,9.05,4,1
36.887,9.05,4,1
36.943,9.05,4,1
36.995,9.05,4,1
37.047,9.05,4,1
37.1,9.05,4,1
37.154,9.05,4,1
37.205,9.05,4,1
37.258,9.05,4,1
37.311,9.05,4,1
37.365,9.05,4,1
37.417,9.05,4,1
37.473,9.05,4,1
37.523,9.05,4,1
37.576,9.05,4,1
37.629,9.05,4,1
37.682,9.05,4,1
37.735,9.05,4,1
37.788,9.05,4,1
37.844,9.05,4,1
37.896,9.05,4,1
37.948,9.05,4,1
38.002,9.05,4,1
38.055,9.05,4,1
38.107,9.05,4,1
38.16,9.05,4,1
38.213,9.05,4,1
38.267,9.05,4,1
38.538,9.05,4,1
38.554,9.05,4,1
38.602,9.05,4,1
38.656,9.05,4,1
38.711,9.05,4,1
38.763,9.05,4,1
38.816,9.05,4,1
38.868,9.05,4,1
38.921,9.05,4,1
38.977,9.05,4,1
39.029,9.05,4,1
39.085,9.05,4,1
39.137,9.05,4,1
39.19,9.05,4,1
39.244,9.05,4,1
39.296,9.05,4,1
39.349,9.05,4,1
39.402,9.05,4,1
39.456,9.05,4,1
39.507,9.05,4,1
39.561,9.05,4,1
39.614,9.05,4,1
39.668,9.05,4,1
39.721,9.05,4,1
39.773,9.05,4,1
39.826,9.05,4,1
39.879,9.05,4,1
39.934,9.05,4,1
39.996,9.05,4,1
40.051,9.05,4,1
40.105,9.05,4,1
40.156,9.05,4,1
40.21,9.05,4,1
40.264,9.05,4,1
40.316,9.05,4,1
40.369,9.05,4,1
40.421,9.05,4,1
40.475,9.05,4,1
40.526,9.05,4,1
40.582,9.05,4,1
40.634,9.05,4,1
40.688,9.05,4,1
40.743,9.05,4,1
40.795,9.05,4,1
40.849,9.05,4,1
40.901,9.05,4,1
40.954,9.05,4,1
41.006,9.05,4,1
41.06,9.05,4,1
41.112,9.05,4,1
41.166,9.05,4,1
41.222,9.05,4,1
41.273,9.05,4,1
41.327,9.05,4,1
41.379,9.05,4,1
41.432,9.05,4,1
41.485,9.05,4,1
41.539,9.05,4,1
41.591,9.05,4,1
41.645,9.05,4,1
41.697,9.05,4,1
41.75,9.05,4,1
41.807,9.05,4,1
41.857,9.05,4,1
41.913,9.05,4,1
41.965,9.05,4,1
42.019,9.05,4,1
42.071,9.05,4,1
42.125,9.05,4,1
42.177,9.05,4,1
42.232,9.05,4,1
42.285,9.05,4,1
42.339,9.05,4,1
42.392,9.05,4,1
42.444,9.05,4,1
42.498,9.05,4,1
42.55,9.05,4,1
42.603,9.05,4,1
42.656,9.05,4,1
42.71,9.05,4,1
42.762,9.05,4,1
42.815,9.05,4,1
42.871,9.05,4,1
42.922,9.05,4,1
42.976,9.05,4,1
43.028,9.05,4,1
43.081,9.05,4,1
43.133,9.05,4,1
43.187,9.05,4,1
43.239,9.05,4,1
43.293,9.05,4,1
43.345,9.05,4,1
43.397,9.05,4,1
43.455,9.05,4,1
43.505,9.05,4,1
43.56,9.05,4,1
43.613,9.05,4,1
43.666,9.05,4,1
43.719,9.05,4,1
43.772,9.05,4,1
43.825,9.05,4,1
43.88,9.05,4,1
43.936,9.05,4,1
43.988,9.05,4,1
44.04,9.05,4,1
44.093,9.05,4,1
44.147,9.05,4,1
44.199,9.05,4,1
44.252,9.05,4,1
44.305,9.05,4,1
44.359,9.05,4,1
44.411,9.05,4,1
44.465,9.05,4,1
44.517,9.05,4,1
44.57,9.05,4,1
44.624,9.05,4,1
44.676,9.05,4,1
44.731,9.05,4,1
44.784,9.05,4,1
44.837,9.05,4,1
44.89,9.05,4,1
44.943,9.05,4,1
44.996,9.05,4,1
45.049,9.05,4,1
45.102,9.05,4,1
45.154,9.05,4,1
45.21,9.05,4,1
45.265,9.05,4,1
45.316,9.05,4,1
45.368,9.05,4,1
45.422,9.05,4,1
45.474,9.05,4,1
45.53,9.05,4,1
45.582,9.05,4,1
45.635,9.05,4,1
45.69,9.05,4,1
45.742,9.05,4,1
45.796,9.05,4,1
45.847,9.05,4,1
45.901,9.05,4,1
45.953,9.05,4,1
46.006,9.05,4,1
46.058,9.05,4,1
46.112,9.05,4,1
46.164,9.05,4,1
46.217,9.05,4,1
46.271,9.05,4,1
46.322,9.05,4,1
46.378,9.05,4,1
46.43,9.05,4,1
46.483,9.05,4,1
46.535,9.05,4,1
46.588,9.05,4,1
46.641,9.05,4,1
46.695,9.05,4,1
46.748,9.05,4,1
46.801,9.05,4,1
46.857,9.05,4,1
46.909,9.05,4,1
46.965,9.05,4,1
47.017,9.05,4,1
47.07,9.05,4,1
47.122,9.05,4,1
47.178,9.05,4,1
47.228,9.05,4,1
47.282,9.05,4,1
47.334,9.05,4,1
47.387,9.05,4,1
47.443,9.05,4,1
47.495,9.05,4,1
47.547,9.05,4,1
47.6,9.05,4,1
47.654,9.05,4,1
47.705,9.05,4,1
47.761,9.05,4,1
47.814,9.05,4,1
47.867,9.05,4,1
47.92,9.05,4,1
47.973,9.05,4,1
48.026,9.05,4,1
48.08,9.05,4,1
48.132,9.05,4,1
48.185,9.05,4,1
48.239,9.05,4,1
48.29,9.05,4,1
48.344,9.05,4,1
48.395,9.05,4,1
48.45,9.05,4,1
48.503,9.05,4,1
48.555,9.05,4,1
48.609,9.05,4,1
48.661,9.05,4,1
48.715,9.05,4,1
48.767,9.05,4,1
48.823,9.05,4,1
48.875,9.05,4,1
48.929,9.05,4,1
48.981,9.05,4,1
49.035,9.05,4,1
49.087,9.05,4,1
49.14,9.05,4,1
49.193,9.05,4,1
49.246,9.05,4,1
49.3,9.05,4,1
49.351,9.05,4,1
49.407,9.05,4,1
49.46,9.05,4,1
49.513,9.05,4,1
49.566,9.05,4,1
49.619,9.05,4,1
49.672,9.05,4,1
49.725,9.05,4,1
49.778,9.05,4,1
49.83,9.05,4,1
49.884,9.05,4,1
49.935,9.05,4,1
49.989,9.05,4,1
50.041,9.05,4,1
50.095,9.05,4,1
50.147,9.05,4,1
50.201,9.05,4,1
50.253,9.05,4,1
50.306,9.05,4,1
50.359,9.05,4,1
50.412,9.05,4,1
50.469,0,4,1
50.522,0,4,1
50.575,0,4,1
50.628,0,4,1
50.681,0,4,1
50.735,0,4,1
50.787,0,4,1
50.84,0,4,1
50.892,0,4,1
50.946,0,4,1
50.997,0,4,1
51.051,0,4,1
51.103,0,4,1
51.157,0,4,1
51.209,0,4,1
51.262,0,4,1
51.317,0,4,1
51.369,0,4,1
51.425,0,4,1
51.478,0,4,1
51.533,0,4,1
51.586,0,4,1
51.639,0,4,1
51.692,0,4,1
51.745,0,4,1
51.798,0,4,1
51.851,0,4,1
51.904,0,4,1
51.957,0,4,1
52.013,0,4,1
52.065,0,4,1
52.12,0,4,1
52.17,0,4,1
52.224,0,4,1
52.276,0,4,1
52.332,0,4,1
52.384,0,4,1
52.44,0,4,1
52.493,0,4,1
52.548,0,4,1
52.601,0,4,1
52.654,0,4,1
52.707,0,4,1
52.76,0,4,1
52.815,0,4,1
52.868,0,4,1
52.921,0,4,1
52.973,0,4,1
53.027,0,4,1
53.08,0,4,1
53.133,0,4,1
53.186,0,4,1
53.239,0,4,1
53.292,0,4,1
53.344,0,4,1
53.397,0,4,1
53.45,0,4,1
53.503,0,4,1
53.555,0,4,1
53.611,0,4,1
53.663,0,4,1
53.717,0,4,1
53.769,0,4,1
54.042,0,4,1
54.09,0,4,1
54.143,0,4,1
54.195,0,4,1
54.249,0,4,1
54.301,0,4,1
54.354,0,4,1
54.407,0,4,1
54.46,0,4,1
54.515,0,4,1
54.567,0,4,1
54.621,0,4,1
54.673,0,4,1
54.727,0,4,1
54.779,0,4,1
54.833,0,4,1
54.888,0,4,1
54.941,0,4,1
54.997,0,4,1
55.048,0,4,1
55.104,0,4,1
55.156,0,4,1
55.21,0,4,1
55.263,0,4,1
55.319,0,4,1
55.369,0,4,1
55.423,0,4,1
55.477,0,4,1
55.528,0,4,1
55.582,0,4,1
55.634,0,4,1
55.69,0,4,1
55.739,0,4,1
55.795,0,4,1
55.848,0,4,1
55.901,0,4,1
55.954,0,4,1
56.008,0,4,1
56.06,0,4,1
56.113,0,4,1
56.166,0,4,1
56.219,0,4,1
56.273,0,4,1
56.324,0,4,1
56.378,0,4,1
56.43,0,4,1
56.483,0,4,1
56.535,0,4,1
56.589,0,4,1
56.641,0,4,1
56.695,0,4,1
56.748,0,4,1
56.801,0,4,1
56.856,0,4,1
56.908,0,4,1
56.963,0,4,1
57.015,0,4,1
57.069,0,4,1
57.121,0,4,1
57.175,0,4,1
57.227,0,4,1
57.28,0,4,1
57.333,0,4,1
57.386,0,4,1
57.44,0,4,1
57.492,0,4,1
57.547,0,4,1
57.6,0,4,1
57.653,0,4,1
57.705,0,4,1
57.763,0,4,1
57.815,0,4,1
57.869,0,4,1
57.922,0,4,1
57.975,0,4,1
58.028,0,4,1
58.081,0,4,1
58.135,0,4,1
58.187,0,4,1
58.24,0,4,1
58.293,0,4,1
58.346,0,4,1
58.399,0,4,1
58.452,0,4,1
58.508,0,4,1
58.561,0,4,1
58.616,0,4,1
58.668,0,4,1
58.72,0,4,1
58.773,0,4,1
58.827,0,4,1
58.879,0,4,1
58.932,0,4,1
58.985,0,4,1
59.038,0,4,1
59.091,0,4,1
59.144,0,4,1
59.197,0,4,1
59.251,0,4,1
59.304,0,4,1
59.357,0,4,1
59.413,0,4,1
59.462,0,4,1
59.518,0,4,1
59.571,0,4,1
59.624,0,4,1
59.676,0,4,1
59.729,0,4,1
59.782,0,4,1
59.837,0,4,1
59.89,0,4,1
59.943,0,4,1
59.995,0,4,1
60.049,0,4,1
60.105,0,4,1
60.157,0,4,1
60.21,0,4,1
60.262,0,4,1
60.315,0,4,1
60.367,0,4,1
60.424,0,4,1
60.473,0,4,1
60.526,0,4,1
60.579,0,4,1
60.633,0,4,1
60.688,0,4,1
60.74,0,4,1
60.795,0,4,1
60.847,0,4,1
60.9,0,4,1
60.953,0,4,1
61.006,0,4,1
61.058,0,4,1
61.111,0,4,1
61.163,0,4,1
61.217,0,4,1
61.27,0,4,1
61.323,0,4,1
61.376,0,4,1
61.429,0,4,1
61.482,0,4,1
61.535,0,4,1
61.59,0,4,1
61.643,0,4,1
61.696,0,4,1
61.75,0,4,1
61.806,0,4,1
61.859,0,4,1
61.914,0,4,1
61.964,0,4,1
62.017,0,4,1
62.07,0,4,1
62.123,0,4,1
62.177,0,4,1
62.23,0,4,1
62.282,0,4,1
62.335,0,4,1
62.389,0,4,1
62.44,0,4,1
62.496,0,4,1
62.549,0,4,1
62.604,0,4,1
62.657,0,4,1
62.71,0,4,1
62.762,0,4,1
62.816,0,4,1
62.869,0,4,1
62.922,0,4,1
62.974,0,4,1
63.027,0,4,1
63.08,0,4,1
63.132,0,4,1
63.187,0,4,1
63.24,0,4,1
63.294,0,4,1
63.346,0,4,1
63.399,0,4,1
63.453,0,4,1
63.505,0,4,1
63.56,0,4,1
63.61,0,4,1
63.664,0,4,1
63.715,0,4,1
63.769,0,4,1
63.822,0,4,1
63.874,0,4,1
63.928,0,4,1
63.98,0,4,1
64.034,0,4,1
64.087,0,4,1
64.14,0,4,1
64.193,0,4,1
64.247,0,4,1
64.302,0,4,1
64.354,0,4,1
64.408,0,4,1
64.46,0,4,1
64.516,0,4,1
64.569,0,4,1
64.622,0,4,1
64.674,0,4,1
64.728,0,4,1
64.781,0,4,1
64.833,0,4,1
64.889,0,4,1
64.94,0,4,1
64.996,0,4,1
65.049,0,4,1
65.102,0,4,1
65.154,0,4,1
65.21,0,4,1
65.26,0,4,1
65.314,0,4,1
65.37,0,4,1
65.42,9.05,4,1
65.474,9.05,4,1
65.526,9.05,4,1
65.581,9.05,4,1
65.634,9.05,4,1
65.688,9.05,4,1
65.74,9.05,4,1
65.794,9.05,4,1
65.846,9.05,4,1
65.899,9.05,4,1
65.952,9.05,4,1
66.005,9.05,4,1
66.06,9.05,4,1
66.112,9.05,4,1
66.167,9.05,4,1
66.22,9.05,4,1
66.273,9.05,4,1
66.325,9.05,4,1
66.379,9.05,4,1
66.432,9.05,4,1
66.485,9.05,4,1
66.541,9.05,4,1
66.593,9.05,4,1
66.648,9.05,4,1
66.701,9.05,4,1
66.755,9.05,4,1
66.808,9.05,4,1
66.863,9.05,4,1
66.916,9.05,4,1
66.97,9.05,4,1
67.025,9.05,4,1
67.079,9.05,4,1
67.132,9.05,4,1
67.185,9.05,4,1
67.238,9.05,4,1
67.29,9.05,4,1
67.346,9.05,4,1
67.398,9.05,4,1
67.452,9.05,4,1
67.503,9.05,4,1
67.557,9.05,4,1
67.609,9.05,4,1
67.663,9.05,4,1
67.714,9.05,4,1
67.768,9.05,4,1
67.82,9.05,4,1
67.874,9.05,4,1
67.926,9.05,4,1
67.98,9.05,4,1
68.036,9.05,4,1
68.087,9.05,4,1
68.14,9.05,4,1
68.193,9.05,4,1
68.246,9.05,4,1
68.299,9.05,4,1
68.354,9.05,4,1
68.407,9.05,4,1
68.46,9.05,4,1
68.513,9.05,4,1
68.566,9.05,4,1
68.619,9.05,4,1
68.672,9.05,4,1
68.725,9.05,4,1
68.778,9.05,4,1
68.834,9.05,4,1
68.886,9.05,4,1
68.938,9.05,4,1
68.991,9.05,4,1
69.044,9.05,4,1
69.096,9.05,4,1
69.152,9.05,4,1
69.204,9.05,4,1
69.258,9.05,4,1
69.31,9.05,4,1
69.365,9.05,4,1
69.63,9.05,4,1
69.689,9.05,4,1
69.736,9.05,4,1
69.791,9.05,4,1
69.843,9.05,4,1
69.895,9.05,4,1
69.951,9.05,4,1
70.003,9.05,4,1
70.057,9.05,4,1
70.109,9.05,4,1
70.163,9.05,4,1
70.214,9.05,4,1
70.268,9.05,4,1
70.32,9.05,4,1
70.373,9.05,4,1
70.426,9.05,4,1
70.479,9.05,4,1
70.535,9.05,4,1
70.586,9.05,4,1
70.64,9.05,4,1
70.692,9.05,4,1
70.746,9.05,4,1
70.797,9.05,4,1
70.853,9.05,4,1
70.905,9.05,4,1
70.959,9.05,4,1
71.015,9.05,4,1
71.066,9.05,4,1
71.122,9.05,4,1
71.174,9.05,4,1
71.228,9.05,4,1
71.28,9.05,4,1
71.335,9.05,4,1
71.388,9.05,4,1
71.442,9.05,4,1
71.493,9.05,4,1
71.547,9.05,4,1
71.599,9.05,4,1
71.653,9.05,4,1
71.705,9.05,4,1
71.758,9.05,4,1
71.811,9.05,4,1
71.864,9.05,4,1
71.917,9.05,4,1
71.971,9.05,4,1
72.024,9.05,4,1
72.076,9.05,4,1
72.129,9.05,4,1
72.182,9.05,4,1
72.236,9.05,4,1
72.287,9.05,4,1
72.343,9.05,4,1
72.396,9.05,4,1
72.449,9.05,4,1
72.502,9.05,4,1
72.555,9.05,4,1
72.611,9.05,4,1
72.664,9.05,4,1
72.719,9.05,4,1
72.772,9.05,4,1
72.826,9.05,4,1
72.877,9.05,4,1
72.933,9.05,4,1
72.983,9.05,4,1
73.038,9.05,4,1
73.091,9.05,4,1
73.147,9.05,4,1
73.2,9.05,4,1
73.253,9.05,4,1
73.305,9.05,4,1
73.361,9.05,4,1
73.413,9.05,4,1
73.467,9.05,4,1
73.52,9.05,4,1
73.574,9.05,4,1
73.627,9.05,4,1
73.679,9.05,4,1
73.732,9.05,4,1
73.785,9.05,4,1
73.839,9.05,4,1
73.89,9.05,4,1
73.946,9.05,4,1
73.999,9.05,4,1
74.055,9.05,4,1
74.107,9.05,4,1
74.161,9.05,4,1
74.213,9.05,4,1
74.266,9.05,4,1
74.319,9.05,4,1
74.372,9.05,4,1
74.425,9.05,4,1
74.478,9.05,4,1
74.534,9.05,4,1
74.586,9.05,4,1
74.641,9.05,4,1
74.694,9.05,4,1
74.748,9.05,4,1
74.8,9.05,4,1
74.854,9.05,4,1
74.91,9.05,4,1
74.961,9.05,4,1
75.019,9.05,4,1
75.072,9.05,4,1
75.125,9.05,4,1
75.177,9.05,4,1
75.231,9.05,4,1
75.283,9.05,4,1
75.337,9.05,4,1
75.39,9.05,4,1
75.446,9.05,4,1
75.496,9.05,4,1
75.548,9.05,4,1
75.604,9.05,4,1
75.656,9.05,4,1
75.709,9.05,4,1
75.762,9.05,4,1
75.816,9.05,4,1
75.867,9.05,4,1
75.921,9.05,4,1
75.973,9.05,4,1
76.027,9.05,4,1
76.08,9.05,4,1
76.132,9.05,4,1
76.188,9.05,4,1
76.24,9.05,4,1
76.295,9.05,4,1
76.347,9.05,4,1
76.401,9.05,4,1
76.453,9.05,4,1
76.507,9.05,4,1
76.559,9.05,4,1
76.613,9.05,4,1
76.665,9.05,4,1
76.719,9.05,4,1
76.775,9.05,4,1
76.827,9.05,4,1
76.879,9.05,4,1
76.933,9.05,4,1
76.987,9.05,4,1
77.038,9.05,4,1
77.096,9.05,4,1
77.149,9.05,4,1
77.205,9.05,4,1
77.258,9.05,4,1
77.311,9.05,4,1
77.365,9.05,4,1
77.419,9.05,4,1
77.473,9.05,4,1
77.525,9.05,4,1
77.578,9.05,4,1
77.63,9.05,4,1
77.683,9.05,4,1
77.736,9.05,4,1
77.789,9.05,4,1
77.845,9.05,4,1
77.897,9.05,4,1
77.95,9.05,4,1
78.003,9.05,4,1
78.057,9.05,4,1
78.108,9.05,4,1
78.164,9.05,4,1
78.217,9.05,4,1
78.271,9.05,4,1
78.323,9.05,4,1
78.377,9.05,4,1
78.432,9.05,4,1
78.484,9.05,4,1
78.538,9.05,4,1
78.59,9.05,4,1
78.643,9.05,4,1
78.695,9.05,4,1
78.75,9.05,4,1
78.803,9.05,4,1
78.856,9.05,4,1
78.912,9.05,4,1
78.964,9.05,4,1
79.016,9.05,4,1
79.07,9.05,4,1
79.124,9.05,4,1
79.175,9.05,4,1
79.229,9.05,4,1
79.282,9.05,4,1
79.335,9.05,4,1
79.388,9.05,4,1
79.441,9.05,4,1
79.497,9.05,4,1
79.548,9.05,4,1
79.602,9.05,4,1
79.655,9.05,4,1
79.709,9.05,4,1
79.76,9.05,4,1
79.814,9.05,4,1
79.867,9.05,4,1
79.921,9.05,4,1
79.976,9.05,4,1
80.026,9.05,4,1
80.078,9.05,4,1
80.132,9.05,4,1
80.186,9.05,4,1
80.237,9.05,4,1
80.291,9.05,4,1
80.343,9.05,4,1
80.399,9.05,4,1
80.453,0,4,1
80.504,0,4,1
80.558,0,4,1
80.61,0,4,1
80.664,0,4,1
80.716,0,4,1
80.769,0,4,1
80.822,0,4,1
80.875,0,4,1
80.93,0,4,1
80.983,0,4,1
81.039,0,4,1
81.092,0,4,1
81.145,0,4,1
81.198,0,4,1
81.251,0,4,1
81.307,0,4,1
81.358,0,4,1
81.411,0,4,1
81.465,0,4,1
81.519,0,4,1
81.571,0,4,1
81.626,0,4,1
81.676,0,4,1
81.729,0,4,1
81.782,0,4,1
81.836,0,4,1
81.888,0,4,1
81.942,0,4,1
81.994,0,4,1
82.05,0,4,1
82.105,0,4,1
82.157,0,4,1
82.21,0,4,1
82.264,0,4,1
82.318,0,4,1
82.369,0,4,1
82.423,0,4,1
82.476,0,4,1
82.529,0,4,1
82.585,0,4,1
82.637,0,4,1
82.69,0,4,1
82.743,0,4,1
82.797,0,4,1
82.848,0,4,1
82.904,0,4,1
82.957,0,4,1
83.01,0,4,1
83.062,0,4,1
83.116,0,4,1
83.169,0,4,1
83.223,0,4,1
83.279,0,4,1
83.328,0,4,1
83.384,0,4,1
83.44,0,4,1
83.49,0,4,1
83.546,0,4,1
83.597,0,4,1
83.651,0,4,1
83.703,0,4,1
83.756,0,4,1
83.808,0,4,1
83.861,0,4,1
83.914,0,4,1
83.968,0,4,1
84.019,0,4,1
84.073,0,4,1
84.125,0,4,1
84.179,0,4,1
84.233,0,4,1
84.285,0,4,1
84.337,0,4,1
84.391,0,4,1
84.445,0,4,1
84.496,0,4,1
84.552,0,4,1
84.603,0,4,1
84.657,0,4,1
84.709,0,4,1
84.763,0,4,1
84.819,0,4,1
84.871,0,4,1
84.929,0,4,1
85.189,0,4,1
85.247,0,4,1
85.294,0,4,1
85.349,0,4,1
85.402,0,4,1
85.456,0,4,1
85.509,0,4,1
85.565,0,4,1
85.618,0,4,1
85.671,0,4,1
85.723,0,4,1
85.777,0,4,1
85.829,0,4,1
85.882,0,4,1
85.935,0,4,1
85.988,0,4,1
86.044,0,4,1
86.096,0,4,1
86.148,0,4,1
86.202,0,4,1
86.255,0,4,1
86.307,0,4,1
86.363,0,4,1
86.416,0,4,1
86.469,0,4,1
86.521,0,4,1
86.575,0,4,1
86.627,0,4,1
86.68,0,4,1
86.733,0,4,1
86.786,0,4,1
86.839,0,4,1
86.892,0,4,1
86.946,0,4,1
86.998,0,4,1
87.051,0,4,1
87.104,0,4,1
87.157,0,4,1
87.21,0,4,1
87.265,0,4,1
87.315,0,4,1
87.369,0,4,1
87.421,0,4,1
87.476,0,4,1
87.527,0,4,1
87.581,0,4,1
87.633,0,4,1
87.686,0,4,1
87.741,0,4,1
87.794,0,4,1
87.848,0,4,1
87.9,0,4,1
87.954,0,4,1
88.005,0,4,1
88.058,0,4,1
88.111,0,4,1
88.165,0,4,1
88.218,0,4,1
88.271,0,4,1
88.326,0,4,1
88.378,0,4,1
88.432,0,4,1
88.483,0,4,1
88.537,0,4,1
88.589,0,4,1
88.643,0,4,1
88.695,0,4,1
88.749,0,4,1
88.801,0,4,1
88.855,0,4,1
88.907,0,4,1
88.96,0,4,1
89.014,0,4,1
89.068,0,4,1
89.121,0,4,1
89.174,0,4,1
89.227,0,4,1
89.28,0,4,1
89.336,0,4,1
89.386,0,4,1
89.442,0,4,1
89.494,0,4,1
89.548,0,4,1
89.6,0,4,1
89.654,0,4,1
89.706,0,4,1
89.759,0,4,1
89.812,0,4,1
89.865,0,4,1
89.918,0,4,1
89.97,0,4,1
90.026,0,4,1
90.078,0,4,1
90.134,0,4,1
90.187,0,4,1
90.24,0,4,1
90.293,0,4,1
90.347,0,4,1
90.399,0,4,1
90.453,0,4,1
90.505,0,4,1
90.558,0,4,1
90.613,0,4,1
90.665,0,4,1
90.719,0,4,1
90.771,0,4,1
90.825,0,4,1
90.876,0,4,1
90.93,0,4,1
90.982,0,4,1
91.036,0,4,1
91.092,0,4,1
91.143,0,4,1
91.197,0,4,1
91.25,0,4,1
91.303,0,4,1
91.355,0,4,1
91.41,0,4,1
91.463,0,4,1
91.516,0,4,1
91.569,0,4,1
91.622,0,4,1
91.677,0,4,1
91.73,0,4,1
91.783,0,4,1
91.836,0,4,1
91.889,0,4,1
91.942,0,4,1
91.996,0,4,1
92.048,0,4,1
92.102,0,4,1
92.155,0,4,1
92.207,0,4,1
92.26,0,4,1
92.313,0,4,1
92.366,0,4,1
92.42,0,4,1
92.473,0,4,1
92.525,0,4,1
92.578,0,4,1
92.63,0,4,1
92.684,0,4,1
92.737,0,4,1
92.79,0,4,1
92.843,0,4,1
92.895,0,4,1
92.949,0,4,1
93,0,4,1
93.058,0,4,1
93.111,0,4,1
93.167,0,4,1
93.22,0,4,1
93.273,0,4,1
93.325,0,4,1
93.379,0,4,1
93.431,0,4,1
93.487,0,4,1
93.538,0,4,1
93.59,0,4,1
93.643,0,4,1
93.695,0,4,1
93.749,0,4,1
93.801,0,4,1
93.854,0,4,1
93.907,0,4,1
93.961,0,4,1
94.013,0,4,1
94.066,0,4,1
94.122,0,4,1
94.174,0,4,1
94.228,0,4,1
94.28,0,4,1
94.334,0,4,1
94.386,0,4,1
94.439,0,4,1
94.492,0,4,1
94.545,0,4,1
94.598,0,4,1
94.652,0,4,1
94.704,0,4,1
94.757,0,4,1
94.811,0,4,1
94.862,0,4,1
94.918,0,4,1
94.97,0,4,1
95.026,0,4,1
95.078,0,4,1
95.133,0,4,1
95.186,0,4,1
95.238,0,4,1
95.294,0,4,1
95.346,0,4,1
95.402,0,4,1
95.455,9.05,4,1
95.51,9.05,4,1
95.56,9.05,4,1
95.612,9.05,4,1
95.666,9.05,4,1
95.718,9.05,4,1
95.772,9.05,4,1
95.828,9.05,4,1
95.88,9.05,4,1
95.938,9.05,4,1
95.988,9.05,4,1
96.041,9.05,4,1
96.093,9.05,4,1
96.146,9.05,4,1
96.198,9.05,4,1
96.251,9.05,4,1
96.304,9.05,4,1
96.359,9.05,4,1
96.412,9.05,4,1
96.465,9.05,4,1
96.518,9.05,4,1
96.57,9.05,4,1
96.626,9.05,4,1
96.679,9.05,4,1
96.732,9.05,4,1
96.789,9.05,4,1
96.839,9.05,4,1
96.895,9.05,4,1
96.948,9.05,4,1
97.001,9.05,4,1
97.055,9.05,4,1
97.11,9.05,4,1
97.163,9.05,4,1
97.218,9.05,4,1
97.269,9.05,4,1
97.325,9.05,4,1
97.377,9.05,4,1
97.431,9.05,4,1
97.483,9.05,4,1
97.537,9.05,4,1
97.592,9.05,4,1
97.642,9.05,4,1
97.698,9.05,4,1
97.75,9.05,4,1
97.805,9.05,4,1
97.858,9.05,4,1
97.912,9.05,4,1
97.963,9.05,4,1
98.019,9.05,4,1
98.069,9.05,4,1
98.122,9.05,4,1
98.175,9.05,4,1
98.229,9.05,4,1
98.282,9.05,4,1
98.335,9.05,4,1
98.388,9.05,4,1
98.441,9.05,4,1
98.494,9.05,4,1
98.546,9.05,4,1
98.6,9.05,4,1
98.651,9.05,4,1
98.705,9.05,4,1
98.757,9.05,4,1
98.81,9.05,4,1
98.862,9.05,4,1
98.915,9.05,4,1
98.967,9.05,4,1
99.02,9.05,4,1
99.073,9.05,4,1
99.126,9.05,4,1
99.18,9.05,4,1
99.232,9.05,4,1
99.287,9.05,4,1
99.339,9.05,4,1
99.393,9.05,4,1
99.445,9.05,4,1
99.499,9.05,4,1
99.55,9.05,4,1
99.604,9.05,4,1
99.656,9.05,4,1
99.71,9.05,4,1
99.763,9.05,4,1
99.816,9.05,4,1
99.869,9.05,4,1
99.922,9.05,4,1
99.975,9.05,4,1
100.03,9.05,4,1
100.08,9.05,4,1
100.14,9.05,4,1
100.19,9.05,4,1
100.25,9.05,4,1
100.3,9.05,4,1
100.35,9.05,4,1
100.4,9.05,4,1
100.46,9.05,4,1
100.51,9.05,4,1
100.77,9.05,4,1
100.83,9.05,4,1
100.88,9.05,4,1
100.93,9.05,4,1
100.98,9.05,4,1
101.04,9.05,4,1
101.09,9.05,4,1
101.14,9.05,4,1
101.2,9.05,4,1
101.25,9.05,4,1
101.3,9.05,4,1
101.35,9.05,4,1
101.41,9.05,4,1
101.46,9.05,4,1
101.51,9.05,4,1
101.57,9.05,4,1
101.62,9.05,4,1
101.67,9.05,4,1
101.73,9.05,4,1
101.78,9.05,4,1
101.84,9.05,4,1
101.89,9.05,4,1
101.94,9.05,4,1
102,9.05,4,1
102.05,9.05,4,1
102.11,9.05,4,1
102.16,9.05,4,1
102.21,9.05,4,1
102.27,9.05,4,1
102.32,9.05,4,1
102.37,9.05,4,1
102.43,9.05,4,1
102.48,9.05,4,1
102.55,9.05,4,1
102.6,9.05,4,1
102.65,9.05,4,1
102.7,9.05,4,1
102.76,9.05,4,1
102.81,9.05,4,1
102.86,9.05,4,1
102.92,9.05,4,1
102.97,9.05,4,1
103.03,9.05,4,1
103.08,9.05,4,1
103.13,9.05,4,1
103.19,9.05,4,1
103.24,9.05,4,1
103.29,9.05,4,1
103.35,9.05,4,1
103.4,9.05,4,1
103.45,9.05,4,1
103.5,9.05,4,1
103.56,9.05,4,1
103.61,9.05,4,1
103.66,9.05,4,1
103.72,9.05,4,1
103.77,9.05,4,1
103.82,9.05,4,1
103.88,9.05,4,1
103.93,9.05,4,1
103.98,9.05,4,1
104.04,9.05,4,1
104.09,9.05,4,1
104.14,9.05,4,1
104.2,9.05,4,1
104.25,9.05,4,1
104.31,9.05,4,1
104.36,9.05,4,1
104.41,9.05,4,1
104.47,9.05,4,1
104.52,9.05,4,1
104.57,9.05,4,1
104.62,9.05,4,1
104.68,9.05,4,1
104.73,9.05,4,1
104.78,9.05,4,1
104.84,9.05,4,1
104.89,9.05,4,1
104.94,9.05,4,1
105,9.05,4,1
105.05,9.05,4,1
105.1,9.05,4,1
105.15,9.05,4,1
105.21,9.05,4,1
105.26,9.05,4,1
105.31,9.05,4,1
105.37,9.05,4,1
105.42,9.05,4,1
105.47,9.05,4,1
105.52,9.05,4,1
105.58,9.05,4,1
105.63,9.05,4,1
105.68,9.05,4,1
105.74,9.05,4,1
105.79,9.05,4,1
105.84,9.05,4,1
105.9,9.05,4,1
105.95,9.05,4,1
106,9.05,4,1
106.06,9.05,4,1
106.11,9.05,4,1
106.17,9.05,4,1
106.22,9.05,4,1
106.27,9.05,4,1
106.33,9.05,4,1
106.38,9.05,4,1
106.43,9.05,4,1


==> data/constrained/downsampled_dis_clocktick_plant.csv <==
0,0,4,1
0.052787,0,4,1
0.10554,0,4,1
0.15826,0,4,1
0.21099,0,4,1
0.26379,0,4,1
0.31666,0,4,1
0.36941,0,4,1
0.42311,0,4,1
0.47668,0,4,1
0.53022,0,4,1
0.58305,0,4,1
0.6359,0,4,1
0.68861,0,4,1
0.74053,0,4,1
0.7934,0,4,1
0.84612,0,4,1
0.89881,0,4,1
0.95154,0,4,1
1.0043,0,4,1
1.057,0,4,1
1.1098,0,4,1
1.1626,0,4,1
1.2162,0,4,1
1.2699,0,4,1
1.3235,0,4,1
1.3763,0,4,1
1.429,0,4,1
1.4818,0,4,1
1.5336,0,4,1
1.5864,0,4,1
1.6391,0,4,1
1.6919,0,4,1
1.7446,0,4,1
1.7974,0,4,1
1.8502,0,4,1
1.903,0,4,1
1.9558,0,4,1
2.0094,0,4,1
2.063,0,4,1
2.1166,0,4,1
2.1693,0,4,1
2.2222,0,4,1
2.2749,0,4,1
2.3268,0,4,1
2.3795,0,4,1
2.4323,0,4,1
2.485,0,4,1
2.5377,0,4,1
2.5905,0,4,1
2.6433,0,4,1
2.6961,0,4,1
2.7489,0,4,1
2.8026,0,4,1
2.8563,0,4,1
2.9098,0,4,1
2.9628,0,4,1
3.0161,0,4,1
3.0679,0,4,1
3.1197,0,4,1
3.1725,0,4,1
3.2253,0,4,1
3.278,0,4,1
3.3307,0,4,1
3.3835,0,4,1
3.4363,0,4,1
3.489,0,4,1
3.5419,0,4,1
3.5955,0,4,1
3.649,0,4,1
3.7034,0,4,1
3.7554,0,4,1
3.8082,0,4,1
3.8608,0,4,1
3.9128,0,4,1
3.9662,0,4,1
4.0184,0,4,1
4.0711,0,4,1
4.1239,0,4,1
4.1767,0,4,1
4.2294,0,4,1
4.2822,0,4,1
4.3351,0,4,1
4.3892,0,4,1
4.4428,0,4,1
4.4964,0,4,1
4.5491,0,4,1
4.602,0,4,1
4.6547,0,4,1
4.7066,0,4,1
4.7594,0,4,1
4.8122,0,4,1
4.865,0,4,1
4.9176,0,4,1
4.9706,0,4,1
5.0234,0,4,1
5.0761,0,4,1
5.1288,0,4,1
5.1816,0,4,1
5.2344,9.05,4,1
5.2871,9.05,4,1
5.3399,9.05,4,1
5.3935,9.05,4,1
5.4471,9.05,4,1
5.5006,9.05,4,1
5.5534,9.05,4,1
5.6063,9.05,4,1
5.6589,9.05,4,1
5.7108,9.05,4,1
5.7636,9.05,4,1
5.8163,9.05,4,1
5.869,9.05,4,1
5.9218,9.05,4,1
5.9748,9.05,4,1
6.0275,9.05,4,1
6.0803,9.05,4,1
6.1332,9.05,4,1
6.1868,9.05,4,1
6.2404,9.05,4,1
6.2939,9.05,4,1
6.3466,9.05,4,1
6.4003,9.05,4,1
6.4522,9.05,4,1
6.5042,9.05,4,1
6.5569,9.05,4,1
6.6415,9.05,4,1
6.7354,9.05,4,1
6.9243,9.05,4,1
7.0285,9.05,4,1
7.1227,9.05,4,1
7.2538,9.05,4,1
7.3066,9.05,4,1
7.3626,9.05,4,1
7.4177,9.05,4,1
7.4832,9.05,4,1
7.5583,9.05,4,1
7.6135,9.05,4,1
7.6703,9.05,4,1
7.7264,9.05,4,1
7.7815,9.05,4,1
7.8375,9.05,4,1
7.8934,9.05,4,1
7.9469,9.05,4,1
7.9989,9.05,4,1
8.0525,9.05,4,1
8.106,9.05,4,1
8.1596,9.05,4,1
8.2124,9.05,4,1
8.2652,9.05,4,1
8.3185,9.05,4,1
8.3697,9.05,4,1
8.4226,9.05,4,1
8.4753,9.05,4,1
8.5281,9.05,4,1
8.5808,9.05,4,1
8.6336,9.05,4,1
8.6863,9.05,4,1
8.739,9.05,4,1
8.7919,9.05,4,1
8.8455,9.05,4,1
8.8991,9.05,4,1
8.9526,9.05,4,1
9.0069,9.05,4,1
9.0589,9.05,4,1
9.1118,9.05,4,1
9.1644,9.05,4,1
9.2163,9.05,4,1
9.269,9.05,4,1
9.3217,9.05,4,1
9.3746,9.05,4,1
9.4273,9.05,4,1
9.48,9.05,4,1
9.5328,9.05,4,1
9.5856,9.05,4,1
9.6384,9.05,4,1
9.6928,9.05,4,1
9.7464,9.05,4,1
9.7999,9.05,4,1
9.8527,9.05,4,1
9.9056,9.05,4,1
9.9582,9.05,4,1
10.01,9.05,4,1
10.063,9.05,4,1
10.116,9.05,4,1
10.168,9.05,4,1
10.221,9.05,4,1
10.274,9.05,4,1
10.327,9.05,4,1
10.379,9.05,4,1
10.432,9.05,4,1
10.486,9.05,4,1
10.539,9.05,4,1
10.593,9.05,4,1
10.646,9.05,4,1
10.699,9.05,4,1
10.751,9.05,4,1
10.803,9.05,4,1
10.856,9.05,4,1
10.909,9.05,4,1
10.962,9.05,4,1
11.014,9.05,4,1
11.067,9.05,4,1
11.12,9.05,4,1
11.173,9.05,4,1
11.225,9.05,4,1
11.279,9.05,4,1
11.332,9.05,4,1
11.386,9.05,4,1
11.439,9.05,4,1
11.492,9.05,4,1
11.544,9.05,4,1
11.596,9.05,4,1
11.649,9.05,4,1
11.702,9.05,4,1
11.755,9.05,4,1
11.807,9.05,4,1
11.86,9.05,4,1
11.913,9.05,4,1
11.966,9.05,4,1
12.019,9.05,4,1
12.072,9.05,4,1
12.126,9.05,4,1
12.179,9.05,4,1
12.232,9.05,4,1
12.285,9.05,4,1
12.338,9.05,4,1
12.389,9.05,4,1
12.442,9.05,4,1
12.495,9.05,4,1
12.548,9.05,4,1
12.601,9.05,4,1
12.653,9.05,4,1
12.706,9.05,4,1
12.759,9.05,4,1
12.812,9.05,4,1
12.865,9.05,4,1
12.919,9.05,4,1
12.973,9.05,4,1
13.025,9.05,4,1
13.079,9.05,4,1
13.131,9.05,4,1
13.183,9.05,4,1
13.235,9.05,4,1
13.288,9.05,4,1
13.341,9.05,4,1
13.394,9.05,4,1
13.446,9.05,4,1
13.499,9.05,4,1
13.552,9.05,4,1
13.605,9.05,4,1
13.658,9.05,4,1
13.712,9.05,4,1
13.766,9.05,4,1
13.818,9.05,4,1
13.871,9.05,4,1
13.924,9.05,4,1
13.976,9.05,4,1
14.029,9.05,4,1
14.081,9.05,4,1
14.134,9.05,4,1
14.187,9.05,4,1
14.24,9.05,4,1
14.292,9.05,4,1
14.345,9.05,4,1
14.398,9.05,4,1
14.452,9.05,4,1
14.506,9.05,4,1
14.559,9.05,4,1
14.612,9.05,4,1
14.665,9.05,4,1
14.718,9.05,4,1
14.77,9.05,4,1
14.823,9.05,4,1
14.875,9.05,4,1
14.928,9.05,4,1
14.981,9.05,4,1
15.034,9.05,4,1
15.086,9.05,4,1
15.139,9.05,4,1
15.192,9.05,4,1
15.245,9.05,4,1
15.298,9.05,4,1
15.351,9.05,4,1
15.405,9.05,4,1
15.458,9.05,4,1
15.511,9.05,4,1
15.564,9.05,4,1
15.617,9.05,4,1
15.669,9.05,4,1
15.721,9.05,4,1
15.774,9.05,4,1
15.827,9.05,4,1
15.879,9.05,4,1
15.932,9.05,4,1
15.985,9.05,4,1
16.038,9.05,4,1
16.091,9.05,4,1
16.145,9.05,4,1
16.198,9.05,4,1
16.252,9.05,4,1
16.304,9.05,4,1
16.357,9.05,4,1
16.41,9.05,4,1
16.462,9.05,4,1
16.515,9.05,4,1
16.567,9.05,4,1
16.62,9.05,4,1
16.673,9.05,4,1
16.726,9.05,4,1
16.778,9.05,4,1
16.831,9.05,4,1
16.884,9.05,4,1
16.938,9.05,4,1
16.991,9.05,4,1
17.045,9.05,4,1
17.098,9.05,4,1
17.151,9.05,4,1
17.203,9.05,4,1
17.255,9.05,4,1
17.308,9.05,4,1
17.36,9.05,4,1
17.413,9.05,4,1
17.466,9.05,4,1
17.519,9.05,4,1
17.571,9.05,4,1
17.624,9.05,4,1
17.677,9.05,4,1
17.731,9.05,4,1
17.784,9.05,4,1
17.839,9.05,4,1
17.891,9.05,4,1
17.943,9.05,4,1
17.996,9.05,4,1
18.048,9.05,4,1
18.101,9.05,4,1
18.153,9.05,4,1
18.206,9.05,4,1
18.259,9.05,4,1
18.312,9.05,4,1
18.364,9.05,4,1
18.417,9.05,4,1
18.47,9.05,4,1
18.524,9.05,4,1
18.578,9.05,4,1
18.631,9.05,4,1
18.684,9.05,4,1
18.737,9.05,4,1
18.79,9.05,4,1
18.842,9.05,4,1
18.894,9.05,4,1
18.947,9.05,4,1
19,9.05,4,1
19.053,9.05,4,1
19.105,9.05,4,1
19.158,9.05,4,1
19.211,9.05,4,1
19.264,9.05,4,1
19.317,9.05,4,1
19.371,9.05,4,1
19.425,9.05,4,1
19.477,9.05,4,1
19.53,9.05,4,1
19.583,9.05,4,1
19.635,9.05,4,1
19.687,9.05,4,1
19.74,9.05,4,1
19.793,9.05,4,1
19.846,9.05,4,1
19.898,9.05,4,1
19.951,9.05,4,1
20.004,9.05,4,1
20.057,9.05,4,1
20.11,9.05,4,1
20.164,9.05,4,1
20.217,0,4,1
20.27,0,4,1
20.323,0,4,1
20.377,0,4,1
20.43,0,4,1
20.483,0,4,1
20.537,0,4,1
20.589,0,4,1
20.641,0,4,1
20.693,0,4,1
20.746,0,4,1
20.799,0,4,1
20.852,0,4,1
20.905,0,4,1
20.957,0,4,1
21.01,0,4,1
21.064,0,4,1
21.118,0,4,1
21.171,0,4,1
21.225,0,4,1
21.277,0,4,1
21.33,0,4,1
21.383,0,4,1
21.435,0,4,1
21.488,0,4,1
21.54,0,4,1
21.593,0,4,1
21.646,0,4,1
21.698,0,4,1
21.751,0,4,1
21.804,0,4,1
21.857,0,4,1
21.911,0,4,1
21.965,0,4,1
22.018,0,4,1
22.071,0,4,1
22.124,0,4,1
22.177,0,4,1
22.229,0,4,1
22.281,0,4,1
22.334,0,4,1
22.387,0,4,1
22.44,0,4,1
22.492,0,4,1
22.545,0,4,1
22.598,0,4,1
22.651,0,4,1
22.704,0,4,1
22.758,0,4,1
22.812,0,4,1
22.864,0,4,1
22.917,0,4,1
22.97,0,4,1
23.022,0,4,1
23.075,0,4,1
23.128,0,4,1
23.18,0,4,1
23.233,0,4,1
23.286,0,4,1
23.339,0,4,1
23.391,0,4,1
23.444,0,4,1
23.498,0,4,1
23.551,0,4,1
23.605,0,4,1
23.658,0,4,1
23.711,0,4,1
23.763,0,4,1
23.815,0,4,1
23.868,0,4,1
23.921,0,4,1
23.974,0,4,1
24.026,0,4,1
24.079,0,4,1
24.132,0,4,1
24.185,0,4,1
24.238,0,4,1
24.291,0,4,1
24.345,0,4,1
24.398,0,4,1
24.451,0,4,1
24.504,0,4,1
24.557,0,4,1
24.608,0,4,1
24.661,0,4,1
24.714,0,4,1
24.767,0,4,1
24.82,0,4,1
24.872,0,4,1
24.925,0,4,1
24.978,0,4,1
25.031,0,4,1
25.085,0,4,1
25.138,0,4,1
25.192,0,4,1
25.244,0,4,1
25.298,0,4,1
25.35,0,4,1
25.402,0,4,1
25.455,0,4,1
25.507,0,4,1
25.56,0,4,1
25.613,0,4,1
25.665,0,4,1
25.718,0,4,1
25.771,0,4,1
25.824,0,4,1
25.877,0,4,1
25.931,0,4,1
25.986,0,4,1
26.038,0,4,1
26.091,0,4,1
26.143,0,4,1
26.195,0,4,1
26.248,0,4,1
26.301,0,4,1
26.353,0,4,1
26.406,0,4,1
26.459,0,4,1
26.512,0,4,1
26.564,0,4,1
26.617,0,4,1
26.672,0,4,1
26.725,0,4,1
26.779,0,4,1
26.832,0,4,1
26.884,0,4,1
26.937,0,4,1
26.989,0,4,1
27.042,0,4,1
27.095,0,4,1
27.147,0,4,1
27.2,0,4,1
27.253,0,4,1
27.305,0,4,1
27.358,0,4,1
27.411,0,4,1
27.465,0,4,1
27.518,0,4,1
27.572,0,4,1
27.625,0,4,1
27.677,0,4,1
27.73,0,4,1
27.782,0,4,1
27.835,0,4,1
27.887,0,4,1
27.94,0,4,1
27.993,0,4,1
28.046,0,4,1
28.099,0,4,1
28.151,0,4,1
28.204,0,4,1
28.258,0,4,1
28.312,0,4,1
28.365,0,4,1
28.418,0,4,1
28.471,0,4,1
28.523,0,4,1
28.575,0,4,1
28.628,0,4,1
28.681,0,4,1
28.734,0,4,1
28.786,0,4,1
28.839,0,4,1
28.892,0,4,1
28.945,0,4,1
28.997,0,4,1
29.051,0,4,1
29.105,0,4,1
29.158,0,4,1
29.211,0,4,1
29.264,0,4,1
29.317,0,4,1
29.369,0,4,1
29.421,0,4,1
29.474,0,4,1
29.527,0,4,1
29.58,0,4,1
29.632,0,4,1
29.685,0,4,1
29.738,0,4,1
29.791,0,4,1
29.844,0,4,1
29.898,0,4,1
29.952,0,4,1
30.004,0,4,1
30.058,0,4,1
30.11,0,4,1
30.162,0,4,1
30.215,0,4,1
30.267,0,4,1
30.32,0,4,1
30.373,0,4,1
30.426,0,4,1
30.478,0,4,1
30.531,0,4,1
30.584,0,4,1
30.638,0,4,1
30.691,0,4,1
30.746,0,4,1
30.798,0,4,1
30.851,0,4,1
30.903,0,4,1
30.955,0,4,1
31.008,0,4,1
31.061,0,4,1
31.113,0,4,1
31.166,0,4,1
31.219,0,4,1
31.272,0,4,1
31.324,0,4,1
31.377,0,4,1
31.431,0,4,1
31.485,0,4,1
31.539,0,4,1
31.591,0,4,1
31.644,0,4,1
31.697,0,4,1
31.749,0,4,1
31.801,0,4,1
31.854,0,4,1
31.907,0,4,1
31.96,0,4,1
32.013,0,4,1
32.065,0,4,1
32.118,0,4,1
32.171,0,4,1
32.225,0,4,1
32.278,0,4,1
32.332,0,4,1
32.385,0,4,1
32.437,0,4,1
32.49,0,4,1
32.542,0,4,1
32.595,0,4,1
32.648,0,4,1
32.7,0,4,1
32.753,0,4,1
32.806,0,4,1
32.859,0,4,1
32.912,0,4,1
32.965,0,4,1
33.018,0,4,1
33.072,0,4,1
33.125,0,4,1
33.178,0,4,1
33.231,0,4,1
33.284,0,4,1
33.335,0,4,1
33.388,0,4,1
33.441,0,4,1
33.494,0,4,1
33.546,0,4,1
33.599,0,4,1
33.652,0,4,1
33.705,0,4,1
33.757,0,4,1
33.811,0,4,1
33.865,0,4,1
33.918,0,4,1
33.971,0,4,1
34.024,0,4,1
34.077,0,4,1
34.129,0,4,1
34.181,0,4,1
34.234,0,4,1
34.287,0,4,1
34.34,0,4,1
34.393,0,4,1
34.445,0,4,1
34.498,0,4,1
34.551,0,4,1
34.605,0,4,1
34.658,0,4,1
34.712,0,4,1
34.765,0,4,1
34.818,0,4,1
34.87,0,4,1
34.922,0,4,1
34.975,0,4,1
35.028,0,4,1
35.081,0,4,1
35.133,0,4,1
35.186,0,4,1
35.239,9.05,4,1
35.291,9.05,4,1
35.344,9.05,4,1
35.397,9.05,4,1
35.45,9.05,4,1
35.503,9.05,4,1
35.556,9.05,4,1
35.61,9.05,4,1
35.662,9.05,4,1
35.715,9.05,4,1
35.768,9.05,4,1
35.821,9.05,4,1
35.873,9.05,4,1
35.925,9.05,4,1
35.978,9.05,4,1
36.031,9.05,4,1
36.084,9.05,4,1
36.137,9.05,4,1
36.189,9.05,4,1
36.242,9.05,4,1
36.296,9.05,4,1
36.349,9.05,4,1
36.403,9.05,4,1
36.456,9.05,4,1
36.509,9.05,4,1
36.561,9.05,4,1
36.613,9.05,4,1
36.666,9.05,4,1
36.719,9.05,4,1
36.955,9.05,4,1
37.155,9.05,4,1
37.343,9.05,4,1
37.397,9.05,4,1
37.45,9.05,4,1
37.502,9.05,4,1
37.555,9.05,4,1
37.607,9.05,4,1
37.66,9.05,4,1
37.712,9.05,4,1
37.765,9.05,4,1
37.818,9.05,4,1
37.87,9.05,4,1
37.923,9.05,4,1
37.976,9.05,4,1
38.029,9.05,4,1
38.083,9.05,4,1
38.136,9.05,4,1
38.189,9.05,4,1
38.242,9.05,4,1
38.295,9.05,4,1
38.347,9.05,4,1
38.399,9.05,4,1
38.452,9.05,4,1
38.505,9.05,4,1
38.558,9.05,4,1
38.61,9.05,4,1
38.663,9.05,4,1
38.716,9.05,4,1
38.769,9.05,4,1
38.822,9.05,4,1
38.876,9.05,4,1
38.929,9.05,4,1
38.983,9.05,4,1
39.035,9.05,4,1
39.088,9.05,4,1
39.14,9.05,4,1
39.193,9.05,4,1
39.245,9.05,4,1
39.298,9.05,4,1
39.351,9.05,4,1
39.404,9.05,4,1
39.456,9.05,4,1
39.509,9.05,4,1
39.562,9.05,4,1
39.616,9.05,4,1
39.669,9.05,4,1
39.723,9.05,4,1
39.775,9.05,4,1
39.828,9.05,4,1
39.881,9.05,4,1
39.933,9.05,4,1
39.986,9.05,4,1
40.039,9.05,4,1
40.091,9.05,4,1
40.144,9.05,4,1
40.197,9.05,4,1
40.25,9.05,4,1
40.302,9.05,4,1
40.355,9.05,4,1
40.409,9.05,4,1
40.462,9.05,4,1
40.516,9.05,4,1
40.569,9.05,4,1
40.622,9.05,4,1
40.675,9.05,4,1
40.726,9.05,4,1
40.779,9.05,4,1
40.832,9.05,4,1
40.885,9.05,4,1
40.937,9.05,4,1
40.99,9.05,4,1
41.043,9.05,4,1
41.096,9.05,4,1
41.149,9.05,4,1
41.202,9.05,4,1
41.256,9.05,4,1
41.31,9.05,4,1
41.362,9.05,4,1
41.416,9.05,4,1
41.468,9.05,4,1
41.52,9.05,4,1
41.573,9.05,4,1
41.625,9.05,4,1
41.678,9.05,4,1
41.731,9.05,4,1
41.784,9.05,4,1
41.836,9.05,4,1
41.889,9.05,4,1
41.942,9.05,4,1
41.995,9.05,4,1
42.049,9.05,4,1
42.103,9.05,4,1
42.155,9.05,4,1
42.208,9.05,4,1
42.261,9.05,4,1
42.313,9.05,4,1
42.366,9.05,4,1
42.418,9.05,4,1
42.471,9.05,4,1
42.524,9.05,4,1
42.577,9.05,4,1
42.629,9.05,4,1
42.682,9.05,4,1
42.735,9.05,4,1
42.789,9.05,4,1
42.843,9.05,4,1
42.897,9.05,4,1
42.949,9.05,4,1
43.002,9.05,4,1
43.055,9.05,4,1
43.107,9.05,4,1
43.159,9.05,4,1
43.212,9.05,4,1
43.265,9.05,4,1
43.318,9.05,4,1
43.37,9.05,4,1
43.423,9.05,4,1
43.476,9.05,4,1
43.529,9.05,4,1
43.582,9.05,4,1
43.636,9.05,4,1
43.69,9.05,4,1
43.742,9.05,4,1
43.795,9.05,4,1
43.848,9.05,4,1
43.9,9.05,4,1
43.953,9.05,4,1
44.005,9.05,4,1
44.058,9.05,4,1
44.111,9.05,4,1
44.164,9.05,4,1
44.216,9.05,4,1
44.269,9.05,4,1
44.322,9.05,4,1
44.376,9.05,4,1
44.429,9.05,4,1
44.483,9.05,4,1
44.536,9.05,4,1
44.589,9.05,4,1
44.641,9.05,4,1
44.693,9.05,4,1
44.746,9.05,4,1
44.799,9.05,4,1
44.852,9.05,4,1
44.904,9.05,4,1
44.957,9.05,4,1
45.01,9.05,4,1
45.063,9.05,4,1
45.116,9.05,4,1
45.169,9.05,4,1
45.223,9.05,4,1
45.276,9.05,4,1
45.329,9.05,4,1
45.382,9.05,4,1
45.435,9.05,4,1
45.487,9.05,4,1
45.539,9.05,4,1
45.592,9.05,4,1
45.645,9.05,4,1
45.698,9.05,4,1
45.75,9.05,4,1
45.803,9.05,4,1
45.856,9.05,4,1
45.909,9.05,4,1
45.963,9.05,4,1
46.016,9.05,4,1
46.069,9.05,4,1
46.122,9.05,4,1
46.176,9.05,4,1
46.228,9.05,4,1
46.28,9.05,4,1
46.332,9.05,4,1
46.385,9.05,4,1
46.438,9.05,4,1
46.491,9.05,4,1
46.543,9.05,4,1
46.596,9.05,4,1
46.649,9.05,4,1
46.702,9.05,4,1
46.755,9.05,4,1
46.809,9.05,4,1
46.864,9.05,4,1
47.101,9.05,4,1
47.121,9.05,4,1
47.16,9.05,4,1
47.213,9.05,4,1
47.266,9.05,4,1
47.318,9.05,4,1
47.371,9.05,4,1
47.424,9.05,4,1
47.477,9.05,4,1
47.53,9.05,4,1
47.584,9.05,4,1
47.637,9.05,4,1
47.69,9.05,4,1
47.744,9.05,4,1
47.796,9.05,4,1
47.848,9.05,4,1
47.9,9.05,4,1
47.953,9.05,4,1
48.006,9.05,4,1
48.059,9.05,4,1
48.111,9.05,4,1
48.164,9.05,4,1
48.217,9.05,4,1
48.27,9.05,4,1
48.323,9.05,4,1
48.377,9.05,4,1
48.431,9.05,4,1
48.483,9.05,4,1
48.536,9.05,4,1
48.589,9.05,4,1
48.641,9.05,4,1
48.693,9.05,4,1
48.746,9.05,4,1
48.799,9.05,4,1
48.852,9.05,4,1
48.904,9.05,4,1
48.957,9.05,4,1
49.01,9.05,4,1
49.063,9.05,4,1
49.117,9.05,4,1
49.17,9.05,4,1
49.224,9.05,4,1
49.277,9.05,4,1
49.329,9.05,4,1
49.382,9.05,4,1
49.434,9.05,4,1
49.487,9.05,4,1
49.54,9.05,4,1
49.592,9.05,4,1
49.645,9.05,4,1
49.698,9.05,4,1
49.75,9.05,4,1
49.803,9.05,4,1
49.856,9.05,4,1
49.91,9.05,4,1
49.963,9.05,4,1
50.017,9.05,4,1
50.069,9.05,4,1
50.122,9.05,4,1
50.175,9.05,4,1
50.228,0,4,1
50.28,0,4,1
50.332,0,4,1
50.385,0,4,1
50.438,0,4,1
50.491,0,4,1
50.543,0,4,1
50.596,0,4,1
50.649,0,4,1
50.702,0,4,1
50.755,0,4,1
50.808,0,4,1
50.862,0,4,1
50.915,0,4,1
50.969,0,4,1
51.021,0,4,1
51.074,0,4,1
51.126,0,4,1
51.179,0,4,1
51.231,0,4,1
51.284,0,4,1
51.337,0,4,1
51.389,0,4,1
51.442,0,4,1
51.495,0,4,1
51.548,0,4,1
51.601,0,4,1
51.655,0,4,1
51.708,0,4,1
51.761,0,4,1
51.815,0,4,1
51.867,0,4,1
51.919,0,4,1
51.972,0,4,1
52.024,0,4,1
52.077,0,4,1
52.13,0,4,1
52.183,0,4,1
52.235,0,4,1
52.288,0,4,1
52.341,0,4,1
52.395,0,4,1
52.448,0,4,1
52.502,0,4,1
52.554,0,4,1
52.607,0,4,1
52.66,0,4,1
52.712,0,4,1
52.765,0,4,1
52.817,0,4,1
52.87,0,4,1
52.923,0,4,1
52.976,0,4,1
53.029,0,4,1
53.082,0,4,1
53.134,0,4,1
53.188,0,4,1
53.242,0,4,1
53.296,0,4,1
53.348,0,4,1
53.401,0,4,1
53.454,0,4,1
53.506,0,4,1
53.558,0,4,1
53.611,0,4,1
53.664,0,4,1
53.717,0,4,1
53.769,0,4,1
53.822,0,4,1
53.875,0,4,1
53.928,0,4,1
53.982,0,4,1
54.035,0,4,1
54.089,0,4,1
54.141,0,4,1
54.194,0,4,1
54.247,0,4,1
54.299,0,4,1
54.352,0,4,1
54.404,0,4,1
54.457,0,4,1
54.51,0,4,1
54.562,0,4,1
54.615,0,4,1
54.668,0,4,1
54.721,0,4,1
54.774,0,4,1
54.828,0,4,1
54.882,0,4,1
54.934,0,4,1
54.987,0,4,1
55.04,0,4,1
55.092,0,4,1
55.145,0,4,1
55.198,0,4,1
55.25,0,4,1
55.303,0,4,1
55.356,0,4,1
55.409,0,4,1
55.461,0,4,1
55.514,0,4,1
55.567,0,4,1
55.62,0,4,1
55.674,0,4,1
55.728,0,4,1
55.78,0,4,1
55.833,0,4,1
55.886,0,4,1
55.938,0,4,1
55.991,0,4,1
56.043,0,4,1
56.096,0,4,1
56.149,0,4,1
56.202,0,4,1
56.254,0,4,1
56.307,0,4,1
56.36,0,4,1
56.414,0,4,1
56.467,0,4,1
56.521,0,4,1
56.574,0,4,1
56.626,0,4,1
56.678,0,4,1
56.731,0,4,1
56.784,0,4,1
56.836,0,4,1
56.889,0,4,1
56.942,0,4,1
56.995,0,4,1
57.047,0,4,1
57.1,0,4,1
57.153,0,4,1
57.207,0,4,1
57.261,0,4,1
57.314,0,4,1
57.367,0,4,1
57.42,0,4,1
57.473,0,4,1
57.525,0,4,1
57.577,0,4,1
57.63,0,4,1
57.683,0,4,1
57.735,0,4,1
57.788,0,4,1
57.841,0,4,1
57.894,0,4,1
57.947,0,4,1
58,0,4,1
58.054,0,4,1
58.107,0,4,1
58.159,0,4,1
58.212,0,4,1
58.265,0,4,1
58.317,0,4,1
58.369,0,4,1
58.422,0,4,1
58.475,0,4,1
58.528,0,4,1
58.58,0,4,1
58.633,0,4,1
58.686,0,4,1
58.739,0,4,1
58.793,0,4,1
58.847,0,4,1
58.899,0,4,1
58.952,0,4,1
59.005,0,4,1
59.057,0,4,1
59.11,0,4,1
59.162,0,4,1
59.215,0,4,1
59.268,0,4,1
59.321,0,4,1
59.373,0,4,1
59.426,0,4,1
59.479,0,4,1
59.532,0,4,1
59.584,0,4,1
59.638,0,4,1
59.692,0,4,1
59.745,0,4,1
59.798,0,4,1
59.851,0,4,1
59.903,0,4,1
59.955,0,4,1
60.008,0,4,1
60.061,0,4,1
60.114,0,4,1
60.166,0,4,1
60.219,0,4,1
60.272,0,4,1
60.325,0,4,1
60.377,0,4,1
60.431,0,4,1
60.485,0,4,1
60.538,0,4,1
60.591,0,4,1
60.644,0,4,1
60.696,0,4,1
60.748,0,4,1
60.801,0,4,1
60.854,0,4,1
60.907,0,4,1
60.959,0,4,1
61.012,0,4,1
61.065,0,4,1
61.118,0,4,1
61.17,0,4,1
61.224,0,4,1
61.278,0,4,1
61.332,0,4,1
61.384,0,4,1
61.437,0,4,1
61.489,0,4,1
61.541,0,4,1
61.594,0,4,1
61.647,0,4,1
61.7,0,4,1
61.752,0,4,1
61.805,0,4,1
61.858,0,4,1
61.911,0,4,1
61.964,0,4,1
62.018,0,4,1
62.071,0,4,1
62.125,0,4,1
62.178,0,4,1
62.23,0,4,1
62.283,0,4,1
62.335,0,4,1
62.388,0,4,1
62.44,0,4,1
62.493,0,4,1
62.546,0,4,1
62.599,0,4,1
62.652,0,4,1
62.704,0,4,1
62.757,0,4,1
62.811,0,4,1
62.864,0,4,1
62.918,0,4,1
62.971,0,4,1
63.024,0,4,1
63.077,0,4,1
63.129,0,4,1
63.181,0,4,1
63.234,0,4,1
63.287,0,4,1
63.339,0,4,1
63.392,0,4,1
63.445,0,4,1
63.498,0,4,1
63.551,0,4,1
63.604,0,4,1
63.658,0,4,1
63.711,0,4,1
63.764,0,4,1
63.817,0,4,1
63.87,0,4,1
63.921,0,4,1
63.975,0,4,1
64.027,0,4,1
64.08,0,4,1
64.133,0,4,1
64.186,0,4,1
64.238,0,4,1
64.291,0,4,1
64.344,0,4,1
64.397,0,4,1
64.451,0,4,1
64.505,0,4,1
64.557,0,4,1
64.61,0,4,1
64.663,0,4,1
64.715,0,4,1
64.768,0,4,1
64.82,0,4,1
64.873,0,4,1
64.926,0,4,1
64.979,0,4,1
65.032,0,4,1
65.085,0,4,1
65.137,0,4,1
65.191,0,4,1
65.244,9.05,4,1
65.297,9.05,4,1
65.351,9.05,4,1
65.405,9.05,4,1
65.457,9.05,4,1
65.51,9.05,4,1
65.563,9.05,4,1
65.615,9.05,4,1
65.667,9.05,4,1
65.72,9.05,4,1
65.773,9.05,4,1
65.826,9.05,4,1
65.878,9.05,4,1
65.931,9.05,4,1
65.984,9.05,4,1
66.037,9.05,4,1
66.091,9.05,4,1
66.145,9.05,4,1
66.198,9.05,4,1
66.251,9.05,4,1
66.304,9.05,4,1
66.357,9.05,4,1
66.409,9.05,4,1
66.461,9.05,4,1
66.514,9.05,4,1
66.567,9.05,4,1
66.623,9.05,4,1
66.821,9.05,4,1
66.981,9.05,4,1
67.094,9.05,4,1
67.179,9.05,4,1
67.273,9.05,4,1
67.326,9.05,4,1
67.382,9.05,4,1
67.447,9.05,4,1
67.512,9.05,4,1
67.578,9.05,4,1
67.643,9.05,4,1
67.718,9.05,4,1
67.774,9.05,4,1
67.829,9.05,4,1
67.885,9.05,4,1
67.938,9.05,4,1
67.991,9.05,4,1
68.044,9.05,4,1
68.098,9.05,4,1
68.151,9.05,4,1
68.205,9.05,4,1
68.258,9.05,4,1
68.31,9.05,4,1
68.363,9.05,4,1
68.415,9.05,4,1
68.468,9.05,4,1
68.52,9.05,4,1
68.573,9.05,4,1
68.626,9.05,4,1
68.679,9.05,4,1
68.731,9.05,4,1
68.784,9.05,4,1
68.838,9.05,4,1
68.891,9.05,4,1
68.945,9.05,4,1
68.998,9.05,4,1
69.05,9.05,4,1
69.103,9.05,4,1
69.155,9.05,4,1
69.208,9.05,4,1
69.261,9.05,4,1
69.313,9.05,4,1
69.366,9.05,4,1
69.499,9.05,4,1
69.602,9.05,4,1
69.905,9.05,4,1
69.999,9.05,4,1
70.112,9.05,4,1
70.164,9.05,4,1
70.23,9.05,4,1
70.286,9.05,4,1
70.36,9.05,4,1
70.435,9.05,4,1
70.51,9.05,4,1
70.584,9.05,4,1
70.659,9.05,4,1
70.725,9.05,4,1
70.789,9.05,4,1
70.855,9.05,4,1
70.921,9.05,4,1
70.977,9.05,4,1
71.033,9.05,4,1
71.088,9.05,4,1
71.142,9.05,4,1
71.194,9.05,4,1
71.247,9.05,4,1
71.3,9.05,4,1
71.352,9.05,4,1
71.405,9.05,4,1
71.458,9.05,4,1
71.511,9.05,4,1
71.565,9.05,4,1
71.619,9.05,4,1
71.672,9.05,4,1
71.765,9.05,4,1
71.84,9.05,4,1
71.925,9.05,4,1
72,9.05,4,1
72.094,9.05,4,1
72.207,9.05,4,1
72.272,9.05,4,1
72.423,9.05,4,1
72.915,9.05,4,1
73.407,9.05,4,1
73.461,9.05,4,1
73.526,9.05,4,1
73.611,9.05,4,1
73.695,9.05,4,1
73.789,9.05,4,1
74.281,9.05,4,1
74.773,9.05,4,1
75.265,9.05,4,1
75.757,9.05,4,1
76.249,9.05,4,1
76.741,9.05,4,1
77.234,9.05,4,1
77.725,9.05,4,1
78.217,9.05,4,1
78.71,9.05,4,1
79.201,9.05,4,1
79.694,9.05,4,1
80.186,9.05,4,1
80.678,0,4,1
81.171,0,4,1
81.665,0,4,1
82.156,0,4,1
82.657,0,4,1
82.71,0,4,1
82.764,0,4,1
82.818,0,4,1
82.87,0,4,1
82.923,0,4,1
82.976,0,4,1
83.029,0,4,1
83.082,0,4,1
83.134,0,4,1
83.188,0,4,1
83.242,0,4,1
83.295,0,4,1
83.348,0,4,1
83.401,0,4,1
83.453,0,4,1
83.505,0,4,1
83.559,0,4,1
83.611,0,4,1
83.664,0,4,1
83.718,0,4,1
83.77,0,4,1
83.825,0,4,1
83.878,0,4,1
83.931,0,4,1
83.986,0,4,1
84.039,0,4,1
84.093,0,4,1
84.146,0,4,1
84.2,0,4,1


==> data/constrained/downsampled_e2e_aws.csv <==
0,105.52
0.26526,104.23
0.5329,111.23
0.80151,105.84
1.0691,106.64
1.3502,118.1
1.6053,106.62
1.8707,110.13
2.1376,106.55
2.4175,122.38
2.6735,108.67
2.9503,121.5
3.2049,105.68
3.4721,106.95
3.7383,110.5
4.007,107.25
4.276,112.3
4.5565,117.85
4.824,118.71
5.0791,110.51
5.3495,107.57
5.6167,105.94
5.8962,117.18
6.1522,106.07
6.4185,110.42
6.6865,107.4
6.9529,106.79
7.2203,111.2
7.4871,110.99
7.7564,112.71
8.0345,122.03
8.3007,117.97
8.557,112.05
8.8203,105.8
9.086,105.37
9.3643,122.32
9.6285,121.52
9.8821,106.18
10.162,117.52
10.426,121.42
10.691,121.56
10.944,103.2
11.21,110.4
11.476,106.31
11.745,108.43
12.009,106.39
12.241,73.813
12.518,89.274
12.789,90.136
13.081,122.85
13.332,108.09
13.8,88.77
14.039,109.52
14.306,106.77
14.576,109.09
14.875,138.63
15.119,114.84
15.381,123.71
15.618,98.348
15.911,125.06
16.182,126.71
16.395,75.484
16.677,92.056
16.948,91.619
17.243,124.81
17.51,122.47
17.75,92.337
18.032,112.04
18.311,122
18.578,115.83
18.847,119.14
19.116,119.59
19.372,110.99
19.652,123.7
19.923,120.21
20.191,118.3
20.457,121.7
20.698,92.251
20.989,121.84
21.243,108.35
21.525,125.57
21.735,74.096
22.014,90.023
22.282,88.647
22.575,121.7
22.827,108.84
23.111,125.95
23.321,74.02
23.634,122.33
23.902,122.23
24.16,108.66
24.439,118.6
24.693,109.34
24.972,122.57
25.228,111.05
25.497,107.08
25.779,118.43
26.047,119.56
26.302,106.82
26.568,103.29
26.835,106.07
27.105,114.2
27.371,108.61
27.635,106.67
27.913,121.66
28.167,105.67
28.432,109.87
28.7,105.78
29.185,130.61
29.401,76.051
29.677,87.698
29.977,122.06
30.243,118.8
30.508,121.33
30.774,121.52
31.027,105.21
31.308,117.13
31.562,110.09
31.83,107.06
32.1,107.86
32.369,105.9
32.638,106.34
32.906,105.98
33.177,114.15
33.443,105.85
33.721,121.41
33.989,118.93
34.256,122.12
34.51,109.83
34.778,106.19
35.045,106.87
35.315,109.02
35.582,106.9
35.849,106.05
36.117,107.16
36.397,122.83
36.666,124.14
36.931,118.19
37.196,115.38
37.474,121.5
37.741,121.4
38.006,121.48
38.273,121.53
38.539,123.51
38.805,122.49
39.06,105.37
39.326,105.57
39.594,110.54
39.861,107.78
40.139,117.22
40.393,105.39
40.66,105.38
40.931,111.36
41.215,121.79
41.479,123.26
41.738,113.91
42.007,111.54
42.277,111.84
42.547,111.19
42.816,106.77
43.097,117.71
43.351,111.14
43.62,109.75
43.901,123.21
44.167,122.15
44.424,111.44
44.914,140.09
45.135,95.963
45.426,121.39
45.691,120.49
45.955,121.31
46.22,121.35
46.484,120.96
46.749,121.46
47.002,109.31
47.269,111.02
47.55,118.26
47.806,106.08
48.074,107.21
48.357,118.63
48.612,106.77
48.879,106.92
49.146,107.17
49.413,109.74
49.679,105.09
49.957,121.56
50.212,110.01
50.479,105.88
50.746,106.54
51.025,118.43
51.295,117.97
51.562,122.65
51.83,118.44
52.09,107.43
52.37,118.55
52.626,107.16
52.895,106.18
53.164,106.03
53.434,106.95
53.702,106.69
53.97,106.99
54.237,106.59
54.517,123.23
54.781,117.58
55.037,108.38
55.314,118.22
55.566,109.46
55.831,109.53
56.11,121.3
56.375,121.51
56.631,106.08
56.909,118.17
57.176,122.8
57.428,103.16
57.706,122.37
57.971,121.35
58.227,112.85
58.49,109.57
58.754,109.15
59.032,121.81
59.286,110.61
59.565,118.48
59.818,105.46
60.304,329.67
60.499,73.503
60.786,88.632
61.076,121.65
61.333,109.7
61.618,127.02
61.83,74.103
62.113,91.822
62.381,88.871
62.725,169.82
62.934,103.2
63.178,74.587
63.478,109.8
63.756,121.8
64.021,121.84
64.286,122.42
64.551,121.47
64.816,121.8
65.08,120.92
65.347,123.21
65.614,123.6
65.867,109.83
66.148,122.58
66.416,123.37
66.681,121.6
66.948,119.56
67.212,121.48
67.477,122.24
67.742,121.49
68.007,117.51
68.272,121.55
68.538,117.57
68.803,114.96
69.069,117.55
69.333,121.41
69.622,145.22
69.882,139.95
70.126,118.98
70.358,89.402
70.626,95.111
70.918,121.32
71.168,108.14
71.481,159.17
71.727,123.29
71.979,111.09
72.259,124.43
72.508,106.2
72.776,107.44
73.044,108.4
73.31,105.9
73.589,123.39
73.842,109.53
74.118,121.9
74.384,122.05
74.649,117.75
74.913,120.96
75.179,121.95
75.577,250.11
75.93,135.35
76.192,126.01
76.405,75.945
76.682,88.793
76.98,121.75
77.245,122.43
77.509,117.05
77.775,123.27
78.04,117.52
78.307,116.91
78.572,121.51
78.837,118.01
79.093,111.88
79.371,121.98
79.626,112.35
79.893,111.06
80.159,110.22
80.437,118.42
80.691,110.51
80.989,141.2
81.255,139.93
81.489,109.08
81.765,125.14
81.99,86.67
82.288,120.89
82.543,110.03
82.827,127.05
83.038,73.786
83.319,92.229
83.587,88.804
83.88,121.82
84.135,110
84.418,125.39
84.629,73.966
84.911,92.957
85.178,88.158
85.477,127.09
85.746,126.98
85.975,92.247
86.256,111.06
86.522,111.09
86.806,127.28
87.016,72.877
87.299,91.414
87.568,89.032
87.86,121.71
88.114,111.63
88.344,74.959
88.624,90.731
88.875,76.332
89.195,122.73


==> data/constrained/downsampled_e2e_edge.csv <==
0,75.726
0.26308,72.889
0.48972,35.181
0.79703,74.731
1.0619,73.086
1.285,35.55
1.5868,73.071
1.8597,79.901
2.1197,73.313
2.3471,35.374
2.6538,75.272
2.8799,34.069
3.1867,75.856
3.4499,73.087
3.6792,35.379
3.9848,71.315
4.2121,35.712
4.5178,76.09
4.7825,72.024
5.0093,35.119
5.3189,76.206
5.5814,73.21
5.8106,35.267
6.114,74.906
6.3801,77.747
6.6055,35.474
6.9105,73.89
7.1727,71.24
7.6299,75.512
7.8941,73.097
8.166,75.073
8.4318,73.596
8.66,36.968
8.9662,75.701
9.2299,72.237
9.4987,73.608
9.7608,73.15
10.028,75.759
10.292,73.983
10.555,72.95
10.782,34.757
11.086,74.958
11.353,72.944
11.58,35.026
11.843,34.706
12.149,72.947
12.421,75.36
12.65,35.032
12.914,35.189
13.186,36.673
13.448,34.215
13.755,75.359
14.021,74.609
14.285,73.028
14.513,34.141
14.817,74.519
15.08,72.791
15.306,34.864
15.574,34.818
15.88,70.806
16.106,34.983
16.374,35.134
16.641,34.045
16.947,75.403
17.212,73.75
17.439,34.956
17.748,75.608
18.011,71.835
18.28,76.21
18.551,77.836
18.773,35.346
19.081,73.923
19.349,75.584
19.61,73.458
19.879,73.633
20.105,34.916
20.376,35.461
20.643,35.131
20.949,75.874
21.215,77.868
21.444,37.324
21.75,75.606
22.013,71.025
22.241,35.223
22.505,34.624
22.984,46.474
23.243,35.316
23.512,34.876
23.816,75.621
24.081,73.479
24.312,35.169
24.619,77.727
24.847,35.257
25.114,34.948
25.422,74.99
25.646,34.791
25.914,34.913
26.221,72.481
26.448,34.895
26.714,34.896
26.981,34.97
27.287,75.052
27.551,75.557
27.817,75.493
28.084,74.845
28.311,34.963
28.583,34.791
28.887,74.229
29.152,73.039
29.419,75.561
29.683,72.86
29.91,35.064
30.219,76.308
30.484,72.498
30.751,75.613
30.982,35.207
31.287,74.579
31.551,71.03
31.817,73.059
32.087,75.495
32.349,70.861
32.576,34.716
32.843,34.604
33.111,34.92
33.416,74.358
33.682,74.135
33.946,75.555
34.21,73.131
34.439,34.68
34.706,34.752
34.975,36.86
35.243,33.556
35.549,74.57
35.816,74.948
36.042,35.078
36.313,35.291
36.621,76.879
36.886,75.401
37.15,73.021
37.414,72.472
37.64,34.719
37.948,75.652
38.211,73.746
38.655,75.958
38.92,74.733
39.189,75.339
39.452,73.187
39.72,75.031
39.966,54.731
40.223,35.983
40.527,74.858
40.791,70.997
41.056,72.675
41.326,75.597
41.591,75.428
41.857,72.59
42.121,72.846
42.351,35.389
42.656,75.674
42.922,74.339
43.183,72.911
43.41,35.209
43.678,34.221
43.984,71.161
44.211,35.724
44.517,75.244
44.781,72.588
45.008,35.29
45.278,35.49
45.58,73.236
45.845,72.178
46.07,35.114
46.336,37.117
46.641,76.106
46.908,73.866
47.174,75.192
47.399,34.722
47.705,74.351
47.97,72.779
48.197,35.372
48.499,72.653
48.765,73.632
48.994,35.42
49.296,73.442
49.566,75.966
49.83,75.034
50.091,72.853
50.356,72.995
50.626,73.536
50.852,34.428
51.116,35.59
51.381,35.206
51.652,35.278
51.956,75.746
52.221,73.572
52.493,75.962
52.759,74.905
53.024,73.26
53.251,35.352
53.555,74.872
54.018,272.04
54.301,75.771
54.563,71.257
54.832,75.812
55.06,35.277
55.33,33.662
55.593,34.329
55.901,75.9
56.164,73.273
56.389,34.109
56.654,35.8
56.922,37.258
57.227,75.247
57.491,74.033
57.717,35.292
58.028,75.851
58.291,73.464
58.56,75.115
58.824,73.555
59.051,35.382
59.357,76.146
59.583,35.71
59.89,75.62
60.156,73.983
60.421,76.403
60.647,37.413
60.911,34.104
61.216,76.575
61.481,75.114
61.751,77.417
61.976,35.594
62.28,73.226
62.549,75.992
62.812,73.294
63.039,35.396
63.306,35.204
63.571,34.531
63.833,34.928
64.099,35.395
64.368,36.935
64.634,35.282
64.94,73.866
65.209,78.608
65.471,73.176
65.7,35.426
66.007,78.018
66.272,75.219
66.498,35.414
66.808,76.395
67.078,75.64
67.302,34.941
67.568,34.065
67.833,35.308
68.14,75.919
68.403,72.216
68.631,35.245
68.94,77.504
69.202,73.52
69.665,58.707
69.908,35.47
70.215,75.272
70.478,75.095
70.743,73.443
70.971,35.178
71.28,74.749
71.546,75.868
71.811,75.865
72.073,71.617
72.3,35.427
72.568,35.208
72.874,71.539
73.103,34.95
73.414,75.819
73.676,71.31
73.902,34.767
74.174,36.693
74.477,74.844
74.747,75.723
74.973,34.852
75.243,34.968
75.547,74.722
75.812,73.134
76.077,73.346
76.343,70.92
76.571,34.78
76.879,75.764
77.149,75.892
77.415,73.62
77.641,34.792
77.949,75.703
78.217,75.817
78.48,70.866
78.707,34.784
79.016,75.179
79.282,75.79
79.55,76.293
79.772,35.006
80.078,75.619
80.341,73.196
80.569,34.632
80.874,75.408
81.103,34.935
81.411,76.012
81.673,70.145
81.9,34.87
82.21,75.918
82.473,73.373
82.701,34.89
83.009,75.576
83.275,75.195
83.501,34.718
83.804,71.035
84.031,35.15
84.337,75.71
84.601,72.16
84.87,74.589
85.308,36.729
85.614,71.938
85.841,35.263
86.148,75.745
86.415,75.287
86.639,34.643
86.905,35.323
87.169,34.391
87.434,35.751
87.698,35.288
88.005,74.825
88.27,75.656
88.536,75.9
88.761,35.263
89.027,35.35
89.333,75.689
89.56,35.3
89.824,35.172
90.091,35.353
90.399,76.022
90.662,71.305
90.889,35.576
91.197,76.405
91.463,76.264
91.73,75.933
91.992,73.394
92.222,38.071
92.522,72.339
92.749,35.361
93.013,35.403
93.285,35.438
93.59,75.037
93.851,73.121
94.078,35.436
94.386,75.044
94.61,35.459
94.874,35.38
95.183,73.133
95.452,73.279
95.678,35.383
95.987,71.835
96.251,75.814
96.515,73.329
96.788,78.548
97.055,77.132
97.281,35.366
97.549,35.489
97.858,75.827
98.121,75.702
98.388,75.98
98.652,75.153
98.912,73.053
99.139,35.649
99.404,34.518
99.709,76.082
99.972,73.348
100.25,76.118
100.51,75.316
100.98,72.022
101.25,72.337
101.47,35.222
101.78,75.758
102.06,80.61
102.42,178.04
102.6,73.002
102.82,34.729
103.09,34.708
103.4,74.851
103.66,70.948
103.89,34.849
104.15,34.747
104.47,79.813
104.73,75.157
104.99,73.287
105.22,35.268
105.53,79.823
105.79,76.55
106.02,43.031
106.33,75.292


==> data/constrained/downsampled_e2e_plant.csv <==
0,20.791
0.26285,19.858
0.52934,19.905
0.7934,20.788
1.056,19.84
1.3225,19.844
1.5863,20.719
1.8493,19.903
2.1157,19.915
2.3795,20.803
2.6424,19.889
2.909,19.97
3.1725,20.76
3.4354,19.891
3.7025,19.87
3.966,20.674
4.2285,19.893
4.4955,19.92
4.7593,20.738
5.0224,19.836
5.2862,19.829
5.5525,19.873
5.8162,20.688
6.0794,19.906
6.3457,19.863
6.7069,86.219
7.2537,20.632
7.5859,48.4
7.865,48.278
8.1051,19.804
8.3697,20.758
8.6327,19.875
8.8982,19.881
9.1635,19.849
9.4264,19.871
9.692,19.947
9.9576,20.2
10.22,19.931
10.485,19.823
10.75,19.847
11.015,21.436
11.278,19.817
11.544,19.863
11.806,19.847
12.071,19.882
12.337,19.882
12.6,19.908
12.864,19.857
13.13,19.92
13.393,19.853
13.657,19.842
13.923,20.294
14.186,19.898
14.451,19.951
14.717,19.861
14.981,20.723
15.244,19.883
15.51,19.895
15.775,21.41
16.037,20.023
16.304,19.886
16.567,20.718
16.83,19.921
17.097,19.833
17.36,20.741
17.623,19.938
17.89,19.903
18.153,20.736
18.416,19.871
18.683,19.907
18.948,21.876
19.21,19.916
19.476,19.858
19.74,20.77
20.003,19.878
20.269,19.908
20.536,19.897
20.799,20.73
21.063,19.987
21.329,19.883
21.593,20.768
21.856,19.861
22.123,19.873
22.387,20.773
22.65,19.948
22.916,19.911
23.18,20.751
23.443,19.874
23.71,19.891
23.974,20.742
24.237,19.886
24.503,19.92
24.767,20.655
25.03,19.889
25.297,19.874
25.56,20.746
25.823,19.882
26.09,20.009
26.352,19.869
26.616,19.884
26.883,19.91
27.147,20.715
27.41,19.899
27.676,19.859
27.94,20.772
28.203,19.861
28.47,19.864
28.733,20.752
28.998,20.934
29.263,19.825
29.527,20.669
29.79,19.932
30.057,19.88
30.32,20.739
30.583,19.919
30.85,19.903
31.113,20.843
31.376,19.869
31.643,19.905
31.907,20.704
32.17,19.956
32.436,19.84
32.7,20.739
32.964,20.026
33.23,19.893
33.494,20.775
33.757,19.873
34.023,19.871
34.287,20.673
34.55,19.938
34.817,19.936
35.08,20.742
35.343,19.874
35.609,19.846
35.873,20.751
36.136,19.99
36.402,19.88
36.666,20.772
37.396,19.92
37.66,20.782
37.922,19.885
38.188,19.86
38.452,20.782
38.715,19.884
38.982,19.963
39.245,20.735
39.508,19.866
39.774,19.827
40.039,21.391
40.301,19.853
40.568,19.863
40.832,20.772
41.095,19.88
41.361,19.897
41.625,20.683
41.888,19.88
42.155,20.16
42.418,20.7
42.681,19.937
42.948,20.066
43.212,20.804
43.475,19.892
43.741,19.908
44.005,20.67
44.268,19.912
44.535,19.81
44.799,21.413
45.062,19.897
45.328,19.882
45.592,20.731
45.855,19.862
46.121,19.918
46.385,20.688
46.648,19.926
47.117,37.698
47.317,19.802
47.583,19.859
47.847,20.659
48.11,19.887
48.376,19.807
48.64,20.705
48.903,19.902
49.169,19.88
49.434,20.655
49.697,19.83
49.963,19.982
50.227,19.876
50.49,20.679
50.754,19.899
51.02,19.903
51.284,20.6
51.547,19.898
51.814,19.867
52.077,20.628
52.34,19.896
52.606,19.862
52.869,19.939
53.133,19.904
53.4,19.803
53.664,20.635
53.927,19.847
54.193,20.003
54.457,20.585
54.72,19.863
54.986,19.865
55.25,20.688
55.513,19.858
55.779,19.883
56.043,20.646
56.306,19.869
56.573,19.845
56.836,20.649
57.099,19.939
57.366,19.8
57.63,20.671
57.893,19.91
58.158,19.854
58.422,20.678
58.685,19.866
58.952,20.086
59.216,21.765
59.478,19.859
59.744,19.85
60.008,20.672
60.271,19.835
60.537,19.844
60.801,20.697
61.064,19.908
61.331,19.922
61.594,20.612
61.857,19.872
62.124,19.885
62.388,20.719
62.651,19.891
62.917,19.878
63.181,20.706
63.444,19.867
63.71,19.897
63.974,20.667
64.237,19.978
64.504,19.891
64.768,20.71
65.031,19.885
65.296,19.834
65.562,19.876
65.825,19.829
66.09,19.881
66.356,19.891
66.793,190.75
67.272,19.758
67.615,57.897
67.884,19.728
68.15,19.855
68.415,20.664
68.678,19.849
68.944,20.214
69.208,20.677
69.878,295.96
70.257,48.347
70.631,67.3
70.949,48.657
71.193,19.868
71.457,19.805
71.813,68.187
72.244,57.997
73.499,58.734
74.745,484.76
77.205,484.64
79.666,485.65
82.129,485.06
82.817,19.763
83.081,19.822
83.347,19.886
83.612,20.985
83.879,21.432
84.146,20.806


==> data/constrained/downsampled_mpc_action_aws.csv <==
0,-0.1929,10,0.0012171,-0.066246,8,1
0.053486,-0.15456,10,0.0012,-0.067801,8,1
0.10651,-0.18037,10,0.0012,-0.069567,8,1
0.16056,-0.16989,10,0.0012002,-0.070421,8,1
0.21129,-0.13418,10,0.001229,-0.065082,8,1
0.26529,-0.087675,10,0.0012012,-0.059459,8,1
0.31887,-0.092636,10,0.001205,-0.063169,8,1
0.37443,-0.038761,10,0.001224,-0.053559,8,1
0.42494,-0.046234,10,0.001204,-0.053735,8,1
0.47941,0.029994,10,0.0012228,-0.038076,8,1
0.53287,0.11055,10,0.0012009,-0.023745,8,1
0.5876,0.081386,10,0.0012221,-0.023664,8,1
0.64128,0.080706,10,0.0012419,-0.019277,8,1
0.69475,0.092518,10,0.00122,-0.011997,8,1
0.74785,0.12776,10,0.001219,7.0614e-05,8,1
0.80168,0.11539,10,0.0012021,-2.5717e-05,8,1
0.85427,0.14279,10,0.0012012,0.011764,8,1
0.90795,0.1711,10,0.0012219,0.022284,8,1
0.96512,0.19979,10,0.001199,0.029598,8,1
1.0155,0.21434,10,0.0012178,0.037132,8,1
1.069,0.25074,10,0.0012021,0.046849,8,1
1.1238,0.28817,10,0.0012221,0.055123,8,1
1.1779,0.3168,10,0.0012052,0.063491,8,1
1.2324,0.28622,10,0.0012541,0.067232,8,1
1.2877,0.28024,10,0.0012372,0.071313,8,1
1.3377,0.31353,10,0.0012181,0.081424,8,1
1.3915,0.26222,10,0.0013032,0.080399,8,1
1.4445,0.3044,10,0.001214,0.086684,8,1
1.4989,0.28398,10,0.0012052,0.086586,8,1
1.5521,0.24229,10,0.0012281,0.082585,8,1
1.6053,0.20996,10,0.0012162,0.083585,8,1
1.6582,0.16679,10,0.0012102,0.078684,8,1
1.7113,0.17778,10,0.001225,0.078235,8,1
1.7639,0.11583,10,0.0012219,0.069851,8,1
1.8176,0.067279,10,0.0012078,0.060345,8,1
1.8709,0.053783,10,0.0012391,0.055846,8,1
1.9237,0.029898,10,0.00122,0.044471,8,1
1.9772,-0.0078168,10,0.001204,0.03307,8,1
2.0314,-0.051893,10,0.0012169,0.02269,8,1
2.0846,-0.050436,10,0.0012052,0.016813,8,1
2.1375,-0.049226,10,0.0012052,0.011933,8,1
2.1932,-0.096112,10,0.0012002,0.00070951,8,1
2.2458,-0.097097,10,0.0011981,-0.0063657,8,1
2.2991,-0.10284,10,0.0012021,-0.015445,8,1
2.3526,-0.12296,10,0.0012,-0.023366,8,1
2.405,-0.13462,10,0.0012009,-0.02727,8,1
2.4582,-0.12661,10,0.0012052,-0.030708,8,1
2.5107,-0.15718,10,0.0012062,-0.039244,8,1
2.5649,-0.1887,10,0.0012081,-0.048996,8,1
2.6181,-0.20443,10,0.0012109,-0.056245,8,1
2.6735,-0.18722,10,0.0012171,-0.059649,8,1
2.7262,-0.20762,10,0.0012071,-0.066026,8,1
2.7793,-0.20483,10,0.0012581,-0.06617,8,1
2.8327,-0.20593,10,0.0012171,-0.067259,8,1
2.8853,-0.17074,10,0.001215,-0.068144,8,1
2.9379,-0.14291,10,0.00122,-0.068596,8,1
2.9952,-0.070807,10,0.001246,-0.062362,8,1
3.0453,-0.055048,10,0.001282,-0.060129,8,1
3.1017,0.0030719,10,0.001338,-0.048864,8,1
3.1515,0.028716,10,0.0012991,-0.042478,8,1
3.205,0.027902,10,0.0012619,-0.037645,8,1
3.2582,0.090024,10,0.0013351,-0.023619,8,1
3.3109,0.11069,10,0.001266,-0.012511,8,1
3.3652,0.10665,10,0.00122,-0.0068548,8,1
3.4189,0.14794,10,0.001205,0.00081484,8,1
3.4723,0.1557,10,0.0012391,0.0071296,8,1
3.5252,0.1868,10,0.001205,0.019263,8,1
3.5805,0.21397,10,0.0012038,0.028793,8,1
3.6309,0.22246,10,0.001219,0.032855,8,1
3.6849,0.21742,10,0.0012228,0.041297,8,1
3.7384,0.25232,10,0.0012491,0.047166,8,1
3.7915,0.2669,10,0.001231,0.057608,8,1
3.8452,0.27274,10,0.0012109,0.062227,8,1
3.8999,0.30216,10,0.0012321,0.069787,8,1
3.9534,0.32476,10,0.001204,0.077764,8,1
4.0102,0.29129,10,0.0012,0.082278,8,1
4.0607,0.27636,10,0.0012071,0.081866,8,1
4.1145,0.2777,10,0.0012269,0.084869,8,1
4.1691,0.26577,10,0.0013402,0.085597,8,1
4.2224,0.23405,10,0.001225,0.083138,8,1
4.2773,0.19199,10,0.00121,0.079368,8,1
4.3308,0.18434,10,0.0012321,0.082986,8,1
4.383,0.13174,10,0.00121,0.076954,8,1
4.4377,0.09889,10,0.0012031,0.068194,8,1
4.4908,0.083,10,0.001199,0.062886,8,1
4.5441,0.055367,10,0.0012329,0.055071,8,1
4.5978,0.001532,10,0.0012269,0.046082,8,1
4.6514,-0.039116,10,0.001236,0.033824,8,1
4.7044,-0.03762,10,0.0012021,0.025949,8,1
4.7589,-0.046058,10,0.0012,0.018282,8,1
4.8118,-0.054021,10,0.0012221,0.010689,8,1
4.8656,-0.10286,10,0.0012,-0.0011623,8,1
4.9212,-0.099891,10,0.0012128,-0.0081416,8,1
4.9716,-0.1426,10,0.0012171,-0.019631,8,1
5.0256,-0.14668,10,0.0012541,-0.024526,8,1
5.0792,-0.16592,10,0.001307,-0.030952,8,1
5.1331,-0.18556,10,0.0012679,-0.03924,8,1
5.1876,-0.19168,10,0.001307,-0.045758,8,1
5.2411,-0.21637,10,0.0012128,-0.056414,8,1
5.2961,-0.20708,10,0.001224,-0.059094,8,1
5.3495,-0.17347,10,0.0012121,-0.059813,8,1
5.4031,-0.19673,10,0.0012031,-0.064384,8,1
5.4562,-0.15594,10,0.001235,-0.063919,8,1
5.5099,-0.12568,10,0.0012021,-0.064517,8,1
5.5631,-0.11222,10,0.001209,-0.059318,8,1
5.6169,-0.099006,10,0.00121,-0.059439,8,1
5.6718,-0.037071,10,0.0012171,-0.051455,8,1
5.7248,-0.029808,10,0.0012279,-0.046097,8,1
5.7781,0.0037143,10,0.0012128,-0.040213,8,1
5.8335,0.03139,10,0.0012109,-0.032759,8,1
5.884,0.056882,10,0.001219,-0.026029,8,1
5.9382,0.070977,10,0.0012071,-0.012743,8,1
5.9917,0.10563,10,0.0012188,-0.0035935,8,1
6.0452,-1.1666,10,0.0012012,0.0017429,8,1
6.0987,-1.1491,10,0.0012,0.0088109,8,1
6.1522,-1.0979,10,0.0012209,0.018564,8,1
6.2051,-0.94052,10,0.0012109,0.033147,8,1
6.2586,-0.7282,10,0.00122,0.05228,8,1
6.311,-0.49096,10,0.0012019,0.077882,8,1
6.3652,-0.23217,10,0.0012271,0.10313,8,1
6.4186,0.054258,10,0.001261,0.14008,8,1
6.4715,0.34586,10,0.0012209,0.18593,8,1
6.525,0.59713,10,0.0012,0.23365,8,1
6.5794,0.79691,10,0.0012181,0.28231,8,1
6.6333,0.987,10,0.001199,0.33324,8,1
6.6866,1.0728,10,0.0012002,0.37602,8,1
6.7417,1.183,10,0.001199,0.41984,8,1
6.7951,1.2633,50,0.0044611,0.46131,8,1
6.8528,1.1881,90,0.007611,0.47964,8,1
6.903,1.2095,50,0.0043938,0.51047,8,1
6.9626,1.0283,130,0.01072,0.51767,8,1
7.0226,1.2631,170,0.013892,0.56604,8,1
7.0684,1.1434,110,0.0091429,0.57125,8,1
7.1215,1.0893,110,0.0091622,0.56765,8,1
7.1815,1.0174,190,0.015479,0.56348,8,1
7.2266,0.94007,90,0.0075748,0.55184,8,1
7.2847,0.42631,150,0.012318,0.51054,8,1
7.3374,0.74004,140,0.011516,0.50684,8,1
7.3859,0.61397,80,0.0067742,0.47267,8,1
7.4457,0.30975,160,0.013106,0.42872,8,1
7.4952,0.0074092,100,0.0083499,0.38141,8,1
7.5478,-0.18804,90,0.007571,0.33355,8,1
7.5946,-0.68741,10,0.0011981,0.27572,8,1
7.6496,-0.8651,10,0.0011981,0.2173,8,1
7.7028,-0.9948,10,0.0012119,0.15769,8,1
7.7574,-1.1193,10,0.0012031,0.097171,8,1
7.81,-1.1783,10,0.0012012,0.043186,8,1
7.864,-1.1946,10,0.0012181,-0.011104,8,1
7.9166,-1.1584,10,0.0012012,-0.057508,8,1
7.9696,-1.034,10,0.0012,-0.091208,8,1
8.0231,-0.96539,10,0.0012002,-0.12451,8,1
8.0753,-0.81549,10,0.0012221,-0.14209,8,1
8.1275,-0.71217,10,0.0012178,-0.15518,8,1
8.182,-0.52356,10,0.0012081,-0.15778,8,1
8.2358,-0.35535,10,0.001219,-0.15531,8,1
8.2887,-0.19621,10,0.0012078,-0.14316,8,1
8.3417,-0.044111,10,0.0012,-0.12829,8,1
8.3953,0.12446,10,0.001214,-0.10619,8,1
8.4479,0.2394,10,0.0012209,-0.08528,8,1
8.5018,0.31356,10,0.001199,-0.062382,8,1
8.557,0.38402,10,0.0012031,-0.036782,8,1
8.6071,0.45069,10,0.001204,-0.010503,8,1
8.6605,0.48034,10,0.0012009,0.015633,8,1
8.7137,0.54384,10,0.0012031,0.040476,8,1
8.7671,0.584,10,0.0012081,0.065527,8,1
8.8205,0.62308,10,0.0012102,0.092438,8,1
8.8734,0.59816,10,0.001199,0.10717,8,1
8.9264,0.59798,10,0.0012009,0.1266,8,1
8.9796,0.58554,10,0.0012181,0.14405,8,1
9.0422,0.66654,140,0.011521,0.16007,8,1
9.0908,0.66714,70,0.005986,0.16838,8,1
9.1497,0.52086,140,0.011514,0.16628,8,1
9.1986,0.43154,90,0.0075641,0.1643,8,1
9.2499,0.31131,70,0.0059791,0.16143,8,1
9.2993,0.18829,10,0.00122,0.15175,8,1
9.3519,0.10739,10,0.0012419,0.14077,8,1
9.4049,0.072235,10,0.0012021,0.13347,8,1
9.4603,0.00054237,10,0.0012181,0.11736,8,1
9.5126,-0.022909,40,0.0036271,0.10659,8,1
9.5638,-0.090071,10,0.0012178,0.085525,8,1
9.6161,-0.11852,10,0.0012159,0.069708,8,1
9.6694,-0.15392,10,0.001199,0.052698,8,1
9.7219,-0.17419,10,0.0012,0.040653,8,1
9.775,-0.20474,10,0.001205,0.024536,8,1
9.829,-0.16507,10,0.0012009,0.011311,8,1
9.8824,-0.2249,10,0.0012069,-0.0036433,8,1
9.9372,-0.22776,10,0.001204,-0.016208,8,1
9.9901,-0.24503,10,0.0011981,-0.029268,8,1
10.043,-0.26477,10,0.0012178,-0.037561,8,1
10.097,-0.26677,10,0.0012,-0.048713,8,1
10.149,-0.25487,10,0.001199,-0.056279,8,1
10.203,-0.25786,10,0.001199,-0.062203,8,1
10.256,-0.21881,10,0.0012181,-0.065895,8,1
10.308,-0.21944,10,0.0012228,-0.070177,8,1
10.364,-0.18664,10,0.001224,-0.072875,8,1
10.414,-0.14115,10,0.001199,-0.073029,8,1
10.467,-0.071503,10,0.0012038,-0.066926,8,1
10.52,-0.065658,10,0.0012369,-0.066341,8,1
10.573,0.014974,10,0.001204,-0.059109,8,1
10.626,0.049847,10,0.0012009,-0.048752,8,1
10.679,0.087923,10,0.0011978,-0.03991,8,1
10.732,0.11442,10,0.001235,-0.030137,8,1
10.785,0.12845,10,0.0012078,-0.021596,8,1
10.84,0.096265,10,0.00122,-0.017584,8,1
10.89,0.14241,10,0.0012009,-0.0081558,8,1
10.944,0.20773,10,0.0012169,0.0061488,8,1
10.997,0.23074,10,0.0012031,0.016801,8,1
11.05,0.282,10,0.0012,0.028894,8,1
11.103,0.30875,10,0.0012,0.036875,8,1
11.157,0.29515,10,0.0011981,0.040227,8,1
11.21,0.29589,10,0.0012069,0.04967,8,1
11.263,0.28743,10,0.0012062,0.055389,8,1
11.316,0.29339,10,0.00122,0.062631,8,1
11.369,0.27144,10,0.0012009,0.065194,8,1
11.423,0.27579,10,0.0012178,0.07181,8,1
11.476,0.23391,10,0.0012188,0.066889,8,1
11.53,0.23442,10,0.0011978,0.072849,8,1
11.583,0.22185,10,0.0012009,0.071742,8,1
11.636,0.22585,10,0.0012169,0.074575,8,1
11.69,0.20104,10,0.0012,0.070649,8,1
11.745,0.19184,10,0.00121,0.070744,8,1
11.795,0.17019,10,0.0012228,0.066203,8,1
11.858,0.3392,120,0.010023,0.06535,8,1
11.906,0.24628,60,0.0052001,0.058934,8,1
11.956,0.076261,10,0.001225,0.049418,8,1
12.048,0,500,0.040053,0.048114,8,1
12.062,0.011138,10,0.0012531,0.035708,8,1
12.117,-0.038176,10,0.001214,0.023801,8,1
12.166,-0.060835,10,0.001205,0.016981,8,1
12.224,-0.10553,10,0.0012181,0.0050009,8,1
12.291,-0.10844,10,0.0012128,-0.0025762,8,1
12.323,-0.13697,10,0.0012209,-0.01358,8,1
12.38,-0.14141,10,0.0012231,-0.01995,8,1
12.434,-0.1506,10,0.001205,-0.026598,8,1
12.481,-0.16495,10,0.0012,-0.03375,8,1
12.541,-0.16963,10,0.001215,-0.039736,8,1
12.607,-0.14927,10,0.0012019,-0.04488,8,1
12.64,-0.1373,10,0.001256,-0.049104,8,1
12.697,-0.13498,10,0.0012109,-0.052004,8,1
12.751,-0.12552,10,0.0012159,-0.055954,8,1
12.798,-0.10531,10,0.001204,-0.057365,8,1
12.858,-0.092532,10,0.001205,-0.057485,8,1
12.927,-0.035378,10,0.0012321,-0.051506,8,1
12.959,-0.038945,10,0.0012019,-0.050463,8,1
13.014,-0.042014,10,0.0012009,-0.051284,8,1
13.068,-0.030912,10,0.0012002,-0.047244,8,1
13.115,-0.0072274,10,0.0012009,-0.042455,8,1
13.175,-0.0099433,10,0.0012188,-0.03896,8,1
13.243,-0.0097334,10,0.001219,-0.033241,8,1
13.275,-0.014524,10,0.0012159,-0.034003,8,1
13.332,0.0076389,10,0.0012209,-0.029994,8,1
13.386,0.010989,10,0.0012,-0.02323,8,1
13.433,0.028825,10,0.0012,-0.019288,8,1
13.714,0.068519,10,0.001255,-0.013384,8,1
13.729,0.1373,10,0.0012078,0.00040388,8,1
13.774,0.11439,10,0.0012619,0.00068187,8,1
13.824,0.11546,10,0.0012689,0.0033108,8,1
13.881,0.13658,10,0.0012009,0.012977,8,1
13.947,0.13227,10,0.0012178,0.014955,8,1
13.986,0.16461,10,0.0011981,0.024304,8,1
14.039,0.15184,10,0.001199,0.027938,8,1
14.095,0.14958,10,0.0012009,0.030431,8,1
14.145,0.18129,10,0.001199,0.032621,8,1
14.2,0.19578,10,0.0013621,0.036155,8,1
14.253,0.20293,10,0.0012169,0.039683,8,1
14.307,0.22672,10,0.0012019,0.042496,8,1
14.36,0.22201,10,0.00122,0.042729,8,1
14.413,0.24051,10,0.001199,0.049024,8,1
14.47,0.29615,50,0.00439,0.055805,8,1
14.521,0.2562,10,0.0012012,0.0545,8,1
14.584,0.5548,110,0.0091598,0.057858,8,1
14.635,0.4483,90,0.00755,0.054923,8,1
14.721,0,500,0.040096,0.055979,8,1
14.775,0,500,0.040062,0.051475,8,1
14.823,0,500,0.040055,0.045444,8,1
14.876,0,500,0.040071,0.032702,8,1
14.93,0,500,0.040094,0.023887,8,1
14.943,-0.095367,10,0.0011969,0.013393,8,1
15.033,-0.12685,10,0.0012,0.0034513,8,1
15.048,-0.13984,10,0.0012202,-0.0062221,8,1
15.136,-0.16813,10,0.0012181,-0.015535,8,1
15.151,-0.18951,10,0.001199,-0.027066,8,1
15.241,-0.18032,10,0.001199,-0.03284,8,1
15.255,-0.17122,10,0.001214,-0.038667,8,1
15.344,-0.18469,10,0.001277,-0.047321,8,1
15.4,-0.19756,10,0.0012181,-0.053551,8,1
15.429,-0.14209,10,0.0012002,-0.053236,8,1
15.5,-0.14877,10,0.001219,-0.059521,8,1
15.531,-0.13704,10,0.0012009,-0.062792,8,1
15.579,-0.11061,10,0.0012071,-0.06452,8,1
15.629,-0.083996,10,0.0012121,-0.065182,8,1
15.686,-0.089426,10,0.0012031,-0.065406,8,1
15.755,-0.066658,10,0.001205,-0.063334,8,1
15.787,-0.0098791,10,0.001209,-0.056551,8,1
15.845,0.0035696,10,0.0012031,-0.0537,8,1
15.893,0.010155,10,0.0012,-0.050692,8,1
15.955,0.024648,10,0.0012081,-0.045236,8,1
15.998,0.012984,10,0.0012,-0.042939,8,1
16.058,0.02375,10,0.0012031,-0.039347,8,1
16.127,0.064985,10,0.0012031,-0.030815,8,1
16.159,0.055094,10,0.0011981,-0.027241,8,1
16.216,0.061874,10,0.001246,-0.020291,8,1
16.287,0.084757,10,0.0012491,-0.015748,8,1
16.319,0.10054,10,0.0012012,-0.0093402,8,1
16.379,0.077654,10,0.0012128,-0.0083488,8,1
16.447,0.10699,10,0.001204,-0.0033299,8,1
16.479,0.14069,10,0.0012002,0.0069506,8,1
16.536,0.14272,10,0.0012181,0.010697,8,1
16.587,0.17735,10,0.0012009,0.015638,8,1
16.64,0.17906,10,0.0012162,0.020302,8,1
16.699,0.17763,10,0.0012,0.023336,8,1
16.767,0.20334,10,0.0012071,0.026695,8,1
16.799,0.18696,10,0.0012019,0.033007,8,1
16.856,0.19515,10,0.00122,0.035716,8,1
16.91,0.23179,10,0.0012009,0.043242,8,1
16.956,0.23081,10,0.0012078,0.046537,8,1
17.016,0.22371,10,0.001225,0.047468,8,1
17.083,0.21635,10,0.001204,0.048065,8,1
17.124,0.20328,10,0.0012181,0.049422,8,1
17.177,0.19451,10,0.0012021,0.050606,8,1
17.231,0.19988,10,0.0012021,0.050638,8,1
17.283,0.18969,10,0.0012221,0.049718,8,1
17.338,0.13089,10,0.0012012,0.044179,8,1
17.391,0.12418,10,0.0012851,0.039301,8,1
17.451,0.19926,90,0.007566,0.040145,8,1
17.498,0.097263,10,0.001204,0.032154,8,1
17.551,0.074776,10,0.0012,0.028564,8,1
17.642,0,500,0.040121,0.026842,8,1
17.657,0.026093,10,0.001246,0.019338,8,1
17.71,0.032533,10,0.0012059,0.014369,8,1
17.76,0.01454,10,0.0012581,0.006584,8,1
17.818,-0.042651,10,0.0013061,-0.0055146,8,1
17.887,-0.041302,10,0.0012059,-0.0088454,8,1
17.919,-0.072004,10,0.001199,-0.013694,8,1
17.977,-0.089361,10,0.0012021,-0.019276,8,1
18.048,-0.10459,10,0.0012169,-0.024941,8,1
18.08,-0.10607,10,0.001225,-0.030896,8,1
18.14,-0.13042,10,0.0012171,-0.03529,8,1
18.207,-0.12372,10,0.0012009,-0.041398,8,1
18.245,-0.094816,10,0.0011981,-0.042017,8,1
18.299,-0.080242,10,0.0012681,-0.043426,8,1
18.352,-0.068261,10,0.0012732,-0.046397,8,1
18.406,-0.055902,10,0.0012262,-0.044789,8,1
18.462,-0.024938,10,0.00126,-0.042055,8,1
18.513,-0.054279,10,0.0012908,-0.044667,8,1
18.566,-0.037227,10,0.001322,-0.041179,8,1
18.619,-0.073169,10,0.0012221,-0.045472,8,1
18.674,-0.069004,10,0.0012,-0.045929,8,1
18.728,-0.085486,10,0.001229,-0.048739,8,1
18.782,-0.00012305,10,0.001224,-0.035267,8,1
18.835,-0.051977,10,0.0012729,-0.039087,8,1
18.889,-0.071103,10,0.0012019,-0.041967,8,1
18.942,-0.038919,10,0.0012019,-0.036141,8,1
18.995,-0.0055459,10,0.001219,-0.030427,8,1
19.053,0.0039094,10,0.001199,-0.028183,8,1
19.103,-0.0049941,10,0.0012169,-0.025383,8,1
19.157,0.00097646,10,0.0012019,-0.022587,8,1
19.211,0.014914,10,0.0012,-0.01836,8,1
19.264,0.01992,10,0.0012178,-0.012014,8,1
19.318,0.049801,10,0.0012021,-0.0092578,8,1
19.375,0.077967,10,0.0011981,-0.0038813,8,1
19.425,0.10754,10,0.0012,0.0022482,8,1
19.479,0.098317,10,0.0012209,0.0055167,8,1
19.532,0.097367,10,0.001219,0.009061,8,1
19.586,0.13531,10,0.0012002,0.018156,8,1
19.64,0.1356,10,0.0012181,0.023191,8,1
19.694,0.17046,10,0.001199,0.026847,8,1
19.749,0.15396,10,0.001199,0.025321,8,1
19.802,0.20502,10,0.0012009,0.033285,8,1
19.858,0.22507,10,0.0012,0.038757,8,1
19.911,0.23038,10,0.001199,0.044417,8,1
19.964,0.23869,10,0.00122,0.049043,8,1
20.019,0.21727,10,0.0012002,0.050751,8,1
20.072,0.21509,10,0.0012181,0.052542,8,1
20.126,0.2118,10,0.001199,0.050797,8,1
20.181,0.21101,10,0.0012159,0.053845,8,1
20.231,0.18911,10,0.0012209,0.052941,8,1
20.288,0.1922,10,0.0012159,0.051916,8,1
20.338,0.16322,10,0.0012009,0.048598,8,1
20.392,0.16517,10,0.001229,0.049542,8,1
20.445,0.15285,10,0.0011981,0.044924,8,1
20.516,0.26337,240,0.019485,0.044427,8,1
20.591,0,500,0.040078,0.040326,8,1
20.605,0.07218,10,0.0012002,0.031541,8,1
20.659,0.0557,10,0.001214,0.025441,8,1
20.709,0.011291,10,0.0012262,0.016667,8,1
20.767,0.019815,10,0.0012059,0.01389,8,1
20.835,0.004192,10,0.0012939,0.010749,8,1
20.867,-0.016701,10,0.001229,0.0057092,8,1
20.924,-0.052065,10,0.001245,-0.0038222,8,1
20.975,-0.072174,10,0.001199,-0.012102,8,1
21.028,-0.097098,10,0.001215,-0.01855,8,1
21.085,1.1986,10,0.0012019,-0.021019,8,1
21.155,1.1747,10,0.0012028,-0.027089,8,1
21.187,1.1719,10,0.001205,-0.033206,8,1
21.243,1.1899,10,0.0012,-0.033559,8,1
21.295,0.94806,10,0.0012429,-0.05473,8,1
21.342,0.74511,10,0.0012031,-0.069629,8,1
21.402,0.50785,10,0.0012009,-0.082963,8,1
21.471,0.24548,10,0.0012009,-0.11525,8,1
21.503,0.010969,10,0.0011981,-0.14966,8,1
21.558,-0.20317,10,0.001204,-0.18283,8,1
21.612,-0.44131,10,0.0012181,-0.22846,8,1
21.658,-0.60328,10,0.0012009,-0.26825,8,1
21.718,-0.7489,10,0.001199,-0.31077,8,1
21.787,-0.84235,10,0.0012181,-0.34819,8,1
21.819,-0.96563,10,0.0012031,-0.39233,8,1
21.875,-0.97323,10,0.0012069,-0.42233,8,1
21.929,-0.97762,10,0.0012,-0.44953,8,1
21.976,-1.0144,10,0.0012159,-0.47916,8,1
22.036,-0.99484,10,0.0012701,-0.50491,8,1
22.103,-0.87985,10,0.0012422,-0.50975,8,1
22.135,-0.74698,10,0.0012009,-0.50816,8,1
22.192,-0.71814,10,0.0012162,-0.5247,8,1
22.243,-0.53582,10,0.0012128,-0.50864,8,1
22.295,-0.43684,10,0.0012169,-0.49907,8,1
22.353,-0.25475,10,0.0011981,-0.46884,8,1
22.423,-0.14821,10,0.0012,-0.44453,8,1
22.455,-0.073254,10,0.0012,-0.42248,8,1
22.509,0.013941,10,0.0012031,-0.39398,8,1
22.564,0.16605,10,0.001224,-0.35001,8,1
22.61,0.22214,10,0.0012052,-0.3172,8,1
22.67,0.30058,10,0.001245,-0.28269,8,1
22.739,0.42044,10,0.0012112,-0.23815,8,1
22.771,0.4545,10,0.0012031,-0.20617,8,1
22.826,0.45724,10,0.001235,-0.17188,8,1
22.881,0.52337,10,0.001215,-0.13736,8,1
22.927,0.60372,10,0.00126,-0.096638,8,1
22.987,0.64604,10,0.00121,-0.061944,8,1
23.055,0.66139,10,0.0012071,-0.031842,8,1
23.087,0.62281,10,0.0012069,-0.0050611,8,1
23.143,0.60588,10,0.0012221,0.01916,8,1
23.198,0.57002,10,0.001205,0.039766,8,1
23.244,0.55172,10,0.0012169,0.056647,8,1
23.305,0.55172,10,0.001199,0.074533,8,1
23.371,0.47476,10,0.0012221,0.083725,8,1
23.409,0.45265,10,0.0012,0.091855,8,1
23.463,0.39624,10,0.0011978,0.097051,8,1
23.515,0.36405,10,0.001215,0.10081,8,1
23.568,0.26025,10,0.001225,0.09017,8,1
23.621,0.24193,10,0.001224,0.092483,8,1
23.674,0.16173,10,0.0011981,0.082377,8,1
23.73,0.10537,10,0.0012028,0.074565,8,1
23.783,0.092034,10,0.00123,0.065111,8,1
23.837,0.037791,10,0.0012279,0.051666,8,1
23.89,-0.025019,10,0.001209,0.03981,8,1
23.943,-0.027005,10,0.0012021,0.0302,8,1
23.997,-0.097816,10,0.001219,0.013462,8,1
24.051,-0.14462,10,0.0012021,-0.0030933,8,1
24.105,-0.16645,10,0.001199,-0.016728,8,1
24.16,-0.1746,10,0.0012331,-0.028813,8,1
24.211,-0.2404,10,0.001266,-0.046712,8,1
24.266,-0.28684,10,0.0011981,-0.062196,8,1
24.319,-0.28362,10,0.001231,-0.07061,8,1
24.373,-0.28802,10,0.001199,-0.079164,8,1
24.427,-0.2928,10,0.0012019,-0.09246,8,1
24.48,-0.28136,10,0.0012312,-0.099896,8,1
24.534,-0.25263,10,0.001199,-0.10448,8,1
24.587,-0.26878,10,0.0012,-0.1089,8,1
24.64,-0.21917,10,0.0012441,-0.10791,8,1
24.693,-0.22563,10,0.0012689,-0.11537,8,1
24.747,-0.17406,10,0.0012431,-0.1112,8,1
24.8,-0.16343,10,0.001344,-0.10938,8,1
24.853,-0.10617,10,0.0012169,-0.10558,8,1
24.907,-0.071649,10,0.001204,-0.09825,8,1
24.96,0.0052219,10,0.00122,-0.084638,8,1
25.014,0.029612,10,0.001199,-0.076029,8,1
25.07,0.037797,10,0.001205,-0.06849,8,1
25.121,0.076066,10,0.001205,-0.054959,8,1
25.175,0.067432,10,0.0012002,-0.048503,8,1
25.229,0.10492,10,0.0012,-0.037811,8,1
25.283,0.13893,10,0.001199,-0.026729,8,1
25.336,0.16899,10,0.001219,-0.015355,8,1
25.389,0.19874,10,0.0012,-0.0027329,8,1
25.444,0.23721,10,0.0012171,0.010368,8,1
25.497,0.28596,10,0.001231,0.022962,8,1
25.553,0.31635,10,0.0012002,0.037018,8,1
25.606,0.30277,10,0.0012002,0.045058,8,1
25.659,0.35424,10,0.001225,0.057607,8,1
25.714,0.36746,10,0.001215,0.066444,8,1
25.766,0.34762,10,0.0012329,0.071894,8,1
25.82,0.36264,10,0.0012341,0.082391,8,1
25.873,0.32491,10,0.001209,0.086449,8,1
25.926,0.29118,10,0.0012,0.089153,8,1
25.982,0.28267,10,0.0012059,0.091992,8,1
26.034,0.24418,10,0.0012109,0.093316,8,1
26.088,0.22988,10,0.0012209,0.091034,8,1
26.141,0.23387,10,0.0012012,0.095787,8,1
26.195,0.21063,10,0.001199,0.090034,8,1
26.249,0.13293,10,0.0012,0.077509,8,1
26.303,0.071732,10,0.0012219,0.06923,8,1
26.356,0.06312,10,0.0012169,0.061763,8,1
26.409,-0.0086756,10,0.0012031,0.049888,8,1
26.464,-0.040664,10,0.0012269,0.038367,8,1
26.514,-0.054343,10,0.0012019,0.028325,8,1
26.568,-0.077992,10,0.001229,0.02046,8,1
26.621,-0.093323,10,0.0012009,0.009113,8,1
26.674,-0.097441,10,0.0012019,0.00071579,8,1
26.728,-0.14613,10,0.0012259,-0.010824,8,1
26.782,-0.14353,10,0.0012031,-0.01832,8,1
26.835,-0.12575,10,0.0012019,-0.022366,8,1
26.888,-0.15808,10,0.0012212,-0.031039,8,1
26.941,-0.1446,10,0.0012021,-0.036461,8,1
26.994,-0.16462,10,0.001199,-0.04599,8,1
27.048,-0.1776,10,0.0012181,-0.050844,8,1
27.105,-0.13678,10,0.0012071,-0.055709,8,1
27.155,-0.16528,10,0.001215,-0.059591,8,1
27.209,-0.17307,10,0.0013201,-0.064931,8,1
27.262,-0.15082,10,0.0012281,-0.06535,8,1
27.316,-0.091584,10,0.0012231,-0.063687,8,1
27.371,-0.12396,10,0.0012,-0.065374,8,1
27.421,-0.11782,10,0.0012019,-0.064605,8,1
27.475,-0.1182,10,0.0012231,-0.06291,8,1
27.528,-0.096909,10,0.0012178,-0.056959,8,1
27.582,-0.11287,10,0.0012019,-0.058615,8,1
27.635,-0.037485,10,0.0012181,-0.048866,8,1
27.689,-0.0062163,10,0.001199,-0.043376,8,1
27.742,0.033703,10,0.0012,-0.034135,8,1
27.795,0.053793,10,0.0012009,-0.024955,8,1
27.848,0.074172,10,0.0012181,-0.019715,8,1
27.901,0.094511,10,0.0012,-0.013505,8,1
27.955,0.13379,10,0.0013032,-0.00090581,8,1
28.008,0.14747,10,0.0013511,0.0070678,8,1
28.061,0.15666,10,0.0013092,0.014081,8,1
28.114,0.19846,10,0.0013089,0.024495,8,1
28.168,0.19216,10,0.0013371,0.027173,8,1
28.218,0.24476,10,0.0012221,0.040608,8,1
28.275,0.27465,10,0.001229,0.049411,8,1
28.325,0.2855,10,0.001298,0.053659,8,1
28.378,0.32217,10,0.0012362,0.065448,8,1
28.432,0.33419,10,0.001224,0.071577,8,1
28.487,0.30168,10,0.0012891,0.074011,8,1
28.54,0.28298,10,0.0012329,0.079344,8,1
28.594,0.30772,10,0.001229,0.087077,8,1
28.647,0.26704,10,0.0012851,0.084525,8,1
28.7,0.21392,10,0.0012431,0.080824,8,1
28.972,0.18316,10,0.0013759,0.079247,8,1
29.036,0.16146,10,0.0012228,0.086206,8,1
29.093,0.10783,10,0.0012021,0.078421,8,1
29.122,0.018716,10,0.0012012,0.070442,8,1
29.201,-0.055395,10,0.0012012,0.054507,8,1
29.226,-0.10812,10,0.0012,0.038681,8,1
29.277,-0.14897,10,0.0012031,0.023392,8,1
29.324,-0.18102,10,0.0012159,0.0069544,8,1
29.384,-0.20948,10,0.0012009,-0.0034358,8,1
29.451,-0.24013,10,0.001199,-0.019655,8,1
29.484,-0.27301,10,0.0012169,-0.031853,8,1
29.541,-0.27862,10,0.001199,-0.043524,8,1
29.592,-0.26118,10,0.00122,-0.046807,8,1
29.639,-0.25288,10,0.0012159,-0.053029,8,1
29.699,-0.27658,10,0.0011981,-0.063817,8,1
29.767,-0.23711,10,0.0012009,-0.066238,8,1
29.805,-0.27454,10,0.001236,-0.072233,8,1
29.858,-0.21658,10,0.001231,-0.070324,8,1
29.912,-0.179,10,0.0012228,-0.06961,8,1
29.964,-0.1415,10,0.0012181,-0.068721,8,1
30.017,-0.067124,10,0.0012059,-0.05713,8,1
30.071,-0.028194,10,0.0012538,-0.051144,8,1
30.124,-0.01021,10,0.0012579,-0.044837,8,1
30.179,0.045062,10,0.0012271,-0.034353,8,1
30.232,0.11942,10,0.0012729,-0.01633,8,1
30.284,0.11777,10,0.0012431,-0.010413,8,1
30.337,0.13248,10,0.0012121,-0.0013456,8,1
30.39,0.13568,10,0.001204,0.010328,8,1
30.444,0.1596,10,0.0012181,0.022349,8,1
30.496,0.20551,10,0.0012169,0.031504,8,1
30.549,0.27201,10,0.0011988,0.045706,8,1
30.603,0.23301,10,0.001205,0.046187,8,1
30.656,0.29178,10,0.001266,0.062959,8,1
30.711,0.27865,10,0.001209,0.068578,8,1
30.761,0.28388,10,0.0012009,0.079968,8,1
30.815,0.35693,10,0.0012259,0.093814,8,1
30.868,0.30648,10,0.001235,0.094061,8,1
30.921,0.30858,10,0.001204,0.10115,8,1
30.974,0.33739,10,0.001199,0.11086,8,1
31.027,0.29265,10,0.001205,0.11491,8,1
31.081,0.30342,10,0.0012002,0.11317,8,1
31.134,0.28881,10,0.0012028,0.11444,8,1
31.19,0.24587,10,0.0012012,0.11274,8,1
31.243,0.20013,10,0.00122,0.10918,8,1
31.296,0.18301,10,0.0012231,0.10511,8,1
31.35,0.16892,10,0.0012841,0.10403,8,1
31.403,0.12128,10,0.0012679,0.097294,8,1
31.456,0.11489,10,0.00122,0.091201,8,1
31.509,0.056518,10,0.001199,0.083136,8,1
31.562,0.041674,10,0.001199,0.071905,8,1
31.616,0.050396,10,0.0012231,0.066529,8,1
31.669,-0.0013439,10,0.0012009,0.055451,8,1
31.722,-0.028338,10,0.001215,0.044166,8,1
31.776,-0.035118,10,0.0012162,0.034613,8,1
31.83,-0.055367,10,0.0012329,0.025549,8,1
31.884,-0.085377,10,0.0012879,0.016716,8,1
31.938,-0.1428,10,0.001246,0.00013706,8,1
31.991,-0.16784,10,0.001245,-0.010352,8,1
32.044,-0.17395,10,0.0012209,-0.017384,8,1
32.1,-0.19352,10,0.0012619,-0.028814,8,1
32.155,-0.22499,10,0.001225,-0.038175,8,1
32.209,-0.23009,10,0.0012329,-0.046986,8,1
32.262,-0.24308,10,0.0012269,-0.052557,8,1
32.316,-0.23592,10,0.0012491,-0.058581,8,1
32.37,-0.16649,10,0.0012159,-0.056563,8,1
32.423,-0.16953,10,0.0012372,-0.058397,8,1
32.477,-0.12615,10,0.001204,-0.055901,8,1
32.531,-0.13304,10,0.0011978,-0.058521,8,1
32.584,-0.117,10,0.00122,-0.058009,8,1
32.638,-0.062367,10,0.0012,-0.049375,8,1
32.692,-0.048562,10,0.0012169,-0.047859,8,1
32.745,0.038024,10,0.0012,-0.033616,8,1
32.799,0.031256,10,0.001199,-0.031803,8,1
32.852,0.07722,10,0.00123,-0.020115,8,1
32.906,0.087283,10,0.0012,-0.011043,8,1
32.96,0.049273,10,0.0012169,-0.011001,8,1
33.016,0.062496,10,0.00122,-0.0039766,8,1
33.066,0.091735,10,0.0012059,0.0055512,8,1
33.124,0.14807,10,0.001231,0.016992,8,1
33.177,0.1377,10,0.0012069,0.021349,8,1
33.23,0.19237,10,0.0012031,0.034203,8,1
33.283,0.18441,10,0.0012219,0.035813,8,1
33.337,0.20439,10,0.0012109,0.040402,8,1
33.39,0.28308,10,0.001204,0.058268,8,1
33.444,0.34353,10,0.00122,0.073654,8,1
33.496,0.3233,10,0.0012188,0.075426,8,1
33.55,0.32674,10,0.0012109,0.084123,8,1
33.602,0.3259,10,0.0012021,0.088616,8,1
33.656,0.29071,10,0.0012779,0.089259,8,1
33.708,0.30219,10,0.001225,0.094334,8,1
33.763,0.2994,10,0.001214,0.099297,8,1
33.816,0.28933,10,0.001353,0.10135,8,1
33.869,0.24258,10,0.0012889,0.10048,8,1
33.924,0.19701,10,0.001328,0.095551,8,1
33.976,0.17913,10,0.0012598,0.092384,8,1
34.031,0.15244,10,0.0012181,0.088113,8,1
34.084,0.11513,10,0.0012338,0.079398,8,1
34.137,0.10078,10,0.0012221,0.074327,8,1
34.191,0.066554,10,0.0012081,0.066603,8,1
34.243,0.021826,10,0.001225,0.057251,8,1
34.298,0.015081,10,0.001209,0.050842,8,1
34.351,-0.017794,10,0.0012958,0.038341,8,1
34.403,-0.060338,10,0.0012391,0.030141,8,1
34.457,-0.078816,10,0.0012379,0.019604,8,1
34.51,-0.12552,10,0.0012169,0.0048945,8,1
34.565,-0.15577,10,0.0012419,-0.0049178,8,1
34.618,-0.18329,10,0.001339,-0.0179,8,1
34.673,-0.2059,10,0.001225,-0.028153,8,1
34.725,-0.22429,10,0.0012159,-0.037612,8,1
34.778,-0.22777,10,0.0012858,-0.041117,8,1
34.834,-0.22518,10,0.0012479,-0.049121,8,1
34.884,-0.21762,10,0.0012951,-0.050503,8,1
34.938,-0.22405,10,0.001225,-0.058757,8,1
34.992,-0.21156,10,0.0013111,-0.063527,8,1
35.045,-0.13644,10,0.0012591,-0.056429,8,1
35.098,-0.12098,10,0.001261,-0.058996,8,1
35.151,-0.09628,10,0.0012219,-0.056937,8,1
35.206,-0.017765,10,0.0012,-0.046864,8,1
35.259,-0.03097,10,0.0012171,-0.046018,8,1
35.315,-0.027093,10,0.0012,-0.040847,8,1
35.368,0.05123,10,0.0012169,-0.024894,8,1
35.421,0.034932,10,0.001199,-0.024102,8,1
35.475,0.029414,10,0.0012171,-0.020548,8,1
35.529,0.055029,10,0.0012009,-0.010949,8,1
35.582,0.11136,10,0.0012012,0.0042906,8,1
35.635,0.083152,10,0.0012178,0.0065578,8,1
35.689,0.11549,10,0.0012019,0.013368,8,1
35.745,0.18604,10,0.00122,0.029579,8,1
35.796,0.17995,10,0.0012169,0.03245,8,1
35.849,0.1741,10,0.0012081,0.033624,8,1
35.902,0.18979,10,0.00121,0.042711,8,1
35.956,0.15631,10,0.00123,0.043079,8,1
36.01,0.17051,10,0.0012,0.04813,8,1
36.064,-1.07,10,0.0012262,0.056325,8,1
36.118,-1.0457,10,0.0012,0.06292,8,1
36.172,-1.0367,10,0.0012178,0.069856,8,1
36.224,-0.87999,10,0.0012171,0.082957,8,1
36.278,-0.71221,10,0.0011981,0.095056,8,1
36.331,-0.47755,10,0.0012159,0.1126,8,1
36.384,-0.22691,10,0.0012221,0.13859,8,1
36.438,0.038406,10,0.0012002,0.1725,8,1
36.492,0.26033,10,0.0012169,0.20588,8,1
36.545,0.56139,10,0.0012009,0.25634,8,1
36.598,0.72859,10,0.0012021,0.2952,8,1
36.654,0.90882,10,0.001199,0.33951,8,1
36.704,1.0409,10,0.0012231,0.38177,8,1
36.759,1.0855,10,0.0012012,0.41817,8,1
36.812,1.0883,10,0.0013509,0.44409,8,1
36.874,1.2106,110,0.009171,0.48708,8,1
36.925,1.0782,90,0.0075901,0.49854,8,1
36.972,0.90531,10,0.0012209,0.49326,8,1
37.026,0.84764,10,0.001204,0.51106,8,1
37.093,0.88137,180,0.014682,0.53303,8,1
37.145,0.68165,90,0.0075989,0.52335,8,1
37.197,0.47019,10,0.001205,0.50669,8,1
37.266,0.70454,210,0.017084,0.52415,8,1
37.311,0.88533,100,0.008373,0.51701,8,1
37.372,1.0431,220,0.017864,0.49957,8,1
37.416,1.1493,90,0.0075581,0.47494,8,1
37.467,1.0534,80,0.006783,0.44159,8,1
37.53,0.55442,200,0.016287,0.39843,8,1
37.579,0.24133,120,0.0099399,0.3576,8,1
37.623,-0.53296,10,0.0012019,0.30581,8,1
37.676,-0.80725,10,0.00122,0.2499,8,1
37.729,-1.0762,10,0.0012009,0.18262,8,1
37.782,-1.2259,10,0.0012009,0.11988,8,1
37.837,-1.3637,40,0.0036771,0.049917,8,1
37.89,-1.3637,40,0.0036271,-0.0071758,8,1
37.943,-1.3637,40,0.003598,-0.057554,8,1
37.994,-1.3291,10,0.001199,-0.10462,8,1
38.049,-1.2031,10,0.00121,-0.14127,8,1
38.102,-1.0945,10,0.0012,-0.16704,8,1
38.154,-0.94945,10,0.0012021,-0.1884,8,1
38.208,-0.77776,10,0.0012178,-0.19764,8,1
38.26,-0.57051,10,0.0012002,-0.19803,8,1
38.313,-0.38316,10,0.0012,-0.18896,8,1
38.366,-0.20214,10,0.0012121,-0.17437,8,1
38.419,-0.027312,10,0.0012181,-0.15181,8,1
38.475,0.13432,10,0.0012059,-0.12847,8,1
38.527,0.32676,10,0.0012031,-0.092182,8,1
38.58,0.47766,10,0.0012228,-0.052723,8,1
38.633,0.54262,10,0.0012021,-0.025552,8,1
38.686,0.65617,10,0.001255,0.0127,8,1
38.74,0.76553,10,0.0012159,0.05489,8,1
38.793,0.76872,10,0.001199,0.082326,8,1
38.846,0.80043,10,0.0012619,0.11323,8,1
38.899,0.81333,10,0.0012071,0.14111,8,1
38.955,0.779,30,0.0028,0.16576,8,1
39.007,0.71838,10,0.0012069,0.17831,8,1
39.063,0.65063,40,0.003696,0.19143,8,1
39.114,0.55322,10,0.0012031,0.19677,8,1
39.176,0.56261,120,0.009949,0.20723,8,1
39.233,0.52784,170,0.013892,0.21036,8,1
39.29,0.3104,220,0.017852,0.20142,8,1
39.326,0.22598,10,0.001205,0.19237,8,1
39.381,0.13571,10,0.001199,0.1804,8,1
39.434,0.055749,10,0.0012,0.16885,8,1
39.487,0.0079588,10,0.0012009,0.15156,8,1
39.541,-0.020822,10,0.001199,0.1364,8,1
39.594,-0.045342,10,0.001215,0.1202,8,1
39.647,-0.11445,10,0.0012038,0.097981,8,1
39.7,-0.14378,10,0.0012159,0.083321,8,1
39.754,-0.18843,10,0.0013351,0.061746,8,1
39.806,-0.23595,10,0.001245,0.041004,8,1
39.862,-0.25907,10,0.0012081,0.026148,8,1
39.915,-0.2841,10,0.0012,0.010009,8,1
39.967,-0.33509,10,0.0012181,-0.010916,8,1
40.021,-0.31333,10,0.0012119,-0.024297,8,1
40.074,-0.29139,10,0.0012231,-0.035026,8,1
40.126,-0.30518,10,0.0012369,-0.045781,8,1
40.181,-0.24963,10,0.0012689,-0.052772,8,1
40.234,-0.25092,10,0.0013421,-0.062943,8,1
40.288,-0.21253,10,0.0013599,-0.066994,8,1
40.341,-0.14964,10,0.001358,-0.066654,8,1
40.394,-0.10344,10,0.001343,-0.067408,8,1
40.447,-0.083038,10,0.001332,-0.065905,8,1
40.5,-0.045245,10,0.001349,-0.062266,8,1
40.554,-0.001411,10,0.0013299,-0.053396,8,1
40.607,0.027608,10,0.001327,-0.046326,8,1
40.66,0.040947,10,0.0013409,-0.044194,8,1
40.715,0.11743,10,0.0013239,-0.02624,8,1
40.77,0.10193,10,0.0013309,-0.022422,8,1
40.825,0.08057,10,0.0013368,-0.022473,8,1
40.878,0.15742,10,0.001338,-0.0073418,8,1
40.932,0.17804,10,0.0013678,0.00012219,8,1
40.986,0.1685,10,0.0013349,0.0037174,8,1
41.039,0.17456,10,0.001358,0.0076465,8,1
41.094,0.20676,10,0.001286,0.018221,8,1
41.151,0.23575,10,0.0012059,0.02759,8,1
41.198,0.26999,10,0.0011978,0.037524,8,1
41.253,0.27524,10,0.0012,0.042731,8,1
41.307,0.26909,10,0.0012028,0.049067,8,1
41.361,0.27025,10,0.001215,0.052743,8,1
41.414,0.28274,10,0.0012,0.063081,8,1
41.468,0.26217,10,0.001219,0.062847,8,1
41.521,0.2225,10,0.0012,0.063103,8,1
41.575,0.24572,10,0.00121,0.06855,8,1
41.628,0.22615,10,0.0012212,0.067732,8,1
41.684,0.17762,10,0.0012181,0.064427,8,1
41.739,0.13615,10,0.0012,0.060068,8,1
41.793,0.14749,10,0.0012,0.059472,8,1
41.847,0.09972,10,0.0013421,0.056247,8,1
41.9,0.09264,10,0.0012231,0.053014,8,1
41.954,0.11476,10,0.0011978,0.05009,8,1
42.009,0.080471,10,0.001214,0.041488,8,1
42.062,0.068497,10,0.001256,0.039419,8,1
42.116,0.01929,10,0.0012231,0.029034,8,1
42.17,0.029364,10,0.0011981,0.027858,8,1
42.224,0.0095447,10,0.0012279,0.018921,8,1
42.279,0.0057393,10,0.0012109,0.014854,8,1
42.332,0.03719,10,0.0012162,0.013992,8,1
42.386,-0.019034,10,0.001199,0.0064868,8,1
42.439,-0.023566,10,0.0012209,-0.00026995,8,1
42.493,-0.052304,10,0.001199,-0.0081321,8,1
42.548,-0.093002,10,0.0012171,-0.013242,8,1
42.604,-0.098112,10,0.0012171,-0.020071,8,1
42.655,-0.077021,10,0.001199,-0.022177,8,1
42.709,-0.11219,10,0.0012081,-0.026903,8,1
42.762,-0.13539,10,0.001205,-0.034762,8,1
42.817,-0.12788,10,0.001219,-0.038739,8,1
42.871,-0.10748,10,0.001205,-0.04178,8,1
42.925,-0.11394,10,0.0012012,-0.044394,8,1
42.979,-0.12086,10,0.0012009,-0.046202,8,1
43.032,-0.10024,10,0.00122,-0.047308,8,1
43.086,-0.080302,10,0.001204,-0.044348,8,1
43.139,-0.061232,10,0.0012519,-0.044367,8,1
43.191,-0.042007,10,0.0012169,-0.043397,8,1
43.244,-0.013472,10,0.001224,-0.037248,8,1
43.298,-0.0051802,10,0.0012,-0.036331,8,1
43.353,0.038214,10,0.00121,-0.027474,8,1
43.406,0.017403,10,0.0012081,-0.025919,8,1
43.46,0.012973,10,0.00123,-0.023089,8,1
43.516,0.026523,10,0.0012209,-0.021564,8,1
43.566,0.029723,10,0.0012059,-0.01559,8,1
43.621,0.023225,10,0.0012901,-0.014075,8,1
43.675,0.028281,10,0.0012228,-0.010428,8,1
43.729,0.086365,10,0.001199,0.00092567,8,1
43.782,0.079052,10,0.001199,0.0032714,8,1
43.835,0.057127,10,0.0013261,0.002655,8,1
43.889,0.085318,10,0.0013251,0.0056326,8,1
43.942,0.11288,10,0.00125,0.014419,8,1
43.995,0.13339,10,0.0012441,0.017321,8,1
44.049,0.14508,10,0.001267,0.021441,8,1
44.102,0.1814,10,0.001333,0.029808,8,1
44.156,0.17883,10,0.001332,0.031314,8,1
44.21,0.21391,10,0.0013371,0.036138,8,1
44.263,0.22861,10,0.001225,0.043105,8,1
44.316,0.24332,10,0.001353,0.04794,8,1
44.37,0.23395,10,0.001339,0.048339,8,1
44.427,0.20351,10,0.001343,0.050336,8,1
44.702,0.14539,10,0.001339,0.050258,8,1
44.733,0.18053,10,0.0012,0.060475,8,1
44.808,0.13592,10,0.001215,0.059098,8,1
44.861,0.11671,10,0.001205,0.052453,8,1
44.894,0.12758,10,0.0012071,0.052478,8,1
44.967,0.092833,10,0.0012641,0.04499,8,1
44.997,0.080243,10,0.0012212,0.041352,8,1
45.04,0.060193,10,0.001277,0.03332,8,1
45.113,0.013696,10,0.001344,0.024245,8,1
45.144,-0.010605,10,0.0012262,0.01768,8,1
45.203,-0.028743,10,0.001209,0.010932,8,1
45.271,-0.047088,10,0.0012259,0.0040796,8,1
45.303,-0.037563,10,0.0012,0.00043951,8,1
45.361,-0.074627,10,0.001204,-0.0072554,8,1
45.414,-0.054516,10,0.0012031,-0.0093869,8,1
45.46,-0.061414,10,0.0012031,-0.015575,8,1
45.521,-0.091152,10,0.0012019,-0.022909,8,1
45.587,-0.10943,10,0.001204,-0.028143,8,1
45.625,-0.11988,10,0.0012,-0.030787,8,1
45.679,-0.14266,10,0.0012162,-0.036692,8,1
45.732,-0.11281,10,0.0012329,-0.039299,8,1
45.784,-0.10102,10,0.0012159,-0.042159,8,1
45.837,-0.11689,10,0.001272,-0.045123,8,1
45.89,-0.082482,10,0.001205,-0.045711,8,1
45.945,-0.10925,10,0.0012009,-0.048866,8,1
45.998,-0.1025,10,0.0012341,-0.050275,8,1
46.05,-0.095062,10,0.001204,-0.051689,8,1
46.103,-0.057161,10,0.00122,-0.046118,8,1
46.155,-0.078437,10,0.0012169,-0.045744,8,1
46.209,0.01323,10,0.001199,-0.033924,8,1
46.261,0.0039678,10,0.0011981,-0.033711,8,1
46.314,0.00077713,10,0.0011981,-0.035341,8,1
46.367,0.031481,10,0.001209,-0.026304,8,1
46.422,0.031419,10,0.00121,-0.023938,8,1
46.472,0.036822,10,0.001219,-0.017032,8,1
46.525,0.064941,10,0.0012,-0.012826,8,1
46.578,0.016909,10,0.0012009,-0.016683,8,1
46.632,0.07265,10,0.0012169,-0.0060945,8,1
46.684,0.11272,10,0.0012178,0.0037392,8,1
46.737,0.139,10,0.001204,0.011039,8,1
46.79,0.16196,10,0.0012009,0.018001,8,1
46.843,0.18701,10,0.0012021,0.024649,8,1
46.896,0.1878,10,0.001224,0.028149,8,1
46.949,0.20955,10,0.0012169,0.033902,8,1
47.003,0.24102,10,0.0012071,0.042127,8,1
47.056,0.20266,10,0.0012331,0.046124,8,1
47.109,0.19477,10,0.001205,0.048187,8,1
47.162,0.20424,10,0.001205,0.049569,8,1
47.216,0.20851,10,0.0012181,0.054726,8,1
47.27,0.21331,10,0.0012,0.054858,8,1
47.326,0.22849,10,0.001205,0.057385,8,1
47.377,0.21549,10,0.001205,0.05651,8,1
47.43,0.20447,10,0.0012009,0.057333,8,1
47.484,0.20004,10,0.0012162,0.057564,8,1
47.537,0.19935,10,0.001204,0.061479,8,1
47.591,0.14914,10,0.001199,0.055509,8,1
47.645,0.15032,10,0.0012009,0.056241,8,1
47.699,0.12745,10,0.0011981,0.051454,8,1
47.752,0.1305,10,0.00122,0.048607,8,1
47.806,0.11572,10,0.001205,0.043085,8,1
47.859,0.11845,10,0.001219,0.042573,8,1
47.913,0.092349,10,0.0012,0.037231,8,1
47.966,0.037934,10,0.0012021,0.026763,8,1
48.021,0.0451,10,0.0011981,0.021932,8,1
48.074,0.018216,10,0.0012479,0.018778,8,1
48.128,0.0082876,10,0.0013502,0.010539,8,1
48.183,0.0088796,10,0.0013471,0.0055414,8,1
48.238,-0.0031508,10,0.001344,-0.00040653,8,1
48.292,-0.048222,10,0.001364,-0.0086519,8,1
48.345,-0.033927,10,0.001333,-0.0098646,8,1
48.398,-0.044116,10,0.0012572,-0.013663,8,1
48.451,-0.070246,10,0.0012789,-0.019932,8,1
48.504,-0.084331,10,0.0012329,-0.024712,8,1
48.559,-0.094094,10,0.0012062,-0.031685,8,1
48.612,-0.09402,10,0.0012739,-0.032771,8,1
48.665,-0.12008,10,0.0012181,-0.03854,8,1
48.718,-0.12484,10,0.001214,-0.041882,8,1
48.772,-0.13152,10,0.0012989,-0.046402,8,1
48.826,-0.11685,10,0.0012779,-0.048405,8,1
48.879,-0.08743,10,0.0012622,-0.047926,8,1
48.932,-0.063938,10,0.0012941,-0.046249,8,1
48.985,-0.036538,10,0.0012529,-0.043078,8,1
49.038,-0.020647,10,0.001281,-0.041952,8,1
49.092,-0.069918,10,0.0013089,-0.045415,8,1
49.147,-0.081188,10,0.0013289,-0.044874,8,1
49.201,-0.041512,10,0.001338,-0.041707,8,1
49.254,-0.027364,10,0.001292,-0.039093,8,1
49.306,-0.0079229,10,0.0012441,-0.03652,8,1
49.36,-0.0035923,10,0.0012882,-0.033515,8,1
49.413,0.007152,10,0.001225,-0.029093,8,1
49.467,-0.020241,10,0.00122,-0.02758,8,1
49.52,0.0084048,10,0.0012231,-0.019427,8,1
49.573,-0.013304,10,0.001219,-0.018898,8,1
49.626,0.011952,10,0.0012181,-0.018463,8,1
49.679,0.0476,10,0.0012188,-0.013301,8,1
49.733,0.036223,10,0.0012012,-0.013613,8,1
49.786,0.046562,10,0.001204,-0.0091975,8,1
49.839,0.071506,10,0.001204,-0.00083352,8,1
49.892,0.085322,10,0.00122,0.0050051,8,1
49.945,0.11172,10,0.0012012,0.0097207,8,1
49.999,0.15907,10,0.0012159,0.018078,8,1
50.055,0.12227,10,0.0012009,0.018984,8,1
50.105,0.13254,10,0.001209,0.02217,8,1
50.158,0.12753,10,0.0012009,0.025803,8,1
50.212,0.15641,10,0.0012181,0.029811,8,1
50.266,0.20169,10,0.001204,0.037736,8,1
50.319,0.21498,10,0.0012021,0.042056,8,1
50.373,0.23673,10,0.0012019,0.045275,8,1
50.426,0.23789,10,0.0012119,0.047117,8,1
50.479,0.24702,10,0.0012,0.050277,8,1
50.532,0.23045,10,0.0012178,0.053684,8,1
50.585,0.24448,10,0.0012012,0.057368,8,1
50.639,0.23143,10,0.0012181,0.058223,8,1
50.693,0.19185,10,0.0012009,0.05824,8,1
50.746,0.16616,10,0.0012062,0.052159,8,1
50.799,0.14783,10,0.0012131,0.053859,8,1
50.855,0.10561,40,0.0035949,0.050234,8,1
50.907,0.1133,10,0.0012119,0.043884,8,1
50.963,0.10002,10,0.0012,0.037808,8,1
51.013,0.082508,10,0.0012,0.032035,8,1
51.069,1.3349,10,0.0011981,0.023967,8,1
51.122,1.323,10,0.0011981,0.018234,8,1
51.179,1.3636,40,0.0035858,0.019652,8,1
51.23,1.2044,10,0.0011981,0.0078834,8,1
51.283,1.054,10,0.0012009,2.6545e-05,8,1
51.336,0.80784,10,0.0012209,-0.017266,8,1
51.393,0.47635,10,0.0012131,-0.044808,8,1
51.443,0.16793,10,0.0012131,-0.083733,8,1
51.496,-0.099539,10,0.0012031,-0.12357,8,1
51.549,-0.40923,10,0.0012009,-0.17671,8,1
51.603,-0.67507,10,0.001199,-0.22953,8,1
51.657,-0.82655,10,0.0012,-0.27787,8,1
51.711,-1.0174,10,0.001199,-0.33421,8,1
51.765,-1.1358,10,0.0012109,-0.38566,8,1
51.818,-1.2072,10,0.001199,-0.43154,8,1
51.874,-1.2332,10,0.0012071,-0.47434,8,1
51.928,-1.2468,10,0.0012209,-0.51252,8,1
51.982,-1.1819,10,0.0012,-0.53839,8,1
52.036,-1.0122,10,0.001225,-0.54413,8,1
52.09,-0.8848,10,0.0012901,-0.55412,8,1
52.144,-0.78912,10,0.0013521,-0.56247,8,1
52.197,-0.66668,10,0.001276,-0.55873,8,1
52.25,-0.49708,10,0.0012231,-0.54213,8,1
52.307,-0.40911,10,0.00122,-0.53361,8,1
52.357,-0.18015,10,0.0012219,-0.49319,8,1
52.411,0.021496,10,0.0012991,-0.45201,8,1
52.464,0.034192,10,0.0012369,-0.43436,8,1
52.518,0.19493,10,0.0012619,-0.38941,8,1
52.573,0.28347,10,0.0013299,-0.35356,8,1
52.626,0.31698,10,0.001214,-0.31888,8,1
52.679,0.40586,10,0.0012209,-0.27707,8,1
52.732,0.46885,10,0.0012019,-0.23456,8,1
52.788,0.49037,10,0.0012209,-0.1964,8,1
52.842,0.59481,10,0.0012021,-0.15228,8,1
52.895,0.65272,10,0.001199,-0.11196,8,1
52.95,0.72032,10,0.0012052,-0.069984,8,1
53.003,0.76135,10,0.001199,-0.031766,8,1
53.057,0.75757,10,0.0012128,5.1967e-05,8,1
53.11,0.73978,10,0.001205,0.030338,8,1
53.165,0.7119,10,0.0012,0.057156,8,1
53.219,0.68225,10,0.001224,0.078903,8,1
53.273,0.67677,10,0.0012002,0.10357,8,1
53.327,0.55155,10,0.001204,0.10852,8,1
53.38,0.4584,10,0.0012171,0.10918,8,1
53.434,0.38544,10,0.0012,0.11021,8,1
53.487,0.306,10,0.001199,0.10662,8,1
53.541,0.25655,10,0.001199,0.10401,8,1
53.595,0.20034,10,0.0012288,0.097279,8,1
53.648,0.12037,10,0.001219,0.087287,8,1
53.702,0.022233,10,0.0012,0.069254,8,1
53.755,0.030952,10,0.0012031,0.063907,8,1
53.808,-0.069597,10,0.00122,0.043575,8,1
53.863,-0.12237,10,0.0012028,0.025875,8,1
53.916,-0.16118,10,0.0012479,0.0088364,8,1
53.97,-0.18945,10,0.001205,-0.0056236,8,1
54.023,-0.23505,10,0.001209,-0.022108,8,1
54.076,-0.27653,10,0.0012259,-0.041251,8,1
54.133,-0.24596,10,0.0012028,-0.050169,8,1
54.184,-0.28256,10,0.0012178,-0.068469,8,1
54.238,-0.28783,10,0.0012,-0.081056,8,1
54.292,-0.29626,10,0.0012209,-0.091565,8,1
54.345,-0.29452,10,0.0012031,-0.098251,8,1
54.398,-0.26056,10,0.0012009,-0.10476,8,1
54.452,-0.21116,10,0.001219,-0.10883,8,1
54.505,-0.21083,10,0.0011978,-0.1151,8,1
54.557,-0.21036,10,0.001199,-0.1173,8,1
54.609,-0.20948,10,0.0012,-0.11893,8,1
54.663,-0.1881,10,0.00122,-0.11795,8,1
54.716,-0.14565,10,0.0012319,-0.1128,8,1
54.769,-0.096102,10,0.0012169,-0.10658,8,1
54.822,-0.072882,10,0.0012181,-0.10255,8,1
54.875,-0.0047134,10,0.0012162,-0.090829,8,1
54.928,0.051603,10,0.00122,-0.080329,8,1
54.982,0.070368,10,0.0012021,-0.072009,8,1
55.037,0.081042,10,0.0012009,-0.061175,8,1
55.087,0.10304,10,0.0012019,-0.051112,8,1
55.141,0.10282,10,0.0012159,-0.040856,8,1
55.194,0.11193,10,0.0012021,-0.035569,8,1
55.249,0.15304,10,0.0012028,-0.021635,8,1
55.301,0.16827,10,0.0012,-0.011756,8,1
55.354,0.26647,10,0.0012021,0.0098736,8,1
55.407,0.27543,10,0.0012052,0.017622,8,1
55.46,0.30245,10,0.001224,0.026573,8,1
55.513,0.30279,10,0.0012,0.032017,8,1
55.566,0.30695,10,0.0012021,0.042118,8,1
55.62,0.32172,10,0.001219,0.053162,8,1
55.672,0.30308,10,0.0012231,0.058124,8,1
55.725,0.28593,10,0.0012031,0.063711,8,1
55.778,0.2982,10,0.0012028,0.069872,8,1
55.831,0.28087,10,0.0012,0.072816,8,1
55.884,0.28752,10,0.0012219,0.079723,8,1
55.939,0.25393,10,0.00122,0.078766,8,1
55.992,0.22251,10,0.001224,0.077734,8,1
56.045,0.181,10,0.0012,0.077385,8,1
56.098,0.10541,10,0.0012,0.069332,8,1
56.15,0.13684,10,0.001199,0.069497,8,1
56.204,0.091667,10,0.00122,0.062971,8,1
56.256,0.074533,10,0.001219,0.056769,8,1
56.31,0.034782,10,0.0011959,0.045791,8,1
56.362,0.046698,10,0.0012002,0.041926,8,1
56.418,0.010126,10,0.0012081,0.032661,8,1
56.471,0.01363,10,0.0012012,0.025748,8,1
56.524,-0.0028877,10,0.0012209,0.018605,8,1
56.578,-0.010794,10,0.0012019,0.012144,8,1
56.631,-0.043652,10,0.0012,0.0053845,8,1
56.684,-0.06164,10,0.0012209,-0.002164,8,1
56.737,-0.11575,10,0.0012009,-0.010008,8,1
56.79,-0.12733,10,0.0012028,-0.018733,8,1
56.847,-0.14612,10,0.0012009,-0.026015,8,1
56.897,-0.19181,10,0.001209,-0.036359,8,1
56.95,-0.1938,10,0.0012028,-0.044967,8,1
57.003,-0.18103,10,0.0012012,-0.048326,8,1
57.056,-0.19336,10,0.001219,-0.056502,8,1
57.11,-0.18383,10,0.0012002,-0.060192,8,1
57.163,-0.16096,10,0.0012879,-0.062972,8,1
57.216,-0.14746,10,0.0013559,-0.062041,8,1
57.269,-0.090425,10,0.001251,-0.059753,8,1
57.325,-0.091769,10,0.0011981,-0.061398,8,1
57.375,-0.08624,10,0.001199,-0.059419,8,1
57.429,-0.056454,10,0.0012002,-0.053999,8,1
57.482,-0.044765,10,0.001205,-0.051584,8,1
57.535,-0.022963,10,0.0011978,-0.046956,8,1
57.587,0.033682,10,0.0012748,-0.038371,8,1
57.642,0.029767,10,0.0012059,-0.033162,8,1
57.694,0.066259,10,0.0012009,-0.024414,8,1
57.748,0.08145,10,0.0012171,-0.018801,8,1
57.8,0.093573,10,0.0012188,-0.012022,8,1
57.853,0.11134,10,0.0012019,-0.0039863,8,1
57.906,0.1406,10,0.0012031,0.002256,8,1
57.959,0.16061,10,0.0012002,0.013335,8,1
58.012,0.17301,10,0.00122,0.018184,8,1
58.065,0.17828,10,0.0012071,0.024336,8,1
58.117,0.21158,10,0.0012012,0.031988,8,1
58.172,0.16804,10,0.001358,0.033892,8,1
58.227,0.19382,10,0.0013518,0.042252,8,1
58.277,0.20059,10,0.0013402,0.046326,8,1
58.331,0.24153,10,0.001348,0.053222,8,1
58.383,0.24722,10,0.0012,0.05596,8,1
58.437,0.23588,10,0.001204,0.060959,8,1
58.49,0.18829,10,0.0012009,0.06122,8,1
58.543,0.19434,10,0.0011978,0.060597,8,1
58.596,0.16689,10,0.001224,0.063812,8,1
58.648,0.19403,10,0.0012481,0.06278,8,1
58.701,0.19007,10,0.001204,0.064516,8,1
58.754,0.19052,10,0.00121,0.064614,8,1
58.807,0.23527,10,0.0012338,0.071929,8,1
58.861,0.15467,10,0.0012259,0.064303,8,1
58.913,0.10185,10,0.0012119,0.057137,8,1
58.967,0.07143,10,0.0012732,0.049962,8,1
59.02,0.049531,10,0.001219,0.044125,8,1
59.073,0.045559,10,0.001205,0.042927,8,1
59.128,0.050018,10,0.0012188,0.038405,8,1
59.179,0.031036,10,0.0012081,0.031962,8,1
59.233,0.033019,10,0.0012031,0.028752,8,1
59.286,0.022925,10,0.001209,0.023432,8,1
59.339,0.010106,10,0.001281,0.019884,8,1
59.392,-0.0097231,10,0.0012329,0.012384,8,1
59.445,-0.054777,10,0.0012069,0.0028161,8,1
59.5,-0.099281,10,0.0013661,-0.0041355,8,1
59.552,-0.096999,10,0.001303,-0.010572,8,1
59.604,-0.098422,10,0.0012372,-0.018147,8,1
59.658,-0.13983,10,0.001204,-0.023144,8,1
59.712,-0.12893,10,0.0012181,-0.027855,8,1
59.765,-0.14256,10,0.0012009,-0.033172,8,1
59.818,-0.13657,10,0.001199,-0.03375,8,1
59.872,-0.10885,10,0.001231,-0.034678,8,1
59.925,-0.095554,10,0.001205,-0.035832,8,1
59.978,-0.10107,10,0.0012021,-0.037177,8,1
60.033,-0.08672,10,0.0012,-0.040054,8,1
60.311,-0.094669,10,0.001339,-0.047336,8,1
60.329,-0.043977,10,0.0012228,-0.044582,8,1
60.374,-0.037395,10,0.0013161,-0.040182,8,1
60.424,-0.017814,10,0.001353,-0.035804,8,1
60.482,0.048426,10,0.0013311,-0.022185,8,1
60.567,0.063059,10,0.0013411,-0.017069,8,1
60.599,0.04792,10,0.0012829,-0.016346,8,1
60.641,0.03999,10,0.001369,-0.0089308,8,1
60.697,0.054555,10,0.001369,-0.0065221,8,1
60.749,0.083092,10,0.001338,-8.8888e-05,8,1
60.795,0.088392,10,0.0013189,0.0053362,8,1
60.855,0.1188,10,0.0013351,0.013792,8,1
60.923,0.14501,10,0.001199,0.022043,8,1
60.955,0.15018,10,0.0012171,0.025349,8,1
61.012,0.16089,10,0.00122,0.027835,8,1
61.063,0.2113,10,0.0012002,0.035994,8,1
61.117,0.24988,10,0.0012,0.044437,8,1
61.176,0.20703,10,0.0012288,0.046591,8,1
61.243,0.23855,10,0.0013549,0.053071,8,1
61.275,0.22519,10,0.001359,0.057764,8,1
61.333,0.16324,10,0.0013428,0.055174,8,1
61.383,0.19387,10,0.0013759,0.05543,8,1
61.436,0.14894,10,0.0013719,0.056033,8,1
61.495,0.15128,10,0.0013452,0.056604,8,1
61.563,0.15013,10,0.0013611,0.05501,8,1
61.595,0.16,10,0.0013359,0.053489,8,1
61.652,0.17262,10,0.001369,0.056708,8,1
61.703,0.19165,10,0.0013671,0.057332,8,1
61.755,0.14868,10,0.0013411,0.055422,8,1
61.814,0.15117,10,0.0013459,0.051857,8,1
61.884,0.14345,10,0.0013621,0.048117,8,1
61.916,0.12677,10,0.001385,0.047631,8,1
61.973,0.1207,10,0.0013471,0.044124,8,1
62.024,0.12962,10,0.0013621,0.04079,8,1
62.076,0.11684,10,0.001363,0.034992,8,1
62.134,0.081986,10,0.001343,0.030397,8,1
62.203,0.091334,10,0.0013621,0.027589,8,1
62.235,0.036273,10,0.0013659,0.018734,8,1
62.291,0.0095214,10,0.0013659,0.012926,8,1
62.342,0.011447,10,0.0013409,0.0091194,8,1
62.397,0.0080874,10,0.0013471,0.0035037,8,1
62.455,-0.02797,10,0.0013421,-0.00024588,8,1
62.531,-0.025349,10,0.0013402,-0.0046907,8,1
62.611,-0.032883,10,0.001359,-0.0086771,8,1
62.658,-0.090334,10,0.0013459,-0.018857,8,1
62.71,-0.089619,10,0.001318,-0.022118,8,1
62.759,-0.14494,10,0.0013311,-0.028893,8,1
62.799,-0.15201,10,0.001276,-0.038757,8,1
62.838,-0.16795,10,0.001297,-0.043289,8,1
62.895,-0.18812,10,0.0013161,-0.04925,8,1
62.978,-0.17235,10,0.0013618,-0.049937,8,1
62.998,-0.12843,10,0.0012152,-0.047127,8,1
63.054,-0.1494,10,0.001286,-0.052307,8,1
63.101,-0.13224,10,0.0013392,-0.054423,8,1
63.161,-0.10924,10,0.0013392,-0.054892,8,1
63.227,-0.087524,10,0.0013649,-0.051134,8,1
63.266,-0.079167,10,0.0013549,-0.050102,8,1
63.319,-0.034821,10,0.0013669,-0.044681,8,1
63.373,-0.023393,10,0.001327,-0.040476,8,1
63.425,-0.0089747,10,0.0012741,-0.034774,8,1
63.479,-0.0095894,10,0.0012562,-0.034356,8,1
63.532,-0.0020537,10,0.001246,-0.028643,8,1
63.585,0.019516,10,0.0012388,-0.021048,8,1
63.638,0.037624,10,0.0012281,-0.012403,8,1
63.693,0.044363,10,0.0012171,-0.0064933,8,1
63.743,0.045337,10,0.0012062,-0.0034604,8,1
63.797,0.080953,10,0.0012069,0.0046111,8,1
63.85,0.11319,10,0.001348,0.012479,8,1
63.904,0.13114,10,0.001349,0.019189,8,1
63.956,0.12246,10,0.0013518,0.024533,8,1
64.01,0.14546,10,0.001312,0.027795,8,1
64.062,0.20843,10,0.0012081,0.039353,8,1
64.115,0.25075,10,0.0012169,0.049759,8,1
64.169,0.25061,10,0.0012,0.052429,8,1
64.221,0.27072,10,0.001199,0.060655,8,1
64.275,0.22568,10,0.001199,0.061977,8,1
64.328,0.22069,10,0.001219,0.064668,8,1
64.38,0.27252,10,0.0012209,0.07287,8,1
64.434,0.23814,10,0.0012009,0.072314,8,1
64.486,0.25454,10,0.0012019,0.07859,8,1
64.54,0.28867,10,0.00122,0.082568,8,1
64.595,0.26659,10,0.0012019,0.084328,8,1
64.645,0.23853,10,0.0012,0.080795,8,1
64.698,0.21653,10,0.0012009,0.080084,8,1
64.751,0.1746,10,0.0011981,0.073857,8,1
64.804,0.16441,10,0.0012188,0.07234,8,1
64.857,0.12782,10,0.0012,0.06518,8,1
64.91,0.077797,10,0.001199,0.057949,8,1
64.963,0.036537,10,0.001199,0.048516,8,1
65.015,0.0096816,10,0.001219,0.045841,8,1
65.068,-0.015769,10,0.0012279,0.036944,8,1
65.122,-0.033382,10,0.0012012,0.025664,8,1
65.175,-0.049153,10,0.0012,0.018117,8,1
65.227,-0.07334,10,0.00122,0.0090497,8,1
65.282,-0.088954,10,0.0012002,0.0003757,8,1
65.335,-0.13329,10,0.001225,-0.0076094,8,1
65.389,-0.17614,10,0.0012069,-0.020025,8,1
65.442,-0.15738,10,0.001205,-0.029873,8,1
65.497,-0.15593,10,0.001241,-0.031409,8,1
65.549,-0.18085,10,0.0012009,-0.041378,8,1
65.603,-0.20164,10,0.0012138,-0.051565,8,1
65.655,-0.19845,10,0.001276,-0.058257,8,1
65.709,-0.19908,10,0.0012009,-0.057877,8,1
65.762,-0.18354,10,0.0012329,-0.061934,8,1
65.814,-0.20281,10,0.001209,-0.067234,8,1
65.868,-0.20103,10,0.0012751,-0.068018,8,1
65.921,-0.16184,10,0.001214,-0.068769,8,1
65.977,-0.13759,10,0.001265,-0.067111,8,1
66.029,-0.073849,10,0.001219,-0.058852,8,1
66.082,-1.3246,10,0.0012109,-0.055824,8,1
66.136,-1.2597,10,0.0012178,-0.046476,8,1
66.189,-1.2161,10,0.0012021,-0.038187,8,1
66.243,-1.0891,10,0.0012009,-0.026242,8,1
66.296,-0.85763,10,0.001224,-0.0084,8,1
66.348,-0.59034,10,0.001224,0.017309,8,1
66.403,-0.30516,10,0.00122,0.04673,8,1
66.456,0.047283,10,0.0012231,0.093432,8,1
66.51,0.34977,10,0.0012019,0.14204,8,1
66.562,0.64842,10,0.0012021,0.19872,8,1
66.615,0.90695,10,0.001199,0.25652,8,1
66.668,1.1341,10,0.0012221,0.31481,8,1
66.721,1.2598,10,0.001199,0.3644,8,1
66.779,1.3631,70,0.0059991,0.42448,8,1
66.833,1.3628,80,0.0067999,0.46569,8,1
66.887,1.3653,60,0.0052111,0.51392,8,1
66.94,1.3673,60,0.005198,0.54295,8,1
66.994,1.3635,80,0.006772,0.55835,8,1
67.05,1.3625,120,0.0099649,0.59673,8,1
67.097,1.3717,50,0.0044012,0.62856,8,1
67.157,1.3647,130,0.010774,0.61784,8,1
67.217,1.2831,220,0.017862,0.60024,8,1
67.26,1.2073,100,0.0083399,0.58844,8,1
67.328,1.3636,290,0.023496,0.57843,8,1
67.371,1.0579,170,0.013903,0.54246,8,1
67.425,1.3194,180,0.014683,0.51085,8,1
67.477,1.3271,160,0.013101,0.46308,8,1
67.524,0.68252,100,0.0083511,0.40234,8,1
67.576,-0.15226,70,0.0059731,0.33657,8,1
67.623,-1.2369,10,0.0012159,0.26384,8,1
67.679,-1.3642,40,0.0036211,0.18275,8,1
67.734,-1.3655,60,0.0051939,0.08077,8,1
67.789,-1.3647,60,0.0051942,-0.011266,8,1
67.839,-1.3644,60,0.0052531,-0.088008,8,1
67.893,-1.3646,60,0.0051961,-0.17457,8,1
67.945,-1.367,60,0.005182,-0.25263,8,1
67.999,-1.3653,60,0.005197,-0.30899,8,1
68.05,-1.3644,50,0.0043981,-0.3623,8,1
68.105,-1.3612,50,0.00441,-0.40679,8,1
68.157,-1.3634,50,0.0044191,-0.42889,8,1
68.21,-1.3651,50,0.004416,-0.45788,8,1
68.262,-1.3641,40,0.0036099,-0.47176,8,1
68.315,-1.364,40,0.003592,-0.47283,8,1
68.369,-1.3637,40,0.003613,-0.45629,8,1
68.419,-1.2871,10,0.0011981,-0.45365,8,1
68.472,-1.0078,10,0.001215,-0.42686,8,1
68.525,-0.74772,10,0.0011971,-0.39465,8,1
68.578,-0.42373,10,0.001199,-0.34915,8,1
68.631,-0.099611,10,0.0012169,-0.29421,8,1
68.687,0.28397,10,0.0012012,-0.22655,8,1
68.737,0.56723,10,0.0012,-0.16039,8,1
68.79,0.87259,10,0.0011969,-0.082519,8,1
68.843,1.0899,10,0.0012159,-0.010647,8,1
68.897,1.2675,10,0.0011978,0.064527,8,1
68.956,1.3636,80,0.006803,0.14606,8,1
69.008,1.3633,70,0.0060148,0.21581,8,1
69.063,1.3621,100,0.0083721,0.2762,8,1
69.115,1.3692,90,0.0075631,0.33758,8,1
69.167,1.3656,70,0.0060031,0.381,8,1
69.223,1.3673,110,0.0091531,0.42316,8,1
69.275,1.3674,100,0.008363,0.44566,8,1
69.329,1.3544,110,0.0091429,0.48138,8,1
69.383,1.3738,130,0.010728,0.48959,8,1
69.466,0,500,0.040092,0.50366,8,1
69.518,0,500,0.04009,0.50673,8,1
69.567,0,500,0.040057,0.50113,8,1
69.623,0,500,0.040061,0.47679,8,1
69.674,0,500,0.040226,0.43933,8,1
69.728,0,500,0.040102,0.41805,8,1
69.779,0,500,0.040097,0.38922,8,1
69.833,0,500,0.040082,0.34565,8,1
69.884,0,500,0.0401,0.29927,8,1
69.937,0,500,0.040087,0.25286,8,1
69.99,0,500,0.040086,0.20794,8,1
70.044,0,500,0.04006,0.16545,8,1
70.061,1.3888,70,0.0059679,0.12509,8,1
70.187,0,500,0.04021,0.086829,8,1
70.229,0,500,0.040165,0.050613,8,1
70.271,0,500,0.04018,0.015484,8,1
70.275,-0.93137,10,0.001204,-0.022005,8,1
70.333,-1.2609,10,0.0012009,-0.064674,8,1
70.411,-1.3637,40,0.0035911,-0.10935,8,1
70.442,-1.3637,40,0.003608,-0.15031,8,1
70.486,-1.3637,40,0.0036099,-0.18464,8,1
70.536,-1.3621,10,0.0012171,-0.21093,8,1
70.589,-1.2084,10,0.0011981,-0.22842,8,1
70.636,-0.98962,10,0.0012181,-0.23623,8,1
70.694,-0.73913,10,0.0012,-0.23438,8,1
70.763,-0.51894,10,0.00122,-0.22476,8,1
70.795,-0.25607,10,0.001199,-0.20768,8,1
70.852,-0.010191,10,0.0012238,-0.18432,8,1
70.906,0.1855,10,0.001204,-0.15703,8,1
70.952,0.38732,10,0.0013499,-0.12671,8,1
71.011,0.52446,10,0.0012,-0.095437,8,1
71.079,0.61988,10,0.0012221,-0.065016,8,1
71.125,0.83271,190,0.01547,-0.037529,8,1
71.177,1.3674,110,0.0091412,-0.012672,8,1
71.228,1.3637,100,0.0083568,0.0045801,8,1
71.344,0,500,0.040081,0.024609,8,1
71.4,0,500,0.040102,0.03632,8,1
71.406,0.91105,50,0.0044031,0.034713,8,1
71.457,0,500,0.040128,0.034723,8,1
71.526,-0.1394,10,0.001215,0.016471,8,1
71.545,-0.36445,10,0.0012019,-0.002663,8,1
71.633,-0.56793,10,0.0012012,-0.023796,8,1
71.663,-0.70538,10,0.0012159,-0.049101,8,1
71.711,-0.75242,10,0.0012279,-0.068465,8,1
71.762,-0.79612,10,0.001313,-0.093372,8,1
71.82,-0.80169,10,0.00124,-0.11804,8,1
71.887,-0.71308,10,0.0012329,-0.12866,8,1
71.92,-0.62321,10,0.0012171,-0.13703,8,1
71.979,-0.49797,10,0.001199,-0.1408,8,1
72.029,-0.32647,10,0.0012009,-0.13203,8,1
72.08,-0.21838,10,0.0012212,-0.12775,8,1
72.137,-0.10644,10,0.0012,-0.11911,8,1
72.203,0.058563,10,0.0012059,-0.10104,8,1
72.242,0.12699,10,0.0011981,-0.089871,8,1
72.295,0.16545,10,0.0012019,-0.07599,8,1
72.348,0.28751,10,0.0012169,-0.053454,8,1
72.402,0.30928,10,0.0011971,-0.037947,8,1
72.455,0.2865,10,0.0012,-0.030012,8,1
72.508,0.33554,10,0.0012219,-0.016397,8,1
72.564,0.33712,10,0.0012321,-0.0042935,8,1
72.614,0.35577,10,0.0012,0.0089013,8,1
72.669,0.32345,10,0.0012009,0.016225,8,1
72.722,0.31543,10,0.0012,0.02793,8,1
72.776,0.25323,10,0.0012221,0.025934,8,1
72.829,0.25972,10,0.0012,0.03438,8,1
72.881,0.21431,10,0.0012031,0.035235,8,1
72.936,0.15179,10,0.0012178,0.032262,8,1
72.988,0.13351,10,0.00122,0.034828,8,1
73.044,0.13386,10,0.0012169,0.036622,8,1
73.097,0.064056,10,0.0012,0.026998,8,1
73.15,0.019426,10,0.001199,0.024477,8,1
73.204,0.039241,10,0.001231,0.027942,8,1
73.257,-0.024256,10,0.0012009,0.017531,8,1
73.313,-0.049897,10,0.001199,0.010043,8,1
73.363,-0.048539,10,0.0012181,0.0096608,8,1
73.416,-0.056669,10,0.0012181,0.0068991,8,1
73.472,-0.043746,10,0.0012178,0.0065313,8,1
73.524,-0.012953,10,0.0012138,0.010435,8,1
73.577,-0.045671,10,0.001199,0.0028665,8,1
73.63,-0.049013,10,0.001209,0.0018948,8,1
73.683,-0.055441,10,0.0012019,0.00045555,8,1
73.736,-0.059893,10,0.00122,-0.002607,8,1
73.789,-0.066436,10,0.0012031,-0.0013876,8,1
73.842,-0.028559,10,0.0013342,0.004252,8,1
73.895,-0.072393,10,0.0012119,-0.0037418,8,1
73.95,-0.087772,10,0.0011971,-0.0041606,8,1
74,-0.088743,10,0.0012279,-0.0056601,8,1
74.053,-0.09721,10,0.0012021,-0.005349,8,1
74.106,-0.047989,10,0.0012031,0.0013579,8,1
74.16,-0.062342,10,0.0012259,-0.0016179,8,1
74.213,-0.073341,10,0.0012038,-0.00082295,8,1
74.266,0.00054923,10,0.0012078,0.005779,8,1
74.319,0.01783,10,0.0012002,0.010804,8,1
74.372,-0.028945,10,0.0012169,0.0077041,8,1
74.425,0.0047604,10,0.0012081,0.011931,8,1
74.478,-0.033383,10,0.0012009,0.007147,8,1
74.532,-0.044112,10,0.0012171,0.0058133,8,1
74.585,-0.0051554,10,0.0012021,0.014577,8,1
74.637,-0.055493,10,0.001199,0.012422,8,1
74.691,-0.039053,10,0.001199,0.015345,8,1
74.743,0.017506,10,0.0012009,0.024268,8,1
74.796,-0.030021,10,0.0012209,0.01842,8,1
74.851,-0.039774,10,0.0012219,0.018748,8,1
74.901,-0.019288,10,0.0012009,0.02186,8,1
74.955,-0.056712,10,0.0011981,0.020081,8,1
75.007,-0.025378,10,0.001219,0.023888,8,1
75.061,-0.022683,10,0.001199,0.026586,8,1
75.113,-0.024914,10,0.0012,0.02647,8,1
75.166,-0.0090175,10,0.001204,0.030475,8,1
75.219,-0.014148,10,0.0012,0.028694,8,1
75.271,-0.03926,10,0.0012069,0.028579,8,1
75.33,-0.024278,10,0.0012009,0.03197,8,1
75.583,-0.040679,10,0.0012269,0.028956,8,1
75.64,-0.033194,10,0.001261,0.031751,8,1
75.707,-0.070355,10,0.001199,0.027031,8,1
75.776,-0.043449,10,0.001245,0.032933,8,1
75.844,-0.051443,10,0.0012209,0.032041,8,1
75.859,-0.052309,10,0.0012012,0.033881,8,1
75.904,-0.058796,10,0.0012188,0.034818,8,1
75.958,0.012336,10,0.0011981,0.045043,8,1
76.017,-0.051508,10,0.0012159,0.039606,8,1
76.1,-0.071227,10,0.0012131,0.038374,8,1
76.132,-0.0058878,10,0.0012171,0.048589,8,1
76.175,-0.040597,10,0.0012012,0.046045,8,1
76.227,-0.031998,10,0.0012059,0.046903,8,1
76.281,-0.013214,10,0.00121,0.04896,8,1
76.327,-0.04378,10,0.0012219,0.045508,8,1
76.389,-0.046032,10,0.0012159,0.047814,8,1
76.455,-0.031237,10,0.0012069,0.054424,8,1
76.488,-0.030559,10,0.0012269,0.053701,8,1
76.544,-0.0099113,10,0.001277,0.056083,8,1
76.598,-0.0052441,10,0.0012169,0.058164,8,1
76.645,-0.0023695,10,0.001209,0.059931,8,1
76.705,0.021646,10,0.0012059,0.064272,8,1
76.771,0.0025276,10,0.0012221,0.063202,8,1
76.811,0.0050316,10,0.0012109,0.067226,8,1
76.861,0.036696,10,0.0012009,0.073092,8,1
76.915,-0.0042471,10,0.001204,0.073412,8,1
76.967,-0.0087813,10,0.0012,0.069715,8,1
77.02,0.010408,10,0.00122,0.073831,8,1
77.073,-0.0073483,10,0.001199,0.073388,8,1
77.126,0.0019165,10,0.001215,0.076075,8,1
77.18,0.022478,10,0.001219,0.079741,8,1
77.233,0.0028545,10,0.0012012,0.078285,8,1
77.284,0.025559,10,0.0012212,0.08254,8,1
77.338,-0.022462,10,0.0012009,0.080395,8,1
77.391,-0.060737,10,0.0012012,0.077259,8,1
77.444,-0.020035,10,0.0012181,0.082048,8,1
77.496,-0.040118,10,0.0012178,0.082328,8,1
77.55,-0.032469,10,0.0012119,0.080196,8,1
77.602,0.014593,10,0.001204,0.08553,8,1
77.655,-0.026276,10,0.0012009,0.083727,8,1
77.71,-0.0021177,10,0.0012,0.084617,8,1
77.762,0.013193,10,0.001199,0.088072,8,1
77.816,-0.012776,10,0.001219,0.086876,8,1
77.868,-0.042212,10,0.001229,0.08476,8,1
77.921,-0.034005,10,0.0012002,0.085996,8,1
77.974,-0.047038,10,0.001205,0.086766,8,1
78.027,-0.047781,10,0.001276,0.089353,8,1
78.081,-0.0099187,10,0.001318,0.09429,8,1
78.133,-0.028935,10,0.0012879,0.092379,8,1
78.189,-0.043759,10,0.0012689,0.090337,8,1
78.242,0.020358,10,0.0012128,0.10065,8,1
78.294,-0.034735,10,0.0012,0.09506,8,1
78.348,-0.027187,10,0.0012379,0.095959,8,1
78.401,-0.00090209,10,0.001204,0.10116,8,1
78.454,-0.050476,10,0.0012059,0.097014,8,1
78.507,-0.05719,10,0.001271,0.098119,8,1
78.56,-0.02332,10,0.0012212,0.10281,8,1
78.616,-0.015274,10,0.00122,0.10536,8,1
78.665,-0.027595,10,0.001204,0.10269,8,1
78.72,-0.012437,10,0.00122,0.10616,8,1
78.772,-0.043113,10,0.0012052,0.10175,8,1
78.825,-0.059581,10,0.0012002,0.10107,8,1
78.878,-0.012254,10,0.0012031,0.10743,8,1
78.932,-0.04187,10,0.0012178,0.10596,8,1
78.985,-0.037597,10,0.0012209,0.10702,8,1
79.038,-0.011485,10,0.001231,0.11139,8,1
79.094,-0.020312,10,0.0012031,0.11106,8,1
79.147,-0.025635,10,0.0012052,0.11039,8,1
79.2,-0.033798,10,0.0012209,0.11062,8,1
79.253,-0.083013,10,0.0012,0.10792,8,1
79.306,-0.097689,10,0.00121,0.10874,8,1
79.362,-0.045184,10,0.001209,0.11555,8,1
79.412,-0.083592,10,0.0012419,0.11161,8,1
79.465,-0.07127,10,0.0012169,0.1112,8,1
79.52,-0.017154,10,0.001225,0.11821,8,1
79.573,-0.58752,10,0.0011978,0.010222,8,1
79.626,-1.0744,10,0.001199,-0.078531,8,1
79.68,-1.2179,10,0.001224,-0.10213,8,1
79.732,-1.2571,10,0.0012171,-0.10071,8,1
79.786,-1.1002,10,0.001205,-0.085506,8,1
79.84,-0.84136,10,0.00122,-0.060653,8,1
79.893,-0.534,10,0.001204,-0.02815,8,1
79.946,-0.20917,10,0.001225,0.016482,8,1
80.002,0.11693,10,0.001199,0.06044,8,1
80.052,0.44626,10,0.00122,0.11656,8,1
80.106,0.70459,10,0.0012059,0.1709,8,1
80.16,0.99655,10,0.001256,0.23792,8,1
80.212,1.1876,10,0.001225,0.29787,8,1
80.27,1.3476,80,0.0067699,0.35081,8,1
80.322,1.3615,50,0.0044219,0.41441,8,1
80.377,1.3653,70,0.0059922,0.46601,8,1
80.43,1.3635,70,0.0060179,0.48538,8,1
80.484,1.3668,80,0.0068021,0.54079,8,1
80.537,1.3659,90,0.0075741,0.56725,8,1
80.594,1.3656,130,0.010779,0.56937,8,1
80.645,1.3621,100,0.00844,0.57005,8,1
80.695,1.3658,70,0.0059922,0.59143,8,1
80.782,0,500,0.040085,0.5984,8,1
80.835,0,500,0.040057,0.59148,8,1
80.885,0,500,0.040074,0.56492,8,1
80.941,0,500,0.040102,0.52604,8,1
80.992,0,500,0.040085,0.48978,8,1
81.046,0,500,0.040115,0.43783,8,1
81.1,0,500,0.040062,0.38627,8,1
81.153,0,500,0.040085,0.32598,8,1
81.207,0,500,0.040065,0.26435,8,1
81.257,0,500,0.040075,0.20455,8,1
81.311,0,500,0.040044,0.14767,8,1
81.364,0,500,0.040053,0.093053,8,1
81.421,0,500,0.040048,0.041369,8,1
81.431,0.1434,10,0.0012009,-0.0081924,8,1
81.52,0.021399,10,0.0012221,-0.055078,8,1
81.535,-0.090714,10,0.001199,-0.099036,8,1
81.625,-0.2158,10,0.0012,-0.14073,8,1
81.639,-0.33788,10,0.001219,-0.18053,8,1
81.728,-0.45823,10,0.0012181,-0.21865,8,1
81.781,-0.53222,10,0.0012009,-0.25413,8,1
81.812,-0.60802,10,0.0012212,-0.287,8,1
81.86,-0.61411,10,0.0012169,-0.31585,8,1
81.906,-0.626,10,0.0012021,-0.34078,8,1
81.968,-0.5793,10,0.0012159,-0.36092,8,1
82.008,-0.51906,10,0.001255,-0.37608,8,1
82.067,-0.44999,10,0.001251,-0.38664,8,1
82.135,-0.3576,10,0.0012059,-0.39258,8,1
82.167,-0.25855,10,0.0012109,-0.39422,8,1
82.224,-0.16088,10,0.0012002,-0.39274,8,1
82.274,-0.061849,10,0.0012,-0.38697,8,1
82.327,0.026483,10,0.001204,-0.3791,8,1
82.385,0.066563,10,0.0012078,-0.37211,8,1
82.455,0.10835,10,0.001205,-0.36214,8,1
82.487,0.1213,10,0.001199,-0.359,8,1
82.543,0.13303,10,0.0012059,-0.35332,8,1
82.592,0.19126,10,0.0012228,-0.33827,8,1
82.646,0.15287,10,0.0012519,-0.33707,8,1
82.703,0.15776,10,0.0012271,-0.3323,8,1
82.771,0.18139,10,0.0012112,-0.32383,8,1
82.803,0.16513,10,0.0012009,-0.32329,8,1
82.861,0.14989,10,0.001215,-0.32172,8,1
82.911,0.17991,10,0.001204,-0.31218,8,1
82.964,0.14261,10,0.0012169,-0.31499,8,1
83.022,0.11884,10,0.0013151,-0.3173,8,1
83.091,0.18373,10,0.001328,-0.30417,8,1
83.123,0.13439,10,0.001317,-0.31059,8,1
83.179,0.083199,10,0.001358,-0.31338,8,1
83.229,0.099837,10,0.0012739,-0.30535,8,1
83.281,0.075441,10,0.0012062,-0.3089,8,1
83.34,0.075109,10,0.0012171,-0.30869,8,1
83.407,0.078745,10,0.001225,-0.30802,8,1
83.439,0.02944,10,0.0012,-0.31312,8,1
83.497,0.03133,10,0.0013251,-0.31059,8,1
83.547,0.015154,10,0.001338,-0.30922,8,1
83.6,0.010209,10,0.0013051,-0.31315,8,1
83.659,0.036349,10,0.001225,-0.31112,8,1
83.727,0.012659,10,0.0012071,-0.30839,8,1
83.759,0.001105,10,0.0011978,-0.31175,8,1
83.816,-0.037982,10,0.0012178,-0.31639,8,1
83.866,-0.028783,10,0.001204,-0.31649,8,1
83.919,-0.05129,10,0.0012,-0.31996,8,1
83.977,-0.015837,10,0.0011981,-0.31573,8,1
84.047,-0.023025,10,0.0012779,-0.31677,8,1
84.079,-0.012964,10,0.0012028,-0.31623,8,1
84.134,0.00075372,10,0.0012,-0.31449,8,1
84.184,0.0023198,10,0.0012219,-0.31261,8,1
84.237,-0.019585,10,0.0012021,-0.31246,8,1
84.295,-0.028438,10,0.001204,-0.31144,8,1
84.363,-0.045149,10,0.0012169,-0.31298,8,1
84.395,-0.036341,10,0.0012181,-0.31122,8,1
84.452,-0.022089,10,0.0012422,-0.30868,8,1
84.501,-0.039415,10,0.0012,-0.31281,8,1
84.554,-0.059767,10,0.0012002,-0.31271,8,1
84.613,-0.0070347,10,0.001199,-0.30669,8,1
84.679,-0.016416,10,0.001219,-0.30781,8,1
84.711,-0.00083873,10,0.0012131,-0.30416,8,1
84.77,0.026238,10,0.0012112,-0.3001,8,1
84.823,-0.0060408,10,0.001199,-0.30459,8,1
84.874,-0.014338,10,0.0012031,-0.30595,8,1
84.932,0.023526,10,0.001219,-0.29737,8,1
84.999,-0.0091907,10,0.0012441,-0.30126,8,1
85.031,0.0066611,10,0.0012031,-0.29713,8,1
85.089,-0.0026332,10,0.00123,-0.29432,8,1
85.139,-0.023276,10,0.001205,-0.29742,8,1
85.192,-0.031657,10,0.0012209,-0.29507,8,1
85.25,0.030154,10,0.0012109,-0.28592,8,1
85.319,-0.017737,10,0.0012338,-0.29342,8,1
85.354,-0.0051378,10,0.001235,-0.29108,8,1
85.412,-0.050597,10,0.0012569,-0.29109,8,1
85.459,-0.047768,10,0.001256,-0.29346,8,1
85.521,-0.047614,10,0.001296,-0.29427,8,1
85.562,-0.053252,10,0.0013371,-0.29105,8,1
85.622,-0.062373,10,0.0013421,-0.29474,8,1
85.691,-0.014317,10,0.0013509,-0.28576,8,1
85.725,-1.3637,40,0.0036249,-0.55622,8,1
85.784,-1.3649,50,0.0045202,-0.64777,8,1
85.836,-1.3631,50,0.0044241,-0.66595,8,1
85.898,-1.365,50,0.0044332,-0.65649,8,1
85.939,-1.3686,40,0.0036149,-0.63159,8,1
86.026,-1.3638,40,0.003772,-0.60007,8,1
86.045,-1.2103,10,0.001205,-0.55913,8,1
86.099,-0.83124,10,0.0012338,-0.51229,8,1
86.181,-0.41048,10,0.0012119,-0.45394,8,1
86.214,0.010608,10,0.001199,-0.38604,8,1
86.262,0.4253,10,0.0011981,-0.31646,8,1
86.303,0.83447,10,0.001224,-0.23056,8,1
86.366,1.1315,10,0.001209,-0.15045,8,1
86.435,1.3589,10,0.0012212,-0.078466,8,1
86.469,1.3645,40,0.003607,-0.00017517,8,1
86.524,1.3653,40,0.003619,0.073343,8,1
86.576,1.3639,40,0.0036302,0.13617,8,1
86.628,1.3642,40,0.0036149,0.18078,8,1
86.685,1.3649,40,0.0036211,0.20966,8,1
86.754,1.3649,40,0.0036259,0.25574,8,1
86.785,1.3638,40,0.0036149,0.28864,8,1
86.844,1.3637,40,0.003664,0.29306,8,1
86.894,1.3636,40,0.0036252,0.31722,8,1
86.942,1.236,10,0.0012178,0.31831,8,1
87,1.0167,10,0.0012341,0.30429,8,1
87.067,0.81764,10,0.0012131,0.28552,8,1
87.1,0.579,10,0.0012331,0.25846,8,1
87.159,0.25711,10,0.001266,0.20952,8,1
87.209,0.024021,10,0.0012989,0.15985,8,1
87.261,-0.20062,10,0.0012999,0.10798,8,1
87.319,-0.45777,10,0.001241,0.04027,8,1
87.387,-0.62533,10,0.0012419,-0.023743,8,1
87.419,-0.79299,10,0.001205,-0.09028,8,1
87.479,-0.94094,10,0.001802,-0.15221,8,1
87.528,-1.0495,10,0.0012031,-0.21468,8,1
87.581,-1.132,10,0.0012009,-0.27186,8,1
87.641,-1.1654,10,0.001246,-0.32552,8,1
87.707,-1.1656,10,0.0012281,-0.3732,8,1
87.739,-1.1413,10,0.0012012,-0.41635,8,1
87.796,-1.0336,10,0.0012441,-0.44191,8,1
87.846,-0.92521,10,0.0012109,-0.46229,8,1
87.898,-0.89727,10,0.0012832,-0.48797,8,1
87.957,-0.74887,10,0.0012379,-0.49412,8,1
88.023,-0.62678,10,0.0012059,-0.49639,8,1
88.055,-0.55593,10,0.0012009,-0.49962,8,1
88.118,-0.40112,10,0.0012059,-0.48763,8,1
88.165,-0.26629,10,0.0012059,-0.47129,8,1
88.226,-0.1807,10,0.0012012,-0.45617,8,1
88.268,-0.075509,10,0.0012159,-0.43289,8,1
88.327,0.1228,10,0.0012009,-0.38699,8,1
88.395,0.14128,10,0.0012059,-0.36562,8,1
88.428,0.20929,10,0.00122,-0.33485,8,1
88.487,0.28558,10,0.001235,-0.30274,8,1
88.536,0.34908,10,0.001224,-0.27089,8,1
88.588,0.44153,10,0.0019441,-0.23142,8,1
88.676,0.50566,10,0.0012631,-0.19569,8,1
88.696,0.54318,10,0.0012279,-0.16576,8,1
88.767,0.49945,10,0.0012541,-0.14611,8,1
88.801,0.53886,10,0.0012,-0.11161,8,1
88.859,0.45583,10,0.0012028,-0.097015,8,1
88.927,0.48069,10,0.0012178,-0.069192,8,1
88.965,0.51513,10,0.001204,-0.041398,8,1
89.019,0.45526,10,0.001215,-0.03377,8,1


==> data/constrained/downsampled_mpc_action_edge.csv <==
0,-0.1604,10,0.0025358,-0.049032,5,1
0.056766,-0.15805,10,0.002635,-0.050369,5,1
0.1132,-0.16955,10,0.0022149,-0.053396,5,1
0.16191,-0.13572,10,0.0026362,-0.054431,5,1
0.21592,-0.10582,10,0.0026479,-0.052646,5,1
0.27097,-0.10152,10,0.002347,-0.051487,5,1
0.32029,-0.083727,10,0.002578,-0.049543,5,1
0.37312,-0.067327,10,0.0026331,-0.045533,5,1
0.42989,-0.049772,10,0.002214,-0.041026,5,1
0.47783,0.015682,10,0.002646,-0.028103,5,1
0.53401,0.011579,10,0.002635,-0.02776,5,1
0.59029,-0.0099694,10,0.0024879,-0.026135,5,1
0.64014,0.0036136,10,0.0026491,-0.020159,5,1
0.69366,0.0015193,10,0.002634,-0.015663,5,1
0.75005,0.026507,10,0.0024781,-0.011647,5,1
0.7986,0.051781,10,0.0026391,-0.0064687,5,1
0.8514,0.069713,10,0.0026441,0.00099166,5,1
0.90825,0.081285,10,0.0022609,0.0067786,5,1
0.95687,0.10686,10,0.0026338,0.012421,5,1
1.0128,0.14815,10,0.0026369,0.02378,5,1
1.062,0.1593,10,0.0023429,0.026155,5,1
1.1159,0.14656,10,0.002229,0.034059,5,1
1.167,0.14689,10,0.00208,0.040041,5,1
1.2215,0.18781,10,0.0026321,0.044548,5,1
1.2726,0.19564,10,0.002218,0.048563,5,1
1.3269,0.20121,10,0.0026441,0.051816,5,1
1.3832,0.21701,10,0.0023448,0.056024,5,1
1.4379,0.21515,10,0.0026319,0.062742,5,1
1.4851,0.22355,10,0.002636,0.061983,5,1
1.5375,0.23886,10,0.002636,0.069113,5,1
1.5944,0.22169,10,0.0022249,0.070972,5,1
1.6478,0.24016,10,0.0026379,0.072469,5,1
1.6972,0.18766,10,0.0026262,0.072625,5,1
1.7499,0.20439,10,0.0026522,0.073674,5,1
1.8086,0.15087,10,0.0025001,0.065182,5,1
1.8604,0.17345,10,0.0026381,0.067363,5,1
1.9249,0.16693,10,0.0026329,0.065728,5,1
1.9651,0.13545,10,0.0026309,0.060313,5,1
2.0171,0.17959,10,0.002352,0.064372,5,1
2.0749,0.15179,10,0.002486,0.057295,5,1
2.1273,0.098482,10,0.0024872,0.048183,5,1
2.177,0.081738,10,0.0024762,0.041633,5,1
2.2302,0.051523,10,0.0026922,0.034456,5,1
2.2874,0.026087,10,0.002485,0.027173,5,1
2.3353,0.018037,10,0.0026431,0.023154,5,1
2.3916,-0.021381,10,0.002651,0.01398,5,1
2.4484,-0.046647,10,0.002507,0.0060591,5,1
2.5021,-0.092259,10,0.002553,-0.0015544,5,1
2.55,-0.097155,10,0.0026321,-0.007745,5,1
2.6023,-0.077555,10,0.0026419,-0.01228,5,1
2.6617,-0.046466,10,0.0024729,-0.012982,5,1
2.7086,-0.096034,10,0.0026581,-0.023285,5,1
2.7646,-0.12895,10,0.0026579,-0.033744,5,1
2.8195,-0.15015,10,0.0024831,-0.039128,5,1
2.8693,-0.12568,10,0.00248,-0.04034,5,1
2.9227,-0.11986,10,0.00264,-0.045049,5,1
2.9789,-0.12868,10,0.0024891,-0.048222,5,1
3.0277,-0.13754,10,0.002552,-0.050597,5,1
3.0817,-0.10341,10,0.00263,-0.048332,5,1
3.1393,-0.083422,10,0.0024898,-0.042796,5,1
3.1881,-0.060132,10,0.0026429,-0.043498,5,1
3.2418,-0.057314,10,0.0026479,-0.0475,5,1
3.298,-0.057197,10,0.002475,-0.041535,5,1
3.348,-0.018074,10,0.002646,-0.036694,5,1
3.4008,-0.023533,10,0.002634,-0.03663,5,1
3.458,-0.04658,10,0.0024731,-0.034125,5,1
3.5056,-0.055954,10,0.002634,-0.03372,5,1
3.5617,-0.044704,10,0.0026391,-0.029869,5,1
3.6187,-0.029242,10,0.0024831,-0.021214,5,1
3.6677,-0.0029837,10,0.0027339,-0.017679,5,1
3.7209,0.010782,10,0.0026321,-0.016663,5,1
3.7726,0.037965,10,0.002219,-0.0080805,5,1
3.8411,-0.0064211,10,0.0026319,-0.011431,5,1
3.8818,0.02498,10,0.0026309,-0.0035858,5,1
3.9374,0.076052,10,0.00264,0.0066209,5,1
3.9928,0.061499,10,0.0024788,0.0088717,5,1
4.0421,0.058106,10,0.002629,0.0081005,5,1
4.0962,0.11966,10,0.002677,0.022835,5,1
4.1525,0.099509,10,0.0025139,0.022218,5,1
4.2001,0.098268,10,0.0026469,0.022638,5,1
4.2539,0.13164,10,0.002634,0.035214,5,1
4.3126,0.13545,10,0.0023389,0.035583,5,1
4.3597,0.12389,10,0.002641,0.034049,5,1
4.4129,0.14076,10,0.002636,0.036147,5,1
4.4692,0.12033,10,0.002481,0.035915,5,1
4.5192,0.17229,10,0.0025921,0.042854,5,1
4.5716,0.17621,10,0.0026419,0.044667,5,1
4.6281,0.17333,10,0.002264,0.049506,5,1
4.6765,0.18673,10,0.002527,0.052774,5,1
4.7343,0.16625,10,0.002661,0.050955,5,1
4.7905,0.13622,10,0.0024881,0.049167,5,1
4.8401,0.17265,10,0.0026209,0.054007,5,1
4.8939,0.16134,10,0.002635,0.055312,5,1
4.9499,0.15504,10,0.0024779,0.054544,5,1
4.9988,0.172,10,0.0026109,0.058274,5,1
5.0512,0.13708,10,0.0026431,0.056034,5,1
5.1082,0.11827,10,0.0024929,0.051008,5,1
5.1589,0.12157,10,0.002604,0.050685,5,1
5.2152,0.11596,10,0.0026391,0.051653,5,1
5.2704,0.10968,10,0.00265,0.047463,5,1
5.3202,0.12355,10,0.002528,0.045187,5,1
5.3737,0.093184,10,0.002655,0.042842,5,1
5.4296,-1.2218,10,0.0024722,0.036151,5,1
5.4796,-1.2334,10,0.0026331,0.033359,5,1
5.5322,-1.1625,10,0.0026479,0.035593,5,1
5.5891,-1.022,10,0.002475,0.035665,5,1
5.637,-0.785,10,0.0026309,0.040576,5,1
5.6931,-0.60415,10,0.00263,0.058005,5,1
5.7503,-0.32955,10,0.0024869,0.086254,5,1
5.7988,-0.069015,10,0.0026429,0.11513,5,1
5.8525,0.13421,10,0.0026491,0.14711,5,1
5.9086,0.28281,10,0.0024989,0.18155,5,1
5.9599,0.50073,10,0.0026379,0.2254,5,1
6.0103,0.64858,10,0.002641,0.26337,5,1
6.0674,0.68796,10,0.002486,0.29189,5,1
6.1155,0.77461,10,0.002641,0.33361,5,1
6.1689,0.7855,10,0.0026369,0.35497,5,1
6.2209,0.74016,10,0.00248,0.36661,5,1
6.2744,0.81098,10,0.0026481,0.40835,5,1
6.331,0.73208,10,0.002486,0.41127,5,1
6.3813,0.66513,10,0.0026309,0.41646,5,1
6.4331,0.77157,10,0.0026371,0.45281,5,1
6.5072,0.85948,120,0.020586,0.47375,5,1
6.554,0.74476,90,0.01657,0.46452,5,1
6.5937,0.6073,10,0.00264,0.45515,5,1
6.6699,0.72839,150,0.025217,0.46694,5,1
6.7125,0.82667,90,0.012894,0.46323,5,1
6.765,0.98511,90,0.016325,0.4556,5,1
6.8325,0.76251,170,0.029368,0.4298,5,1
6.8778,0.57959,130,0.01981,0.40313,5,1
6.9292,0.084428,150,0.020695,0.36565,5,1
6.9637,-0.15559,10,0.001847,0.32981,5,1
7.0186,-0.31191,10,0.0026591,0.28958,5,1
7.0708,-0.39481,10,0.002353,0.2501,5,1
7.1277,-0.49471,10,0.002641,0.20594,5,1
7.1807,-0.52414,10,0.002475,0.16424,5,1
7.4539,-0.56294,10,0.002635,0.12665,5,1
7.4753,-0.41096,10,0.0024891,0.090013,5,1
7.5215,-0.34845,10,0.002218,0.058752,5,1
7.5767,-0.304,10,0.002111,0.033621,5,1
7.6315,-0.27138,10,0.0024931,0.017705,5,1
7.6841,-0.27353,10,0.0022311,0.00017845,5,1
7.7413,-0.26389,10,0.0024729,-0.015395,5,1
7.7894,-0.2622,10,0.0022171,-0.023482,5,1
7.8445,-0.27132,10,0.0024941,-0.036228,5,1
7.9024,-0.23658,10,0.002486,-0.040676,5,1
7.9508,-0.20529,10,0.0024872,-0.043292,5,1
8.0061,-0.17676,10,0.002352,-0.042738,5,1
8.0585,-0.14061,10,0.002486,-0.041349,5,1
8.1243,-0.10854,10,0.002558,-0.034535,5,1
8.1664,-0.089193,10,0.0023532,-0.035293,5,1
8.2225,-0.09224,10,0.0022249,-0.033005,5,1
8.2795,-0.062475,10,0.001961,-0.027956,5,1
8.3279,-0.027347,10,0.001925,-0.019503,5,1
8.3828,-0.01215,10,0.002485,-0.01411,5,1
8.4395,0.048807,10,0.002351,-0.0015402,5,1
8.4881,0.07368,10,0.0021472,0.0051915,5,1
8.5401,0.058771,10,0.001915,0.013383,5,1
8.5974,0.11652,10,0.001833,0.027048,5,1
8.6448,0.10597,10,0.0017569,0.031658,5,1
8.7004,0.099928,10,0.001833,0.03811,5,1
8.7579,0.17418,10,0.001832,0.057601,5,1
8.8063,0.2014,10,0.0017622,0.06676,5,1
8.8598,0.22295,10,0.0017741,0.076603,5,1
8.9161,0.25457,10,0.0017571,0.085241,5,1
8.9659,0.27732,10,0.0016849,0.093706,5,1
9.0183,0.25511,10,0.001632,0.096604,5,1
9.0779,0.31588,10,0.001684,0.11165,5,1
9.1235,0.33271,10,0.001631,0.12064,5,1
9.1795,0.3225,10,0.0016301,0.12542,5,1
9.236,0.3063,10,0.0016179,0.13006,5,1
9.2843,0.31304,10,0.0015602,0.13502,5,1
9.3378,0.29677,10,0.0015612,0.13658,5,1
9.3904,0.26948,10,0.001569,0.13748,5,1
9.4491,0.24013,10,0.00263,0.14157,5,1
9.4998,0.21781,10,0.0022831,0.13498,5,1
9.5529,0.23708,10,0.0020058,0.13745,5,1
9.6082,0.21423,10,0.0019109,0.13264,5,1
9.6573,0.15599,10,0.0018311,0.11995,5,1
9.7105,0.16058,10,0.001765,0.12136,5,1
9.767,0.11781,10,0.0016911,0.11201,5,1
9.8153,0.12571,10,0.0016289,0.1075,5,1
9.868,0.08213,10,0.0016181,0.10353,5,1
9.9253,-0.00097057,10,0.001617,0.082752,5,1
9.9779,0.044183,10,0.001617,0.082232,5,1
10.027,0.052636,10,0.0015709,0.079117,5,1
10.08,0.0086951,10,0.001559,0.067242,5,1
10.14,0.0076066,10,0.002485,0.057988,5,1
10.187,-0.023007,10,0.002228,0.053361,5,1
10.241,-0.10304,10,0.0020061,0.032755,5,1
10.301,-0.09803,10,0.0024731,0.02828,5,1
10.347,-0.098418,10,0.0022261,0.025775,5,1
10.4,-0.11678,10,0.002115,0.01581,5,1
10.453,-0.081117,10,0.0023499,0.014689,5,1
10.506,-0.08188,10,0.0021069,0.0082803,5,1
10.562,-0.06507,10,0.0020039,0.0054087,5,1
10.611,-0.06762,10,0.0019231,0.0055843,5,1
10.664,-0.063586,10,0.0018449,4.4524e-05,5,1
10.723,-0.05606,10,0.001739,-0.0040464,5,1
10.769,-0.062631,10,0.001683,-0.0073374,5,1
10.822,-0.065038,10,0.0016189,-0.0083532,5,1
10.877,-0.035514,10,0.0016189,-0.0073273,5,1
10.929,-0.056808,10,0.0024719,-0.0090711,5,1
10.982,-0.088728,10,0.002219,-0.015119,5,1
11.039,-0.041833,10,0.0024819,-0.012124,5,1
11.087,-0.028448,10,0.0022302,-0.0086196,5,1
11.141,-0.044818,10,0.0021091,-0.010163,5,1
11.2,-0.0093847,10,0.0026488,-0.0081137,5,1
11.247,0.013321,10,0.002357,-0.0018371,5,1
11.303,0.0034878,10,0.0021219,-0.0016437,5,1
11.36,-0.0095563,10,0.0019479,-0.0031401,5,1
11.408,-0.0025791,10,0.001833,-0.0023512,5,1
11.461,0.016277,10,0.0017571,0.0018899,5,1
11.518,0.021998,10,0.001683,0.0037502,5,1
11.567,0.019655,10,0.0021479,0.0076174,5,1
11.622,0.032898,10,0.0023448,0.0067727,5,1
11.678,0.047535,10,0.0021131,0.01008,5,1
11.726,0.068001,10,0.002007,0.01561,5,1
11.779,0.03829,10,0.001924,0.011362,5,1
11.832,0.065242,10,0.0024071,0.01516,5,1
11.887,0.090237,10,0.0022359,0.024592,5,1
11.947,0.080431,10,0.0024872,0.020739,5,1
11.993,0.09936,10,0.0022171,0.022966,5,1
12.046,0.11636,10,0.0021172,0.03109,5,1
12.103,0.11947,10,0.002111,0.028181,5,1
12.157,0.13873,10,0.00263,0.031893,5,1
12.205,0.1475,10,0.0023501,0.032884,5,1
12.259,0.15151,10,0.002223,0.034475,5,1
12.311,0.13265,10,0.0024831,0.036851,5,1
12.368,0.16727,10,0.002239,0.04593,5,1
12.421,0.14696,10,0.002636,0.036093,5,1
12.478,0.15476,10,0.002634,0.038056,5,1
12.53,0.22007,10,0.002351,0.048661,5,1
12.586,0.18847,10,0.0026319,0.044733,5,1
12.639,0.18756,10,0.002347,0.046513,5,1
12.691,0.20113,10,0.002224,0.048659,5,1
12.748,0.17981,10,0.0020051,0.047465,5,1
12.796,0.14847,10,0.0024581,0.041236,5,1
12.85,0.13544,10,0.0022161,0.037551,5,1
12.901,0.12111,10,0.0020061,0.035727,5,1
12.958,0.099754,10,0.00263,0.032922,5,1
13.017,0.24394,60,0.00983,0.037008,5,1
13.064,0.11981,10,0.0026679,0.029949,5,1
13.117,0.089004,10,0.0023479,0.024593,5,1
13.172,0.098736,10,0.002048,0.020723,5,1
13.227,0.070619,10,0.0026469,0.01777,5,1
13.281,0.063954,10,0.002214,0.012684,5,1
13.332,0.033484,10,0.0026391,0.0086012,5,1
13.386,0.046409,10,0.002636,0.0055405,5,1
13.437,0.030983,10,0.0022171,0.00092038,5,1
13.491,0.0069227,10,0.0026438,-0.0034094,5,1
13.547,-0.020268,10,0.0023439,-0.012508,5,1
13.598,-0.0022141,10,0.0026319,-0.012404,5,1
13.65,-0.035764,10,0.0026441,-0.01318,5,1
13.707,-0.054082,10,0.002347,-0.019905,5,1
13.755,-0.059314,10,0.0026381,-0.02428,5,1
13.812,-0.012876,10,0.0026469,-0.01955,5,1
13.868,-0.017956,10,0.002485,-0.022496,5,1
13.917,-0.063676,10,0.002636,-0.030011,5,1
13.971,-0.075337,10,0.0026491,-0.030279,5,1
14.029,-0.093496,10,0.002219,-0.03718,5,1
14.075,-0.094057,10,0.002357,-0.040534,5,1
14.129,-0.10954,10,0.002661,-0.043567,5,1
14.182,-0.089731,10,0.0024869,-0.044309,5,1
14.235,-0.068449,10,0.002228,-0.044795,5,1
14.292,-0.042946,10,0.002043,-0.040336,5,1
14.339,-0.040784,10,0.001895,-0.041387,5,1
14.397,-0.027517,10,0.002634,-0.039559,5,1
14.452,-0.022207,10,0.0022461,-0.037407,5,1
14.502,0.0005627,10,0.002634,-0.034416,5,1
14.556,-0.0099794,10,0.002347,-0.033926,5,1
14.611,0.013227,10,0.0021608,-0.029873,5,1
14.66,-0.010432,10,0.002528,-0.031407,5,1
14.714,0.014359,10,0.0026312,-0.024379,5,1
14.77,0.014141,10,0.0022202,-0.023081,5,1
14.817,-0.0026227,10,0.002003,-0.022455,5,1
14.873,0.0054675,10,0.0019131,-0.018095,5,1
14.927,-0.029866,10,0.0017931,-0.019216,5,1
14.977,-0.0065905,10,0.001683,-0.018679,5,1
15.033,0.0092183,10,0.002634,-0.014187,5,1
15.088,-0.0023863,10,0.002259,-0.014187,5,1
15.136,0.0091024,10,0.0021019,-0.0099921,5,1
15.19,0.030958,10,0.002661,-0.0036768,5,1
15.249,0.062252,10,0.002337,0.0029163,5,1
15.294,0.080459,10,0.002115,0.0042998,5,1
15.349,0.11304,10,0.0020049,0.0088565,5,1
15.402,0.12969,10,0.0019138,0.015252,5,1
15.455,0.14541,10,0.0018411,0.018958,5,1
15.512,0.11791,10,0.001755,0.020203,5,1
15.562,0.14213,10,0.002645,0.022505,5,1
15.616,0.1351,10,0.002357,0.023369,5,1
15.674,0.16122,10,0.0023451,0.026117,5,1
15.728,0.15323,10,0.0026391,0.027522,5,1
15.776,0.15552,10,0.0022631,0.029529,5,1
15.833,0.16495,10,0.0026422,0.03258,5,1
15.887,0.17069,10,0.002353,0.034698,5,1
15.937,0.19275,10,0.0021191,0.038968,5,1
15.99,0.17999,10,0.0020139,0.039066,5,1
16.046,0.18089,10,0.001929,0.041074,5,1
16.094,0.1597,10,0.0018382,0.039545,5,1
16.151,0.15956,10,0.00264,0.037457,5,1
16.208,0.13733,10,0.0022562,0.034077,5,1
16.257,0.13199,10,0.0026209,0.031397,5,1
16.31,0.098956,10,0.0026369,0.027155,5,1
16.361,0.1193,10,0.002218,0.029282,5,1
16.418,0.12601,10,0.00263,0.028072,5,1
16.47,0.11369,10,0.0022202,0.025162,5,1
16.525,0.096857,10,0.002008,0.023173,5,1
16.581,0.061254,10,0.001914,0.014025,5,1
16.631,0.057442,10,0.002646,0.011669,5,1
16.684,0.034682,10,0.0023532,0.0088969,5,1
16.74,0.030799,10,0.002152,0.0044443,5,1
16.789,0.027263,10,0.0019128,0.00097612,5,1
16.843,0.021998,10,0.002661,-0.003038,5,1
16.902,0.030048,10,0.0024779,-0.0051963,5,1
16.947,0.031056,10,0.0022192,-0.0059549,5,1
17.004,0.01125,10,0.0026479,-0.0084784,5,1
17.061,-0.019714,10,0.0022149,-0.014778,5,1
17.109,0.002778,10,0.00263,-0.014124,5,1
17.163,-0.030751,10,0.0026429,-0.020484,5,1
17.22,-0.063273,10,0.0025229,-0.027301,5,1
17.269,-0.05171,10,0.00263,-0.02568,5,1
17.323,-0.045223,10,0.0026379,-0.02324,5,1
17.38,-0.049253,10,0.0025229,-0.026405,5,1
17.429,-0.06081,10,0.0026288,-0.029793,5,1
17.481,-0.074891,10,0.0023451,-0.035537,5,1
17.539,-0.091984,10,0.002476,-0.041978,5,1
17.588,-0.074333,10,0.0025449,-0.038534,5,1
17.643,-0.057851,10,0.002485,-0.037537,5,1
17.7,-0.056577,10,0.0024819,-0.039755,5,1
17.75,-0.01116,10,0.0026319,-0.032929,5,1
17.802,-0.034519,10,0.0024838,-0.037215,5,1
17.859,-0.055576,10,0.0024791,-0.0388,5,1
17.906,-0.07134,10,0.0022218,-0.036794,5,1
17.962,-0.045025,10,0.0024841,-0.033146,5,1
18.019,-0.079447,10,0.00248,-0.03973,5,1
18.068,-0.03931,10,0.0025301,-0.03311,5,1
18.133,-0.036779,10,0.0026481,-0.033124,5,1
18.174,-0.051784,10,0.002341,-0.035404,5,1
18.229,0.032613,10,0.0026391,-0.019985,5,1
18.281,0.0093811,10,0.002476,-0.024497,5,1
18.337,-0.028235,10,0.0026269,-0.024702,5,1
18.388,0.022934,10,0.002528,-0.018089,5,1
18.444,-0.0099273,10,0.002641,-0.016209,5,1
18.501,0.024993,10,0.002517,-0.010283,5,1
18.552,0.027331,10,0.0025208,-0.010344,5,1
18.616,0.028113,10,0.0022449,-0.0077165,5,1
18.654,0.067812,10,0.0021238,-0.00094098,5,1
18.709,0.093693,10,0.0026271,0.0023747,5,1
18.761,0.083389,10,0.002481,0.0029236,5,1
18.818,0.11197,10,0.0026288,0.0080782,5,1
18.87,0.11694,10,0.0024731,0.011625,5,1
18.926,0.15615,10,0.002635,0.020824,5,1
18.977,0.10631,10,0.0024781,0.016397,5,1
19.031,0.12101,10,0.0026009,0.020232,5,1
19.082,0.155,10,0.0024891,0.026765,5,1
19.138,0.16889,10,0.0024879,0.030512,5,1
19.198,0.16772,10,0.0024772,0.032807,5,1
19.245,0.19234,10,0.002646,0.038567,5,1
19.298,0.17344,10,0.0024889,0.036208,5,1
19.351,0.18237,10,0.0024889,0.038712,5,1
19.404,0.15094,10,0.002558,0.03972,5,1
19.46,0.12962,10,0.0024829,0.04143,5,1
19.508,0.1703,10,0.0026591,0.041951,5,1
19.561,0.1577,10,0.0026312,0.040736,5,1
19.618,0.12763,10,0.002486,0.035903,5,1
19.667,0.1394,10,0.0027101,0.036618,5,1
19.721,0.14931,10,0.002655,0.038164,5,1
19.773,0.14179,10,0.002476,0.038579,5,1
19.829,0.14989,10,0.00249,0.036617,5,1
19.88,0.1359,10,0.002533,0.036269,5,1
19.944,0.11779,10,0.002239,0.033342,5,1
19.988,0.14187,10,0.0025339,0.032604,5,1
20.042,0.12361,10,0.0024769,0.029589,5,1
20.093,0.11223,10,0.0024781,0.025466,5,1
20.16,0.10491,10,0.0021501,0.02053,5,1
20.2,0.084078,10,0.0020049,0.020671,5,1
20.256,0.052903,10,0.0018299,0.014531,5,1
20.315,0.019613,10,0.002485,0.004897,5,1
20.364,0.035207,10,0.002532,0.0027161,5,1
20.418,1.3186,10,0.0024898,0.0028291,5,1
20.474,1.3066,10,0.0024838,-0.00082179,5,1
20.523,1.2767,10,0.0024891,-0.0014627,5,1
20.588,1.1044,10,0.0022509,-0.010533,5,1
20.63,0.85598,10,0.0021162,-0.027649,5,1
20.684,0.61492,10,0.0020151,-0.041312,5,1
20.742,0.37118,10,0.00248,-0.074296,5,1
20.791,0.12696,10,0.002228,-0.10971,5,1
20.843,-0.083715,10,0.0020149,-0.14763,5,1
20.901,-0.2874,10,0.0023329,-0.19122,5,1
20.948,-0.48929,10,0.0021081,-0.23748,5,1
21.002,-0.60652,10,0.002007,-0.27403,5,1
21.06,-0.7405,10,0.002485,-0.32468,5,1
21.108,-0.82936,10,0.002527,-0.36723,5,1
21.173,-0.88613,10,0.0026312,-0.4017,5,1
21.216,-0.89479,10,0.002387,-0.43228,5,1
21.27,-0.90935,10,0.002105,-0.46204,5,1
21.322,-0.82907,10,0.0024769,-0.47279,5,1
21.378,-0.80123,10,0.002337,-0.49257,5,1
21.43,-0.68676,10,0.0024881,-0.49204,5,1
21.485,-0.50059,10,0.0021069,-0.47489,5,1
21.543,-0.39375,10,0.0024829,-0.46611,5,1
21.591,-0.44629,10,0.002347,-0.48254,5,1
21.644,-0.35751,10,0.002228,-0.46877,5,1
21.702,-0.26762,10,0.0024779,-0.44686,5,1
21.751,-0.23859,10,0.0023041,-0.43622,5,1
21.803,-0.13636,10,0.0020151,-0.40586,5,1
21.864,-0.11943,10,0.00264,-0.39252,5,1
21.91,-0.056024,10,0.0023389,-0.36654,5,1
21.965,0.046078,10,0.0021062,-0.3349,5,1
22.021,0.09556,10,0.0023372,-0.30561,5,1
22.07,0.12561,10,0.0021148,-0.27835,5,1
22.122,0.21663,10,0.002012,-0.24295,5,1
22.181,0.26913,10,0.002471,-0.21051,5,1
22.228,0.29735,10,0.0022168,-0.18329,5,1
22.284,0.36529,10,0.0021172,-0.15295,5,1
22.339,0.40555,10,0.002347,-0.12363,5,1
22.388,0.46765,10,0.002512,-0.09171,5,1
22.452,0.46416,10,0.0026171,-0.062173,5,1
22.494,0.48463,10,0.0023379,-0.035378,5,1
22.547,0.51725,10,0.0021131,-0.012244,5,1
22.605,0.55976,10,0.002502,0.017766,5,1
22.658,0.53895,10,0.0024741,0.034284,5,1
22.705,0.49666,10,0.0024848,0.045563,5,1
22.976,0.37311,10,0.002363,0.073811,5,1
23.037,0.25266,10,0.0026319,0.077428,5,1
23.074,0.18677,10,0.00263,0.075554,5,1
23.126,0.13726,10,0.0026431,0.070125,5,1
23.183,0.094417,10,0.00249,0.062918,5,1
23.231,0.060385,10,0.0025959,0.056954,5,1
23.287,0.032241,10,0.0026422,0.044302,5,1
23.339,-0.025756,10,0.002497,0.034116,5,1
23.395,-0.06653,10,0.002475,0.020282,5,1
23.452,-0.073906,10,0.0025229,0.0077507,5,1
23.501,-0.074193,10,0.0025241,0.0010308,5,1
23.554,-0.11279,10,0.002636,-0.01126,5,1
23.61,-0.14739,10,0.0024891,-0.027195,5,1
23.66,-0.19786,10,0.0025489,-0.038187,5,1
23.712,-0.21005,10,0.002667,-0.046228,5,1
23.771,-0.1974,10,0.002491,-0.053137,5,1
23.818,-0.17257,10,0.00263,-0.057983,5,1
23.874,-0.20276,10,0.002635,-0.069548,5,1
23.929,-0.19778,10,0.0024819,-0.0772,5,1
23.979,-0.20155,10,0.0025959,-0.082074,5,1
24.032,-0.19832,10,0.002645,-0.084614,5,1
24.089,-0.15511,10,0.00248,-0.084945,5,1
24.136,-0.13717,10,0.0026481,-0.083097,5,1
24.194,-0.12205,10,0.002475,-0.084796,5,1
24.252,-0.12172,10,0.002485,-0.084372,5,1
24.3,-0.12201,10,0.0026481,-0.080563,5,1
24.354,-0.12129,10,0.002485,-0.079449,5,1
24.41,-0.061593,10,0.0024798,-0.07248,5,1
24.46,-0.047821,10,0.0026431,-0.068423,5,1
24.512,-0.019731,10,0.0025158,-0.062448,5,1
24.57,0.012518,10,0.0024729,-0.054789,5,1
24.62,0.070551,10,0.002651,-0.039408,5,1
24.676,0.061875,10,0.00249,-0.034858,5,1
24.729,0.056213,10,0.0025301,-0.029877,5,1
24.792,0.091026,10,0.0022669,-0.021023,5,1
24.835,0.089643,10,0.002115,-0.013759,5,1
24.891,0.11096,10,0.0020142,-0.0015301,5,1
24.947,0.17708,10,0.0024931,0.010526,5,1
24.997,0.17603,10,0.002481,0.016849,5,1
25.05,0.19987,10,0.002491,0.024333,5,1
25.103,0.21462,10,0.0024879,0.03073,5,1
25.156,0.21734,10,0.0022299,0.039188,5,1
25.217,0.20929,10,0.0024779,0.042341,5,1
25.265,0.24355,10,0.0024791,0.048432,5,1
25.317,0.24609,10,0.0022192,0.057485,5,1
25.375,0.20328,10,0.002485,0.057168,5,1
25.422,0.22011,10,0.0022259,0.062384,5,1
25.477,0.20843,10,0.0020061,0.069629,5,1
25.534,0.21504,10,0.00248,0.069915,5,1
25.587,0.20651,10,0.002224,0.067131,5,1
25.634,0.19102,10,0.002131,0.068238,5,1
25.69,0.165,10,0.0020058,0.065574,5,1
25.749,0.19136,10,0.002485,0.066558,5,1
25.796,0.18924,10,0.00211,0.070353,5,1
25.852,0.14599,10,0.002492,0.062236,5,1
25.903,0.14399,10,0.0024891,0.059819,5,1
25.958,0.16052,10,0.0022221,0.063875,5,1
26.01,0.10084,10,0.00249,0.0556,5,1
26.066,0.11918,10,0.002218,0.050582,5,1
26.119,0.10812,10,0.0024912,0.046772,5,1
26.172,0.088544,10,0.0022309,0.037683,5,1
26.23,0.089113,10,0.0024741,0.03259,5,1
26.28,0.10577,10,0.0022669,0.033238,5,1
26.331,0.065271,10,0.0021181,0.027393,5,1
26.388,0.036633,10,0.0024939,0.020733,5,1
26.438,0.023413,10,0.002476,0.013672,5,1
26.49,-0.016332,10,0.002476,0.0061637,5,1
26.548,-0.020933,10,0.0024869,0.0013803,5,1
26.595,-0.069135,10,0.0024881,-0.0083821,5,1
26.65,-0.082729,10,0.0022209,-0.014544,5,1
26.702,-0.087786,10,0.0021069,-0.020429,5,1
26.757,-0.063319,10,0.0019162,-0.020346,5,1
26.811,-0.061048,10,0.00249,-0.024424,5,1
26.864,-0.094237,10,0.002146,-0.034497,5,1
26.922,-0.085185,10,0.002476,-0.033958,5,1
26.97,-0.11421,10,0.0022209,-0.040156,5,1
27.023,-0.095127,10,0.00211,-0.044379,5,1
27.08,-0.1342,10,0.0025229,-0.046675,5,1
27.129,-0.10955,10,0.002218,-0.044799,5,1
27.181,-0.077338,10,0.0021081,-0.042993,5,1
27.24,-0.061854,10,0.0025141,-0.039007,5,1
27.288,-0.068564,10,0.0022829,-0.041648,5,1
27.342,-0.045667,10,0.002475,-0.040879,5,1
27.397,-0.033314,10,0.002106,-0.03632,5,1
27.447,-0.042525,10,0.002485,-0.036728,5,1
27.502,-0.060976,10,0.002341,-0.034241,5,1
27.553,-0.046327,10,0.0024779,-0.031333,5,1
27.606,-0.031375,10,0.0024891,-0.027418,5,1
27.663,0.018044,10,0.0024869,-0.019119,5,1
27.713,0.0043448,10,0.002492,-0.018824,5,1
27.776,0.0020244,10,0.0020511,-0.014542,5,1
27.817,0.012179,10,0.0019119,-0.012304,5,1
27.869,0.024187,10,0.0017531,-0.0068146,5,1
27.93,0.0034609,10,0.002492,-0.00645,5,1
27.977,0.031553,10,0.0024819,0.0022691,5,1
28.04,0.023259,10,0.0021529,0.0015228,5,1
28.083,0.0068895,10,0.0019629,0.00075714,5,1
28.141,0.0072314,10,0.0026321,0.0022695,5,1
28.192,0.024937,10,0.002254,0.0059634,5,1
28.26,0.032344,10,0.0024798,0.0080127,5,1
28.299,0.055515,10,0.0023501,0.013146,5,1
28.357,0.11188,10,0.002111,0.024841,5,1
28.41,0.10616,10,0.0024788,0.025241,5,1
28.465,0.11789,10,0.0022151,0.028361,5,1
28.524,0.11849,10,0.0024741,0.031237,5,1
28.572,0.11604,10,0.0025308,0.034826,5,1
28.636,0.11765,10,0.002151,0.03594,5,1
28.677,0.12855,10,0.002007,0.037838,5,1
28.73,0.14155,10,0.0018301,0.037658,5,1
28.783,0.13209,10,0.002481,0.037743,5,1
28.852,0.14924,10,0.0025492,0.044841,5,1
28.889,0.12586,10,0.002341,0.04204,5,1
28.944,0.10067,10,0.002229,0.040079,5,1
29.002,0.14047,10,0.0024791,0.044997,5,1
29.049,0.12614,10,0.002218,0.043698,5,1
29.102,0.12316,10,0.0020199,0.04008,5,1
29.16,0.15546,10,0.002486,0.049226,5,1
29.218,0.12754,10,0.0024729,0.047436,5,1
29.261,0.14342,10,0.0022161,0.049964,5,1
29.315,0.14261,10,0.002115,0.05337,5,1
29.372,0.15615,10,0.0024889,0.053379,5,1
29.421,0.17522,10,0.002485,0.051069,5,1
29.474,0.16575,10,0.002481,0.055714,5,1
29.531,0.18215,10,0.0024891,0.056237,5,1
29.579,0.17426,10,0.002486,0.054361,5,1
29.634,0.16132,10,0.002218,0.053763,5,1
29.692,0.13736,10,0.0024879,0.050743,5,1
29.739,0.11963,10,0.0021739,0.047563,5,1
29.792,0.077158,10,0.002017,0.044749,5,1
29.85,0.052828,10,0.0024781,0.034666,5,1
29.899,0.075338,10,0.002224,0.033675,5,1
29.953,0.058349,10,0.0026479,0.030132,5,1
30.012,0.042083,10,0.002485,0.027903,5,1
30.059,0.061873,10,0.0024891,0.025051,5,1
30.114,0.053667,10,0.0022109,0.021012,5,1
30.17,0.026809,10,0.0024741,0.015549,5,1
30.219,0.042306,10,0.0021708,0.015695,5,1
30.283,0.049001,10,0.001924,0.017881,5,1
30.325,0.034789,10,0.001833,0.014641,5,1
30.378,0.047757,10,0.0017641,0.013101,5,1
30.439,0.023396,10,0.002485,0.011096,5,1
30.484,0.0038698,10,0.002533,0.0064204,5,1
30.54,-0.0066965,10,0.0025201,0.000653,5,1
30.598,0.00074475,10,0.0024841,0.0001758,5,1
30.646,-0.016108,10,0.0022171,-0.0047623,5,1
30.699,-0.046102,10,0.0021191,-0.0095494,5,1
30.752,-0.039955,10,0.002527,-0.011837,5,1
30.817,-0.048433,10,0.002481,-0.016276,5,1
30.862,-0.049059,10,0.002229,-0.015673,5,1
30.918,-0.012241,10,0.0020041,-0.013054,5,1
30.97,-0.067274,10,0.002352,-0.021005,5,1
31.023,-0.067766,10,0.002116,-0.021745,5,1
31.08,-0.072979,10,0.0024941,-0.0249,5,1
31.13,-0.067601,10,0.002481,-0.024413,5,1
31.183,-0.066912,10,0.002578,-0.025889,5,1
31.24,-0.039432,10,0.002485,-0.022658,5,1
31.288,-0.012926,10,0.0025332,-0.024563,5,1
31.341,-0.0049554,10,0.0024772,-0.022661,5,1
31.398,-0.025891,10,0.0021029,-0.023995,5,1
31.447,-0.02041,10,0.0024948,-0.021339,5,1
31.503,-0.031937,10,0.0022259,-0.022679,5,1
31.559,-0.063601,10,0.0024829,-0.023171,5,1
31.609,-0.032866,10,0.0024819,-0.019887,5,1
31.672,-0.034498,10,0.002233,-0.021108,5,1
31.715,-0.023893,10,0.002485,-0.020344,5,1
31.768,-0.026053,10,0.0022371,-0.02023,5,1
31.825,-0.049475,10,0.0024769,-0.021274,5,1
31.873,-0.0052668,10,0.0026519,-0.012522,5,1
31.929,-0.0011071,10,0.0024762,-0.012873,5,1
31.982,-0.015401,10,0.0024831,-0.011904,5,1
32.034,-0.045197,10,0.0021112,-0.014229,5,1
32.095,-0.046972,10,0.0024791,-0.015775,5,1
32.14,-0.053223,10,0.002243,-0.01595,5,1
32.197,-0.034012,10,0.0024998,-0.015411,5,1
32.248,-0.017864,10,0.0025311,-0.010885,5,1
32.302,-0.035731,10,0.002491,-0.014526,5,1
32.358,-0.02035,10,0.002476,-0.010407,5,1
32.407,-0.015253,10,0.0024869,-0.009105,5,1
32.461,0.015604,10,0.002634,-0.0033097,5,1
32.519,0.049668,10,0.0021942,-0.00058193,5,1
32.564,0.036739,10,0.002017,0.0016056,5,1
32.621,0.02642,10,0.0024819,0.0017157,5,1
32.679,-0.0054553,10,0.002485,0.0023193,5,1
32.726,0.0034355,10,0.002228,0.0025338,5,1
32.78,0.0029016,10,0.0026388,0.0021228,5,1
32.832,0.027829,10,0.0025539,0.0066236,5,1
32.887,0.041054,10,0.0026412,0.0082518,5,1
32.944,0.029994,10,0.002481,0.007588,5,1
32.992,0.042555,10,0.002521,0.010449,5,1
33.056,0.023712,10,0.0021479,0.010525,5,1
33.099,0.040314,10,0.001992,0.010925,5,1
33.152,0.073388,10,0.001915,0.019071,5,1
33.208,0.051066,10,0.0018449,0.014612,5,1
33.257,0.050287,10,0.001755,0.013436,5,1
33.312,0.026927,10,0.001687,0.012013,5,1
33.367,0.029808,10,0.0016758,0.013082,5,1
33.415,0.041551,10,0.0016279,0.013753,5,1
33.47,0.086351,10,0.0024781,0.020928,5,1
33.527,0.10013,10,0.002481,0.022383,5,1
33.575,0.098791,10,0.0023482,0.021477,5,1
33.631,0.11839,10,0.002115,0.032086,5,1
33.682,0.10207,10,0.002008,0.029636,5,1
33.738,0.079512,10,0.0019011,0.021447,5,1
33.787,0.090819,10,0.001765,0.02512,5,1
33.841,0.061277,10,0.0017509,0.02383,5,1
33.898,0.09412,10,0.002486,0.023486,5,1
33.948,0.075332,10,0.002486,0.023939,5,1
34.001,0.057106,10,0.0022159,0.018223,5,1
34.057,0.1052,10,0.0023458,0.02194,5,1
34.106,0.11708,10,0.0024879,0.02526,5,1
34.16,0.082658,10,0.0022318,0.025131,5,1
34.219,0.13138,10,0.0024869,0.028597,5,1
34.267,0.15465,10,0.002492,0.032957,5,1
34.322,0.14627,10,0.0022252,0.029003,5,1
34.379,0.13516,10,0.0024829,0.028349,5,1
34.428,0.148,10,0.0025349,0.037069,5,1
34.481,0.11041,10,0.0024779,0.031781,5,1
34.538,0.10728,10,0.0024991,0.027947,5,1
34.586,0.10402,10,0.0024791,0.029972,5,1
34.653,0.10008,10,0.0026371,0.028667,5,1
34.695,0.11976,10,0.0022259,0.028395,5,1
34.747,0.15216,10,0.002111,0.032459,5,1
34.806,0.14633,10,0.0024772,0.027664,5,1
34.854,0.13795,10,0.0024879,0.02337,5,1
34.92,0.077589,10,0.0021489,0.018999,5,1
34.961,0.087,10,0.0020051,0.018839,5,1
35.016,0.08087,10,0.0019181,0.015453,5,1
35.073,0.072146,10,0.002475,0.012274,5,1
35.122,0.011995,10,0.002218,0.0033206,5,1
35.188,0.0011878,10,0.002512,-0.0015814,5,1
35.232,-0.014148,10,0.0023918,-0.0050205,5,1
35.282,-0.017056,10,0.0024879,-0.0076466,5,1
35.34,-0.031403,10,0.0024879,-0.012894,5,1
35.392,-0.067745,10,0.002414,-0.016996,5,1
35.448,-1.3636,40,0.006793,-0.024712,5,1
35.501,-1.3506,10,0.0020068,-0.022962,5,1
35.55,-1.2989,10,0.0024831,-0.020265,5,1
35.605,-1.1195,10,0.002481,-0.013033,5,1
35.663,-0.89339,10,0.002347,-0.0038868,5,1
35.711,-0.60866,10,0.0022371,0.014563,5,1
35.764,-0.33064,10,0.0020061,0.044165,5,1
35.824,-0.10018,10,0.0024831,0.078997,5,1
35.873,0.16048,10,0.002475,0.11675,5,1
35.926,0.36673,10,0.0024781,0.16139,5,1
35.983,0.52417,10,0.0024841,0.20184,5,1
36.03,0.71852,10,0.0022161,0.25756,5,1
36.086,0.84863,10,0.0021079,0.3042,5,1
36.139,0.85589,10,0.002485,0.33072,5,1
36.195,0.96279,10,0.0022252,0.38013,5,1
36.253,0.94709,10,0.0024819,0.4095,5,1
36.301,0.88044,10,0.002219,0.42585,5,1
36.354,0.92272,10,0.0020139,0.45499,5,1
36.418,0.92027,50,0.0092671,0.48206,5,1
36.48,0.98303,150,0.02184,0.50461,5,1
36.519,0.84724,60,0.008466,0.50139,5,1
36.583,0.85982,160,0.019198,0.51181,5,1
36.623,0.59948,70,0.0079758,0.49051,5,1
36.688,0.66266,160,0.017354,0.49197,5,1
36.743,0.84149,150,0.015195,0.49027,5,1
36.794,0.59374,170,0.016641,0.45953,5,1
36.841,0.36891,100,0.0096359,0.43082,5,1
36.89,0.35711,60,0.006212,0.41149,5,1
36.941,-0.044923,10,0.001358,0.36771,5,1
36.996,-0.14964,10,0.0013568,0.33338,5,1
37.048,-0.228,10,0.001368,0.30162,5,1
37.098,-0.32419,10,0.001415,0.25683,5,1
37.156,-0.3721,10,0.001404,0.21911,5,1
37.204,-0.41157,10,0.001406,0.18721,5,1
37.26,-0.45586,10,0.00249,0.14652,5,1
37.312,-0.46497,10,0.002408,0.1106,5,1
37.365,-0.50081,10,0.0021029,0.077715,5,1
37.423,-0.53083,10,0.0024848,0.046277,5,1
37.472,-0.47746,10,0.0022161,0.021186,5,1
37.523,-0.47493,10,0.0021198,-0.0010701,5,1
37.581,-0.48272,10,0.0023408,-0.022821,5,1
37.629,-0.44494,10,0.002106,-0.042114,5,1
37.681,-0.39635,10,0.001914,-0.05229,5,1
37.74,-0.34676,10,0.0025189,-0.059527,5,1
37.788,-0.28165,10,0.002229,-0.064646,5,1
37.844,-0.2855,10,0.002116,-0.072483,5,1
37.899,-0.22955,10,0.0020111,-0.074322,5,1
37.95,-0.15089,10,0.0024788,-0.068577,5,1
38.003,-0.088946,10,0.0022252,-0.059835,5,1
38.06,-0.060626,10,0.0024831,-0.055729,5,1
38.107,0.014265,10,0.0022259,-0.043004,5,1
38.16,0.020353,10,0.0020571,-0.036718,5,1
38.219,0.01913,10,0.0024869,-0.03455,5,1
38.267,0.035085,10,0.0026472,-0.023104,5,1
38.543,0.052213,10,0.0024891,-0.016769,5,1
38.557,0.067152,10,0.0023382,-0.0083592,5,1
38.62,0.085941,10,0.0026131,0.00403,5,1
38.656,0.10546,10,0.0024021,0.013551,5,1
38.712,0.16612,10,0.002645,0.026196,5,1
38.768,0.21986,10,0.0022781,0.042333,5,1
38.816,0.25691,10,0.0021231,0.046354,5,1
38.872,0.28469,10,0.0024941,0.054183,5,1
38.921,0.32757,10,0.0023451,0.069385,5,1
38.977,0.34121,10,0.0022161,0.078332,5,1
39.028,0.34723,10,0.002049,0.087662,5,1
39.085,0.32741,10,0.0026319,0.094107,5,1
39.143,0.32542,10,0.0026381,0.098087,5,1
39.19,0.2727,10,0.002351,0.095931,5,1
39.245,0.26029,10,0.0022171,0.1001,5,1
39.3,0.26107,10,0.0020471,0.10185,5,1
39.35,0.26681,10,0.0026329,0.1055,5,1
39.403,0.25065,10,0.0022211,0.10404,5,1
39.46,0.20805,10,0.0020559,0.099424,5,1
39.508,0.19207,10,0.0026531,0.094917,5,1
39.561,0.16882,10,0.0022249,0.091926,5,1
39.642,0.33423,190,0.025761,0.089666,5,1
39.672,0.18248,50,0.0065958,0.080479,5,1
39.802,0,500,0.077202,0.078214,5,1
39.807,0.030542,10,0.00191,0.059689,5,1
39.893,0,500,0.058111,0.058939,5,1
39.944,0,500,0.048942,0.049088,5,1
39.948,-0.053826,10,0.0013089,0.034612,5,1
40.025,-0.053984,10,0.0023389,0.025941,5,1
40.051,-0.077666,10,0.002224,0.013679,5,1
40.105,-0.09339,10,0.0026412,0.0039283,5,1
40.164,-0.11622,10,0.0024819,-0.0050811,5,1
40.211,-0.1261,10,0.0026391,-0.012438,5,1
40.265,-0.10817,10,0.002635,-0.016443,5,1
40.32,-0.1681,10,0.002284,-0.032306,5,1
40.369,-0.16708,10,0.0026491,-0.038823,5,1
40.423,-0.16275,10,0.0026441,-0.041375,5,1
40.479,-0.19612,10,0.0022221,-0.05094,5,1
40.528,-0.15142,10,0.0024891,-0.054012,5,1
40.582,-0.18377,10,0.00264,-0.059373,5,1
40.64,-0.19145,10,0.0023401,-0.064039,5,1
40.688,-0.13114,10,0.002516,-0.066723,5,1
40.744,-0.09516,10,0.0026469,-0.061564,5,1
40.8,-0.083995,10,0.002486,-0.061996,5,1
40.849,-0.06727,10,0.002634,-0.062501,5,1
40.913,-0.0539,10,0.0026381,-0.05565,5,1
40.955,0.0050427,10,0.0026479,-0.049564,5,1
41.008,0.005196,10,0.0026498,-0.0483,5,1
41.064,0.0069478,10,0.0025179,-0.040662,5,1
41.118,-0.0037587,10,0.002629,-0.037851,5,1
41.166,-0.0030698,10,0.002645,-0.033658,5,1
41.223,0.033649,10,0.002641,-0.024903,5,1
41.277,0.043039,10,0.002212,-0.022902,5,1
41.327,0.054165,10,0.0026429,-0.018625,5,1
41.382,0.069717,10,0.0026441,-0.011032,5,1
41.432,0.10804,10,0.002219,-0.0036772,5,1
41.487,0.10608,10,0.002646,-0.0010414,5,1
41.543,0.12175,10,0.0023489,0.0070057,5,1
41.592,0.13882,10,0.0025661,0.013753,5,1
41.645,0.17507,10,0.0026362,0.018395,5,1
41.702,0.18508,10,0.0023491,0.022004,5,1
41.75,0.1721,10,0.0026431,0.024563,5,1
41.817,0.18538,10,0.002635,0.030998,5,1
41.858,0.23204,10,0.0026309,0.040213,5,1
41.914,0.25199,10,0.0026472,0.046465,5,1
41.969,0.26058,10,0.002212,0.051229,5,1
42.02,0.24075,10,0.002641,0.053871,5,1
42.073,0.22434,10,0.0026271,0.055923,5,1
42.129,0.21245,10,0.002213,0.053091,5,1
42.178,0.19867,10,0.0026338,0.053633,5,1
42.233,0.15306,10,0.002634,0.055025,5,1
42.29,0.13838,10,0.0022261,0.050902,5,1
42.34,0.12612,10,0.0026431,0.048737,5,1
42.393,0.12692,10,0.0026369,0.046331,5,1
42.448,0.13714,10,0.002259,0.046758,5,1
42.498,0.14594,10,0.002635,0.045162,5,1
42.551,0.11684,10,0.002357,0.038653,5,1
42.616,0.16839,70,0.011227,0.039013,5,1
42.657,0.10361,10,0.0026331,0.032941,5,1
42.71,0.061762,10,0.0026801,0.019486,5,1
42.767,0.076547,10,0.002352,0.022722,5,1
42.815,0.056197,10,0.0026431,0.014882,5,1
42.872,0.067504,10,0.0026529,0.015292,5,1
42.922,0.082978,10,0.002106,0.012446,5,1
42.975,0.063327,10,0.0019202,0.0080163,5,1
43.033,0.043815,10,0.0018299,0.0045496,5,1
43.08,0.029943,10,0.0017681,0.0024465,5,1
43.135,0.00041206,10,0.0026429,-0.0046647,5,1
43.191,-0.020078,10,0.0023499,-0.012893,5,1
43.24,-0.05728,10,0.0026071,-0.01493,5,1
43.294,-0.064315,10,0.002646,-0.022354,5,1
43.35,-0.036594,10,0.0022249,-0.023743,5,1
43.397,-0.025144,10,0.002105,-0.022444,5,1
43.456,-0.052233,10,0.0026431,-0.027852,5,1
43.505,-0.062048,10,0.002481,-0.032536,5,1
43.56,-0.082909,10,0.002233,-0.033777,5,1
43.616,-0.072506,10,0.002007,-0.036256,5,1
43.667,-0.065893,10,0.0027561,-0.038806,5,1
43.721,-0.050911,10,0.0026319,-0.035776,5,1
43.772,-0.054362,10,0.00226,-0.038503,5,1
43.836,-0.041406,10,0.0020511,-0.039903,5,1
43.881,-0.065658,10,0.002636,-0.040262,5,1
43.937,-0.050253,10,0.0026429,-0.039315,5,1
43.992,-0.048747,10,0.002636,-0.040421,5,1
44.041,-0.023988,10,0.002635,-0.03503,5,1
44.095,-0.045527,10,0.002645,-0.037154,5,1
44.151,-0.041562,10,0.002351,-0.035414,5,1
44.199,-0.037541,10,0.0026438,-0.033332,5,1
44.253,-0.025458,10,0.0026371,-0.031726,5,1
44.31,-0.019039,10,0.0022149,-0.031499,5,1
44.359,0.00037253,10,0.0026419,-0.026357,5,1
44.413,-0.013449,10,0.0026321,-0.023369,5,1
44.468,-0.002019,10,0.0022111,-0.023749,5,1
44.517,0.026857,10,0.002105,-0.016108,5,1
44.571,-0.0029783,10,0.00264,-0.015634,5,1
44.628,0.028165,10,0.0022612,-0.013332,5,1
44.675,0.012263,10,0.002116,-0.012171,5,1
44.732,0.021481,10,0.0026531,-0.0093988,5,1
44.788,0.02448,10,0.0022159,-0.0086845,5,1
44.837,0.0084902,10,0.0026259,-0.0086564,5,1
44.892,0.0033575,10,0.002646,-0.006262,5,1
44.947,0.045211,10,0.0024819,-1.7365e-05,5,1
44.997,0.050904,10,0.0026319,0.0017658,5,1
45.05,0.060621,10,0.002641,0.0062762,5,1
45.109,0.0955,10,0.0022159,0.0098054,5,1
45.155,0.080122,10,0.002645,0.01237,5,1
45.221,0.080673,10,0.002635,0.010811,5,1
45.266,0.085636,10,0.0026441,0.014097,5,1
45.317,0.080257,10,0.0026319,0.016181,5,1
45.373,0.093857,10,0.0022159,0.018438,5,1
45.421,0.14068,10,0.002106,0.024534,5,1
45.474,0.14169,10,0.002023,0.028206,5,1
45.533,0.12399,10,0.0019131,0.025693,5,1
45.588,0.15749,10,0.0026441,0.032072,5,1
45.635,0.1491,10,0.0023491,0.032323,5,1
45.69,0.13074,10,0.0021081,0.034799,5,1
45.741,0.17283,10,0.0020099,0.037545,5,1
45.795,0.16797,10,0.0019219,0.037874,5,1
45.851,0.15938,10,0.001796,0.03643,5,1
45.9,0.19244,10,0.0017672,0.041635,5,1
45.952,0.20421,10,0.001756,0.044076,5,1
46.009,0.17732,10,0.0017502,0.042493,5,1
46.058,0.18197,10,0.0016859,0.043658,5,1
46.11,0.16512,10,0.001626,0.04119,5,1
46.17,0.15192,10,0.0023401,0.040184,5,1
46.217,0.12044,10,0.0022211,0.038343,5,1
46.27,0.13164,10,0.0020101,0.036435,5,1
46.323,0.11941,10,0.0024841,0.031298,5,1
46.378,0.11062,10,0.0021069,0.029834,5,1
46.435,0.052113,10,0.0023508,0.0212,5,1
46.487,0.055512,10,0.002228,0.016824,5,1
46.536,0.052869,10,0.0020571,0.015277,5,1
46.588,0.042577,10,0.0019479,0.008573,5,1
46.641,0.062769,10,0.001915,0.0091779,5,1
46.694,0.053598,10,0.0018401,0.0084768,5,1
46.755,0.037512,10,0.002429,0.0017097,5,1
46.801,0.029468,10,0.0022261,-0.0027404,5,1
46.857,0.03723,10,0.0021091,-0.0037646,5,1
46.908,0.017791,10,0.0018671,-0.0064569,5,1
46.964,-0.011377,10,0.00177,-0.010732,5,1
47.021,-0.02578,10,0.0024748,-0.010472,5,1
47.07,-0.060101,10,0.0022218,-0.019797,5,1
47.123,-0.033135,10,0.002125,-0.01902,5,1
47.183,-0.059974,10,0.0024829,-0.021017,5,1
47.229,-0.062562,10,0.0022171,-0.028036,5,1
47.283,-0.061537,10,0.00249,-0.030364,5,1
47.339,-0.049507,10,0.002486,-0.030668,5,1
47.387,-0.053214,10,0.002351,-0.034494,5,1
47.443,-0.02894,10,0.002116,-0.03306,5,1
47.499,-0.026509,10,0.0024872,-0.033437,5,1
47.548,-0.044501,10,0.0021601,-0.034882,5,1
47.601,0.010322,10,0.002475,-0.027265,5,1
47.657,-0.0059301,10,0.0021019,-0.029782,5,1
47.704,-0.033889,10,0.0019178,-0.032087,5,1
47.76,-0.039051,10,0.0018501,-0.03486,5,1
47.819,-0.021296,10,0.0023451,-0.03082,5,1
47.867,-0.035623,10,0.0021119,-0.033236,5,1
47.921,-0.02764,10,0.0024791,-0.032244,5,1
47.977,-0.035435,10,0.0023501,-0.032326,5,1
48.027,-0.027716,10,0.0022259,-0.029806,5,1
48.079,-0.052632,10,0.002115,-0.028985,5,1
48.136,-0.056494,10,0.0019181,-0.029381,5,1
48.183,-0.061118,10,0.0018399,-0.031201,5,1
48.237,-0.037635,10,0.0017581,-0.022174,5,1
48.293,-0.045333,10,0.001749,-0.027283,5,1
48.348,-0.016546,10,0.0026381,-0.025993,5,1
48.399,-0.022825,10,0.0026369,-0.020657,5,1
48.451,0.008438,10,0.00264,-0.016728,5,1
48.508,0.019696,10,0.0024848,-0.013775,5,1
48.556,0.0040555,10,0.0024872,-0.011261,5,1
48.609,-0.002578,10,0.002629,-0.010066,5,1
48.662,0.020198,10,0.0022211,-0.0077977,5,1
48.716,0.016472,10,0.002641,-0.0068478,5,1
48.773,0.026321,10,0.0024731,-0.004759,5,1
48.828,0.048574,10,0.002552,-0.004034,5,1
48.877,0.037734,10,0.002634,0.00085766,5,1
48.93,0.062501,10,0.0026369,0.0024447,5,1
48.983,0.097221,10,0.0024841,0.0088345,5,1
49.036,0.075914,10,0.002665,0.012522,5,1
49.093,0.09036,10,0.0024879,0.012948,5,1
49.146,0.13239,10,0.0026851,0.018977,5,1
49.194,0.13803,10,0.0026631,0.022972,5,1
49.247,0.12027,10,0.0026419,0.021505,5,1
49.304,0.14126,10,0.0024891,0.02403,5,1
49.353,0.17377,10,0.0026839,0.03028,5,1
49.408,0.12536,10,0.0026388,0.026143,5,1
49.465,0.17144,10,0.0024769,0.03404,5,1
49.518,0.19465,10,0.0026391,0.039522,5,1
49.568,0.18651,10,0.0026438,0.039049,5,1
49.62,0.20832,10,0.0026381,0.043054,5,1
49.672,0.1963,10,0.0022271,0.041604,5,1
49.725,0.15116,10,0.002629,0.038828,5,1
49.783,0.20169,10,0.00248,0.049937,5,1
49.83,0.18486,10,0.002219,0.045448,5,1
49.884,0.17058,10,0.0025001,0.044571,5,1
49.939,0.16182,10,0.0023479,0.042272,5,1
49.989,0.11038,10,0.002629,0.035546,5,1
50.044,0.098734,10,0.0023491,0.030855,5,1
50.099,0.12304,10,0.0024869,0.035379,5,1
50.149,0.11244,10,0.0026588,0.030646,5,1
50.213,0.12171,10,0.002629,0.029046,5,1
50.255,0.084492,10,0.00264,0.023855,5,1
50.307,0.064303,10,0.0026419,0.019537,5,1
50.364,0.096436,10,0.0023739,0.019507,5,1
50.412,0.084448,10,0.0025711,0.01487,5,1
50.47,1.341,10,0.002636,0.01155,5,1
50.523,1.3256,10,0.0024879,0.0044814,5,1
50.576,1.3038,10,0.0026469,0.0042102,5,1
50.634,1.0918,10,0.0024741,-0.012401,5,1
50.682,0.91894,10,0.002636,-0.020563,5,1
50.736,0.68746,10,0.0026488,-0.034225,5,1
50.791,0.38879,10,0.0022249,-0.069016,5,1
50.84,0.11936,10,0.0025098,-0.10686,5,1
50.894,-0.12821,10,0.0026331,-0.14739,5,1
50.949,-0.35051,10,0.0022149,-0.19207,5,1
50.999,-0.51668,10,0.0026472,-0.23682,5,1
51.065,-0.65418,10,0.002655,-0.28403,5,1
51.105,-0.75525,10,0.002635,-0.32569,5,1
51.157,-0.80969,10,0.0026362,-0.35725,5,1
51.215,-0.86259,10,0.0024819,-0.39705,5,1
51.263,-0.8661,10,0.00264,-0.42664,5,1
51.319,-0.79566,10,0.0026422,-0.43813,5,1
51.369,-0.84312,10,0.002218,-0.47414,5,1
51.426,-0.80257,10,0.002665,-0.48997,5,1
51.478,-0.62252,10,0.002476,-0.48033,5,1
51.534,-0.48706,10,0.002629,-0.46927,5,1
51.591,-0.32759,10,0.002485,-0.44895,5,1
51.64,-0.29884,10,0.0026999,-0.45512,5,1
51.695,-0.37529,10,0.0026419,-0.46956,5,1
51.75,-0.33832,10,0.0024741,-0.4571,5,1
51.8,-0.17353,10,0.002641,-0.42154,5,1
51.851,-0.17417,10,0.002346,-0.4093,5,1
51.909,-0.090428,10,0.0024731,-0.38071,5,1
51.958,-0.044722,10,0.002634,-0.35489,5,1
52.014,-0.047426,10,0.0026379,-0.34464,5,1
52.069,-0.013131,10,0.0024741,-0.32085,5,1
52.121,-0.008246,10,0.00265,-0.30473,5,1
52.171,0.022309,10,0.002681,-0.2797,5,1
52.228,0.055737,10,0.0022392,-0.25496,5,1
52.276,0.13888,10,0.0025101,-0.22156,5,1
52.333,0.15452,10,0.0026319,-0.19694,5,1
52.386,0.21479,10,0.0024779,-0.16438,5,1
52.453,0.29084,10,0.0026281,-0.13468,5,1
52.494,0.34539,10,0.002645,-0.10432,5,1
52.549,0.38461,10,0.002624,-0.08164,5,1
52.602,0.46167,10,0.002485,-0.050651,5,1
52.655,0.46967,10,0.002753,-0.023658,5,1
52.712,0.4674,10,0.0024891,-0.0025091,5,1
52.76,0.50191,10,0.002614,0.021279,5,1
52.816,0.50791,10,0.00264,0.0449,5,1
52.873,0.48879,10,0.002475,0.056937,5,1
52.922,0.44413,10,0.0026309,0.0646,5,1
52.975,0.45068,10,0.00265,0.080492,5,1
53.031,0.42715,10,0.002481,0.088203,5,1
53.081,0.43723,10,0.0026321,0.10012,5,1
53.134,0.40566,10,0.0026438,0.10717,5,1
53.191,0.34524,10,0.002492,0.10067,5,1
53.239,0.32605,10,0.0026438,0.10534,5,1
53.293,0.28237,10,0.0026538,0.10108,5,1
53.348,0.22011,10,0.0026429,0.092606,5,1
53.398,0.21398,10,0.0026331,0.089411,5,1
53.452,0.15518,10,0.0026412,0.075487,5,1
53.508,0.10658,10,0.0025029,0.063855,5,1
53.555,0.043711,10,0.002563,0.054518,5,1
53.612,0.013621,10,0.0026522,0.040959,5,1
53.669,-0.035554,10,0.0024929,0.024896,5,1
53.717,-0.062466,10,0.0026329,0.012254,5,1
53.773,-0.12367,10,0.0026391,-0.0047611,5,1
54.072,-0.16881,10,0.0023401,-0.027875,5,1
54.095,-0.20749,10,0.002223,-0.041989,5,1
54.148,-0.27706,10,0.0024841,-0.059887,5,1
54.195,-0.28187,10,0.002564,-0.064903,5,1
54.249,-0.29017,10,0.002624,-0.077886,5,1
54.303,-0.29609,10,0.0024881,-0.090478,5,1
54.355,-0.25784,10,0.0026422,-0.090229,5,1
54.413,-0.27946,10,0.0025191,-0.10568,5,1
54.46,-0.26133,10,0.002614,-0.11065,5,1
54.516,-0.22565,10,0.002665,-0.1091,5,1
54.571,-0.22215,10,0.00248,-0.11188,5,1
54.621,-0.20895,10,0.0026422,-0.11449,5,1
54.689,-0.14448,10,0.002475,-0.10268,5,1
54.728,-0.14572,10,0.0026619,-0.10324,5,1
54.781,-0.081872,10,0.0026319,-0.094403,5,1
54.833,-0.020596,10,0.00248,-0.081854,5,1
54.901,0.0040887,10,0.002337,-0.073292,5,1
54.941,0.022541,10,0.0026309,-0.064684,5,1
54.998,0.084616,10,0.0026338,-0.048492,5,1
55.049,0.073459,10,0.0024898,-0.042477,5,1
55.105,0.082825,10,0.0026541,-0.033786,5,1
55.162,0.10797,10,0.002475,-0.018553,5,1
55.211,0.14656,10,0.0025849,-0.0040702,5,1
55.266,0.15131,10,0.002634,0.0028616,5,1
55.319,0.20198,10,0.0024891,0.016743,5,1
55.385,0.23625,10,0.0024819,0.030572,5,1
55.424,0.26613,10,0.0026319,0.044068,5,1
55.478,0.30562,10,0.0026369,0.054254,5,1
55.533,0.30696,10,0.0024729,0.065003,5,1
55.582,0.33115,10,0.0026431,0.073038,5,1
55.636,0.35854,10,0.0026391,0.085747,5,1
55.694,0.35465,10,0.0024941,0.090892,5,1
55.74,0.34329,10,0.0026462,0.093656,5,1
55.796,0.3269,10,0.002651,0.10216,5,1
55.853,0.29305,10,0.002476,0.10431,5,1
55.902,0.28391,10,0.0026391,0.10579,5,1
55.956,0.24829,10,0.0026419,0.10724,5,1
56.012,0.21809,10,0.0024939,0.104,5,1
56.062,0.14642,10,0.00248,0.092203,5,1
56.114,0.1353,10,0.0026319,0.088818,5,1
56.171,0.10436,10,0.002491,0.085642,5,1
56.22,0.13005,10,0.0025492,0.082312,5,1
56.274,0.14842,10,0.0026362,0.081634,5,1
56.329,0.091555,10,0.0024741,0.068422,5,1
56.378,0.067446,10,0.0026431,0.057141,5,1
56.432,0.029726,10,0.0026481,0.047512,5,1
56.488,0.00022242,10,0.0024819,0.039335,5,1
56.536,-0.020009,10,0.0022569,0.031107,5,1
56.589,-0.026627,10,0.0026319,0.023782,5,1
56.643,-0.05894,10,0.0024819,0.015057,5,1
56.696,-0.065468,10,0.00267,0.0076524,5,1
56.753,-0.10189,10,0.0024688,-0.0040392,5,1
56.801,-0.086864,10,0.00263,-0.010573,5,1
56.857,-0.12562,10,0.0026219,-0.018338,5,1
56.909,-0.11209,10,0.002502,-0.024379,5,1
56.964,-0.16809,10,0.0026469,-0.035648,5,1
57.019,-0.20769,10,0.002481,-0.043797,5,1
57.069,-0.21167,10,0.00263,-0.051842,5,1
57.123,-0.18896,10,0.0026441,-0.052462,5,1
57.179,-0.15336,10,0.0024819,-0.052268,5,1
57.228,-0.16398,10,0.0026441,-0.060256,5,1
57.281,-0.15394,10,0.0026329,-0.062249,5,1
57.34,-0.15785,10,0.0025032,-0.062887,5,1
57.387,-0.11397,10,0.0026369,-0.059547,5,1
57.441,-0.083118,10,0.0026381,-0.056033,5,1
57.492,-0.032045,10,0.0025289,-0.046749,5,1
57.548,-0.045481,10,0.0026412,-0.047975,5,1
57.604,-0.023151,10,0.0024879,-0.04345,5,1
57.658,-0.014755,10,0.0026751,-0.033394,5,1
57.706,-0.020034,10,0.0026691,-0.035006,5,1
57.763,0.010146,10,0.0026369,-0.026628,5,1
57.821,0.049808,10,0.0024788,-0.017002,5,1
57.87,0.046365,10,0.002646,-0.012548,5,1
57.923,0.042586,10,0.0026491,-0.0078464,5,1
57.979,0.096423,10,0.002485,0.004757,5,1
58.029,0.099041,10,0.002492,0.0078663,5,1
58.082,0.088413,10,0.0026319,0.01029,5,1
58.139,0.095793,10,0.0025039,0.018049,5,1
58.187,0.11882,10,0.0025959,0.024246,5,1
58.241,0.1458,10,0.0026379,0.029335,5,1
58.298,0.19732,10,0.0024891,0.039016,5,1
58.347,0.19957,10,0.002656,0.040839,5,1
58.401,0.24157,10,0.0026441,0.048561,5,1
58.453,0.25551,10,0.002471,0.058802,5,1
58.509,0.26264,10,0.002641,0.060186,5,1
58.561,0.25376,10,0.00248,0.066846,5,1
58.617,0.27803,10,0.0026371,0.073668,5,1
58.673,0.23476,10,0.002476,0.073293,5,1
58.722,0.25182,10,0.0026281,0.076808,5,1
58.775,0.22055,10,0.0026419,0.074864,5,1
58.832,0.17608,10,0.002481,0.072303,5,1
58.879,0.17564,10,0.0026481,0.07095,5,1
58.933,0.15401,10,0.0026369,0.074693,5,1
58.992,0.11372,10,0.002485,0.070131,5,1
59.039,0.11478,10,0.0026472,0.060969,5,1
59.093,0.068363,10,0.0026419,0.05496,5,1
59.149,0.046549,10,0.0024841,0.046464,5,1
59.199,0.04431,10,0.0026228,0.042489,5,1
59.252,0.021878,10,0.0026448,0.037556,5,1
59.309,0.026158,10,0.0024762,0.030942,5,1
59.358,0.045832,10,0.0026371,0.027693,5,1
59.414,-0.01211,10,0.002645,0.018074,5,1
59.463,-0.046446,10,0.0025959,0.0076168,5,1
59.519,-0.040481,10,0.0026429,0.0028406,5,1
59.571,-0.054448,10,0.0024829,-0.0012572,5,1
59.625,-0.080069,10,0.0026419,-0.0089243,5,1
59.682,-0.08228,10,0.0024731,-0.01329,5,1
59.73,-0.1189,10,0.0026391,-0.02294,5,1
59.784,-0.16359,10,0.0026481,-0.033402,5,1
59.842,-0.14376,10,0.0023379,-0.036915,5,1
59.892,-0.14857,10,0.0026572,-0.038606,5,1
59.944,-0.13723,10,0.0026631,-0.042724,5,1
60.001,-0.14932,10,0.00248,-0.048375,5,1
60.05,-0.14843,10,0.0026379,-0.050493,5,1
60.106,-0.1521,10,0.002634,-0.049298,5,1
60.157,-0.12853,10,0.0024791,-0.05085,5,1
60.212,-0.12244,10,0.0026591,-0.047434,5,1
60.263,-0.097194,10,0.00249,-0.045634,5,1
60.316,-0.016569,10,0.0025198,-0.035583,5,1
60.372,-0.015859,10,0.0024898,-0.034009,5,1
60.429,-0.015904,10,0.0024691,-0.030938,5,1
60.475,0.0060923,10,0.0026429,-0.022072,5,1
60.527,0.013595,10,0.002347,-0.016877,5,1
60.585,0.022625,10,0.0024819,-0.013614,5,1
60.633,0.078207,10,0.0026309,-0.0042188,5,1
60.689,0.076652,10,0.0026541,0.00021117,5,1
60.74,0.090965,10,0.002528,0.0062439,5,1
60.796,0.10592,10,0.0026469,0.013497,5,1
60.851,0.13241,10,0.0024869,0.021739,5,1
60.901,0.12757,10,0.002636,0.025248,5,1
60.955,0.15034,10,0.002645,0.036306,5,1
61.011,0.15958,10,0.002485,0.038304,5,1
61.06,0.16999,10,0.0026128,0.039771,5,1
61.112,0.21251,10,0.0026472,0.051577,5,1
61.169,0.19961,10,0.0024779,0.052284,5,1
61.218,0.23244,10,0.002635,0.057312,5,1
61.271,0.2312,10,0.002429,0.06027,5,1
61.328,0.22083,10,0.00249,0.065487,5,1
61.378,0.22147,10,0.0026312,0.068949,5,1
61.431,0.1935,10,0.0026462,0.067748,5,1
61.489,0.1998,10,0.0024881,0.069128,5,1
61.535,0.18207,10,0.0026422,0.069636,5,1
61.592,0.19763,10,0.002655,0.073289,5,1
61.643,0.17165,10,0.00248,0.068785,5,1
61.712,0.19574,10,0.002141,0.070641,5,1
61.751,0.16684,10,0.002645,0.071507,5,1
61.807,0.15145,10,0.0025749,0.066001,5,1
61.864,0.13469,10,0.0024922,0.061695,5,1
61.919,0.12489,10,0.0025821,0.059899,5,1
61.966,0.098605,10,0.0026369,0.054611,5,1
62.018,0.092828,10,0.00265,0.047304,5,1
62.076,0.087766,10,0.0024898,0.042279,5,1
62.124,0.06052,10,0.002537,0.033712,5,1
62.178,0.066789,10,0.0026772,0.030759,5,1
62.235,0.036003,10,0.0024819,0.022111,5,1
62.288,0.010474,10,0.0025289,0.015094,5,1
62.336,0.0048328,10,0.0026548,0.011079,5,1
62.39,-0.0053535,10,0.002635,0.009158,5,1
62.441,-0.029371,10,0.002475,0.0018557,5,1
62.496,-0.058722,10,0.002362,-0.0063409,5,1
62.549,-0.062558,10,0.0024731,-0.0088731,5,1
62.605,-0.10696,10,0.002634,-0.017232,5,1
62.662,-0.10187,10,0.0024769,-0.024344,5,1
62.711,-0.08366,10,0.00264,-0.024,5,1
62.764,-0.12107,10,0.0026519,-0.033392,5,1
62.82,-0.11656,10,0.0024929,-0.038257,5,1
62.87,-0.11846,10,0.002629,-0.038267,5,1
62.923,-0.15769,10,0.002656,-0.046394,5,1
62.98,-0.098588,10,0.0024879,-0.043017,5,1
63.028,-0.099349,10,0.0026371,-0.043714,5,1
63.081,-0.10807,10,0.0026419,-0.046798,5,1
63.133,-0.084657,10,0.002507,-0.043304,5,1
63.188,-0.053019,10,0.00265,-0.040761,5,1
63.245,-0.066013,10,0.0024769,-0.042009,5,1
63.294,-0.012279,10,0.0026309,-0.032371,5,1
63.35,-0.015952,10,0.002641,-0.031649,5,1
63.4,-0.033565,10,0.0025489,-0.032009,5,1
63.454,-0.024195,10,0.0026441,-0.023927,5,1
63.509,-0.03826,10,0.002481,-0.025547,5,1
63.561,-0.03487,10,0.0024989,-0.02586,5,1
63.611,-0.055497,10,0.0026481,-0.023196,5,1
63.668,-0.059006,10,0.00249,-0.021658,5,1
63.717,-0.032135,10,0.0026329,-0.017558,5,1
63.77,-0.031864,10,0.0026369,-0.012547,5,1
63.823,0.010085,10,0.0024891,-0.0035918,5,1
63.875,0.040831,10,0.0026472,0.0020164,5,1
63.932,0.028548,10,0.002507,0.0043965,5,1
63.98,0.051472,10,0.0026112,0.00949,5,1
64.045,0.095379,10,0.0026259,0.016603,5,1
64.088,0.098094,10,0.002383,0.020921,5,1
64.141,0.087377,10,0.00267,0.022051,5,1
64.198,0.12598,10,0.0024881,0.031338,5,1
64.247,0.15413,10,0.002583,0.036992,5,1
64.308,0.12953,10,0.0025871,0.038744,5,1
64.354,0.1657,10,0.0024951,0.041645,5,1
64.409,0.18596,10,0.002635,0.049645,5,1
64.461,0.18863,10,0.0025089,0.049859,5,1
64.517,0.17649,10,0.002629,0.048746,5,1
64.574,0.16424,10,0.0024719,0.055844,5,1
64.622,0.16553,10,0.002635,0.054401,5,1
64.676,0.18907,10,0.002665,0.059156,5,1
64.732,0.20352,10,0.0022228,0.063208,5,1
64.788,0.18899,10,0.002661,0.060303,5,1
64.834,0.13304,10,0.00263,0.058498,5,1
64.89,0.12361,10,0.002629,0.059566,5,1
64.94,0.13448,10,0.0022581,0.059352,5,1
64.997,0.13375,10,0.0026309,0.053203,5,1
65.049,0.10892,10,0.0024738,0.04977,5,1
65.103,0.13465,10,0.0026379,0.047278,5,1
65.159,0.15446,10,0.0024831,0.050431,5,1
65.211,0.12878,10,0.002641,0.047939,5,1
65.262,0.08532,10,0.0026431,0.037102,5,1
65.318,0.16525,10,0.0024841,0.047549,5,1
65.371,0.17824,10,0.0026431,0.048512,5,1
65.421,-1.16,10,0.0026469,0.035438,5,1
65.478,-1.1893,10,0.0024881,0.029325,5,1
65.526,-1.1728,10,0.0026538,0.023982,5,1
65.582,-1.0454,10,0.0026331,0.023452,5,1
65.639,-0.79281,10,0.0024841,0.036206,5,1
65.688,-0.5753,10,0.002548,0.049744,5,1
65.742,-0.35833,10,0.00263,0.071639,5,1
65.798,-0.091449,10,0.0024741,0.09868,5,1
65.848,0.12435,10,0.002557,0.13249,5,1
65.9,0.30986,10,0.0026431,0.16907,5,1
65.957,0.51164,10,0.002491,0.21496,5,1
66.005,0.62953,10,0.0026319,0.25249,5,1
66.061,0.70407,10,0.0026519,0.28448,5,1
66.112,0.78033,10,0.002532,0.32537,5,1
66.168,0.79184,10,0.0026491,0.34892,5,1
66.226,0.76797,10,0.0024838,0.36407,5,1
66.274,0.73056,10,0.0026309,0.37951,5,1
66.327,0.69042,10,0.0026441,0.39662,5,1
66.383,0.56228,10,0.0024831,0.39335,5,1
66.439,0.55336,10,0.0025852,0.40821,5,1
66.486,0.64189,10,0.0026262,0.43394,5,1
66.542,0.56964,10,0.0026388,0.43239,5,1
66.593,0.55855,10,0.0024791,0.43356,5,1
66.65,0.47913,10,0.00264,0.42783,5,1
66.727,0.54996,170,0.028295,0.43917,5,1
66.767,0.82356,90,0.013408,0.44409,5,1
66.822,0.91261,90,0.016309,0.43528,5,1
66.883,1.2514,120,0.021124,0.42697,5,1
66.94,1.1444,180,0.02632,0.40085,5,1
66.992,1.3641,180,0.023751,0.38016,5,1
67.038,1.1388,130,0.015696,0.3463,5,1
67.097,0.050116,190,0.021291,0.30029,5,1
67.131,-0.65689,10,0.001508,0.24829,5,1
67.186,-0.91898,10,0.0026541,0.18918,5,1
67.243,-1.0871,10,0.002481,0.12838,5,1
67.291,-1.1775,10,0.002599,0.068678,5,1
67.347,-1.2196,10,0.0026391,0.01021,5,1
67.399,-1.1968,10,0.002352,-0.039726,5,1
67.453,-1.0862,10,0.0024741,-0.073089,5,1
67.508,-0.96332,10,0.0024841,-0.10224,5,1
67.558,-0.85407,10,0.0026329,-0.12765,5,1
67.611,-0.7038,10,0.0026391,-0.13824,5,1
67.667,-0.59416,10,0.0024879,-0.14972,5,1
67.716,-0.4485,10,0.002537,-0.15083,5,1
67.769,-0.31264,10,0.0026319,-0.14179,5,1
67.822,-0.20909,10,0.002475,-0.13431,5,1
67.875,-0.09861,10,0.0026481,-0.12026,5,1
67.932,-0.028943,10,0.002485,-0.10335,5,1
67.981,0.020351,10,0.002645,-0.090874,5,1
68.037,0.092416,10,0.00263,-0.072003,5,1
68.092,0.13343,10,0.002486,-0.05316,5,1
68.142,0.16613,10,0.0026491,-0.03387,5,1
68.195,0.23671,10,0.002624,-0.014127,5,1
68.252,0.2687,10,0.0024831,0.0030468,5,1
68.299,0.32738,10,0.0026488,0.024277,5,1
68.355,0.39254,10,0.002573,0.045269,5,1
68.411,0.39548,10,0.002486,0.063188,5,1
68.461,0.44031,10,0.002656,0.081728,5,1
68.517,0.46666,10,0.0026381,0.10119,5,1
68.571,0.44325,10,0.0024841,0.11681,5,1
68.62,0.42584,10,0.0026629,0.12445,5,1
68.673,0.44414,10,0.0026388,0.13671,5,1
68.73,0.40601,10,0.002485,0.14152,5,1
68.779,0.39762,10,0.0026369,0.14822,5,1
68.835,0.37919,10,0.0026391,0.1541,5,1
68.89,0.32587,10,0.0024822,0.15105,5,1
68.942,0.27083,10,0.0026269,0.14763,5,1
68.992,0.24843,10,0.0026422,0.14411,5,1
69.049,0.22663,10,0.0024769,0.14009,5,1
69.097,0.17996,10,0.0026619,0.13024,5,1
69.153,0.16374,10,0.0026319,0.12691,5,1
69.21,0.14752,10,0.002485,0.12081,5,1
69.259,0.076291,10,0.002624,0.1064,5,1
69.312,0.06808,10,0.002641,0.10518,5,1
69.37,0.042941,10,0.0024741,0.093553,5,1
69.656,0.051641,10,0.002358,0.086307,5,1
69.721,0.045177,10,0.0026312,0.077414,5,1
69.738,-0.00091265,10,0.0024781,0.061096,5,1
69.792,-0.027806,10,0.0025349,0.049075,5,1
69.848,-0.053869,10,0.0024781,0.039126,5,1
69.896,-0.085014,10,0.0025389,0.027717,5,1
69.952,-0.13392,10,0.0025439,0.015097,5,1
70.008,-0.18478,10,0.0024819,0.0016651,5,1
70.057,-0.20831,10,0.0024772,-0.011553,5,1
70.111,-0.18393,10,0.0026431,-0.010636,5,1
70.167,-0.19288,10,0.00249,-0.024094,5,1
70.216,-0.18656,10,0.0026581,-0.03399,5,1
70.269,-0.19876,10,0.0026329,-0.039058,5,1
70.322,-0.1866,10,0.0024738,-0.046976,5,1
70.374,-0.16418,10,0.0026631,-0.049248,5,1
70.433,-0.1414,10,0.0024831,-0.048508,5,1
70.48,-0.17783,10,0.00264,-0.057405,5,1
70.536,-0.11164,10,0.002553,-0.051047,5,1
70.591,-0.068734,10,0.0024879,-0.044654,5,1
70.641,-0.047444,10,0.0025148,-0.044924,5,1
70.694,-0.022268,10,0.002346,-0.038016,5,1
70.75,0.028434,10,0.0024869,-0.025557,5,1
70.799,0.016402,10,0.002641,-0.026746,5,1
70.854,0.032636,10,0.0026369,-0.018259,5,1
70.911,0.014404,10,0.002486,-0.013672,5,1
70.96,0.0095024,10,0.00264,-0.010075,5,1
71.015,0.076136,10,0.0026479,0.00086401,5,1
71.067,0.11816,10,0.0024869,0.015058,5,1
71.132,0.12328,10,0.0022361,0.01982,5,1
71.175,0.15377,10,0.0026419,0.02475,5,1
71.229,0.16079,10,0.00249,0.034459,5,1
71.28,0.19249,10,0.0025249,0.038969,5,1
71.344,0.21148,10,0.0021489,0.043347,5,1
71.39,0.21769,10,0.0020041,0.051144,5,1
71.442,0.2333,10,0.002486,0.057712,5,1
71.5,0.2448,10,0.0024869,0.062483,5,1
71.547,0.28988,10,0.002229,0.076137,5,1
71.601,0.24177,10,0.00248,0.077464,5,1
71.658,0.23183,10,0.0024762,0.075846,5,1
71.707,0.20697,10,0.0026469,0.078284,5,1
71.76,0.16586,10,0.0025549,0.074973,5,1
71.812,0.20867,10,0.0024981,0.078314,5,1
71.865,0.20507,10,0.0026381,0.079634,5,1
71.922,0.16033,10,0.0024829,0.071116,5,1
71.972,0.17749,10,0.0026431,0.073018,5,1
72.025,0.15924,10,0.00264,0.071564,5,1
72.08,0.14233,10,0.002496,0.068986,5,1
72.13,0.14761,10,0.0026238,0.069158,5,1
72.184,0.1236,10,0.002665,0.062114,5,1
72.24,0.10584,10,0.0024822,0.0581,5,1
72.288,0.07264,10,0.0026362,0.05428,5,1
72.345,0.051817,10,0.0026321,0.04567,5,1
72.402,0.091631,10,0.0024769,0.045453,5,1
72.45,0.085745,10,0.002634,0.041004,5,1
72.506,0.082981,10,0.0026269,0.038603,5,1
72.556,0.092197,10,0.002527,0.037246,5,1
72.62,0.069527,10,0.002146,0.030542,5,1
72.664,0.046894,10,0.0026798,0.025943,5,1
72.72,0.034656,10,0.0025129,0.020895,5,1
72.773,0.035269,10,0.0024769,0.01459,5,1
72.827,0.0048755,10,0.0026479,0.010116,5,1
72.882,0.0033,10,0.002475,0.006562,5,1
72.938,0.00086701,10,0.0024838,0.0032939,5,1
72.983,-0.024065,10,0.0026441,-0.0014613,5,1
73.039,-0.066347,10,0.0024891,-0.011911,5,1
73.092,-0.046433,10,0.00248,-0.014284,5,1
73.148,-0.073094,10,0.002486,-0.017755,5,1
73.206,-0.072478,10,0.002471,-0.020916,5,1
73.254,-0.065291,10,0.002635,-0.023522,5,1
73.307,-0.033494,10,0.00249,-0.021229,5,1
73.366,-0.057539,10,0.0024831,-0.027378,5,1
73.415,-0.063594,10,0.002485,-0.030567,5,1
73.467,-0.09258,10,0.0023491,-0.034555,5,1
73.526,-0.079703,10,0.0024748,-0.033898,5,1
73.574,-0.077047,10,0.0024741,-0.034923,5,1
73.627,-0.072944,10,0.002233,-0.033004,5,1
73.684,-0.071362,10,0.0024891,-0.036868,5,1
73.733,-0.04469,10,0.0024772,-0.035678,5,1
73.786,-0.044143,10,0.002475,-0.033733,5,1
73.843,-0.039803,10,0.002485,-0.033451,5,1
73.891,-0.025394,10,0.002492,-0.03315,5,1
73.947,-0.040657,10,0.00249,-0.030505,5,1
73.999,-0.02487,10,0.0024869,-0.027592,5,1
74.055,-0.010183,10,0.0025871,-0.024568,5,1
74.113,0.024788,10,0.0024791,-0.01549,5,1
74.161,-0.020882,10,0.0022192,-0.023245,5,1
74.215,-0.016485,10,0.002485,-0.021407,5,1
74.271,-0.016932,10,0.0024822,-0.019365,5,1
74.32,0.018905,10,0.0024879,-0.013304,5,1
74.372,0.012624,10,0.002229,-0.013377,5,1
74.431,0.04111,10,0.0024781,-0.0048009,5,1
74.478,0.012244,10,0.002491,-0.0049511,5,1
74.544,0.050911,10,0.0022418,-0.00061705,5,1
74.587,0.078231,10,0.0025029,0.0030834,5,1
74.642,0.075006,10,0.002218,0.0052732,5,1
74.699,0.059156,10,0.0024841,0.0045623,5,1
74.749,0.09741,10,0.0025251,0.014768,5,1
74.812,0.098008,10,0.0021422,0.018296,5,1
74.853,0.091304,10,0.0020049,0.016234,5,1
74.909,0.13795,10,0.001914,0.022962,5,1
74.962,0.14054,10,0.0024781,0.02381,5,1
75.029,0.15019,10,0.0026422,0.026599,5,1
75.072,0.16949,10,0.0023971,0.031031,5,1
75.125,0.19484,10,0.0021088,0.039598,5,1
75.183,0.16922,10,0.002481,0.035994,5,1
75.231,0.15638,10,0.0022221,0.035528,5,1
75.284,0.16114,10,0.0021222,0.04167,5,1
75.342,0.12087,10,0.0024779,0.039215,5,1
75.39,0.16097,10,0.0022361,0.040249,5,1
75.445,0.15032,10,0.002105,0.044302,5,1
75.501,0.16884,10,0.002475,0.044625,5,1
75.548,0.21182,10,0.002259,0.0488,5,1
75.604,0.16177,10,0.0021131,0.040266,5,1
75.66,0.13063,10,0.0025651,0.036117,5,1
75.709,0.16408,10,0.002223,0.040737,5,1
75.762,0.13215,10,0.002115,0.036278,5,1
75.82,0.077756,10,0.002492,0.029128,5,1
75.869,0.10778,10,0.0024841,0.030833,5,1
75.933,0.082278,10,0.002641,0.026806,5,1
75.975,0.085283,10,0.0023489,0.025318,5,1
76.027,0.073444,10,0.002116,0.019957,5,1
76.085,0.056283,10,0.0024781,0.017166,5,1
76.132,0.042986,10,0.002248,0.011847,5,1
76.188,0.044091,10,0.0021069,0.0080694,5,1
76.241,0.018015,10,0.002497,0.0010274,5,1
76.295,-0.011288,10,0.0022311,-0.005052,5,1
76.351,-0.0013212,10,0.0023429,-0.0020902,5,1
76.401,0.00076536,10,0.0024731,-0.0061027,5,1
76.455,0.0094443,10,0.002486,-0.007649,5,1
76.511,0.030241,10,0.0024841,-0.0042197,5,1
76.561,-0.042991,10,0.002485,-0.017052,5,1
76.614,-0.072333,10,0.00248,-0.023821,5,1
76.673,-0.041526,10,0.0024779,-0.021159,5,1
76.719,-0.052324,10,0.0023479,-0.02449,5,1
76.775,-0.052186,10,0.002238,-0.026708,5,1
76.831,-0.032554,10,0.00248,-0.02657,5,1
76.881,-0.073104,10,0.0024772,-0.032068,5,1
76.935,-0.067804,10,0.0024881,-0.035193,5,1
76.99,-0.042131,10,0.0022268,-0.035281,5,1
77.039,-0.032802,10,0.002491,-0.033531,5,1
77.104,-0.074869,10,0.0021179,-0.035243,5,1
77.149,-0.042982,10,0.0024781,-0.034614,5,1
77.205,-0.059377,10,0.0022199,-0.034627,5,1
77.263,-0.043181,10,0.0024829,-0.034099,5,1
77.311,-0.035816,10,0.0022259,-0.033725,5,1
77.364,-0.029489,10,0.002008,-0.03318,5,1
77.424,-0.055531,10,0.002486,-0.036333,5,1
77.473,-0.039967,10,0.002476,-0.033527,5,1
77.526,-0.058684,10,0.0024951,-0.030472,5,1
77.583,-0.03625,10,0.002486,-0.028623,5,1
77.63,-0.0027603,10,0.002229,-0.025583,5,1
77.683,0.039583,10,0.002111,-0.018554,5,1
77.741,-0.017745,10,0.0024769,-0.02115,5,1
77.789,-0.011216,10,0.0022199,-0.020432,5,1
77.845,0.03233,10,0.00248,-0.014364,5,1
77.901,-0.0013696,10,0.002341,-0.015208,5,1
77.951,0.025815,10,0.002486,-0.011666,5,1
78.005,-0.01355,10,0.002636,-0.011684,5,1
78.061,-0.0069176,10,0.0024781,-0.0093669,5,1
78.109,0.040779,10,0.0024831,-0.0032899,5,1
78.173,0.041394,10,0.002625,-0.0039357,5,1
78.218,0.039699,10,0.0023489,-0.0012361,5,1
78.271,0.053845,10,0.0024872,0.0022698,5,1
78.33,0.0681,10,0.0022209,0.0084083,5,1
78.376,0.062374,10,0.0020421,0.0074098,5,1
78.432,0.070633,10,0.0019319,0.0095217,5,1
78.488,0.15019,10,0.0023861,0.023732,5,1
78.537,0.11364,10,0.0021091,0.018387,5,1
78.59,0.14788,10,0.001909,0.024094,5,1
78.648,0.15206,10,0.00248,0.026073,5,1
78.696,0.095515,10,0.00227,0.018108,5,1
78.75,0.13315,10,0.002486,0.025198,5,1
78.807,0.14457,10,0.002064,0.035332,5,1
78.855,0.15151,10,0.001925,0.036318,5,1
78.913,0.15235,10,0.002485,0.033606,5,1
78.968,0.16376,10,0.0023899,0.035555,5,1
79.017,0.16683,10,0.0021091,0.039401,5,1
79.07,0.1783,10,0.002485,0.038914,5,1
79.127,0.2091,10,0.0022271,0.046499,5,1
79.174,0.1917,10,0.0021272,0.045151,5,1
79.228,0.18581,10,0.0020041,0.044131,5,1
79.283,0.14264,10,0.002352,0.040954,5,1
79.335,0.16002,10,0.0021191,0.042989,5,1
79.394,0.15423,10,0.0024731,0.03715,5,1
79.442,0.14184,10,0.0026431,0.038761,5,1
79.497,0.12842,10,0.0026219,0.036231,5,1
79.549,0.14288,10,0.0025039,0.033447,5,1
79.603,0.12328,10,0.00264,0.031821,5,1
79.66,0.07818,10,0.0025032,0.026785,5,1
79.715,0.07395,10,0.0026958,0.021293,5,1
79.761,0.075196,10,0.002218,0.019084,5,1
79.814,0.072838,10,0.0021091,0.016078,5,1
79.871,0.08025,10,0.0019701,0.012476,5,1
79.919,0.061849,10,0.0018401,0.0096231,5,1
79.975,0.037181,10,0.0018408,0.0049067,5,1
80.03,0.062131,10,0.002486,0.003227,5,1
80.079,0.046604,10,0.0023561,-0.0015537,5,1
80.133,0.036087,10,0.002214,-0.0049164,5,1
80.19,0.0015732,10,0.0024822,-0.0093711,5,1
80.237,-0.0042844,10,0.0022142,-0.011789,5,1
80.29,-0.028772,10,0.0020049,-0.018268,5,1
80.349,-0.022053,10,0.002471,-0.01619,5,1
80.399,-0.039418,10,0.002224,-0.022608,5,1
80.452,1.2233,10,0.001955,-0.028427,5,1
80.508,1.2225,10,0.0018301,-0.027826,5,1
80.556,1.2427,10,0.001754,-0.031518,5,1
80.61,1.0685,10,0.0016849,-0.036207,5,1
80.668,0.86866,10,0.0026779,-0.043514,5,1
80.717,0.54557,10,0.0023379,-0.074854,5,1
80.77,0.31355,10,0.0024991,-0.10055,5,1
80.827,0.066491,10,0.0022261,-0.13096,5,1
80.874,-0.12571,10,0.002104,-0.16559,5,1
80.93,-0.30943,10,0.002007,-0.20816,5,1
80.983,-0.46764,10,0.0023499,-0.24482,5,1
81.048,-0.60197,10,0.002507,-0.28795,5,1
81.093,-0.70963,10,0.0023432,-0.3294,5,1
81.146,-0.73228,10,0.0024769,-0.35714,5,1
81.205,-0.81177,10,0.0021071,-0.39617,5,1
81.25,-0.79001,10,0.0020149,-0.41695,5,1
81.306,-0.7058,10,0.0019221,-0.42937,5,1
81.363,-0.72038,10,0.0024869,-0.45245,5,1
81.412,-0.66641,10,0.0022659,-0.46035,5,1
81.465,-0.64137,10,0.002105,-0.46992,5,1
81.524,-0.60721,10,0.0024879,-0.47415,5,1
81.57,-0.53109,10,0.0022261,-0.47065,5,1
81.625,-0.45165,10,0.0020049,-0.4639,5,1
81.681,-0.42837,10,0.0023401,-0.4605,5,1
81.729,-0.29315,10,0.0021169,-0.43236,5,1
81.782,-0.20937,10,0.002022,-0.40882,5,1
81.84,-0.18086,10,0.0026431,-0.40065,5,1
81.889,-0.044495,10,0.002342,-0.36778,5,1
81.942,0.022055,10,0.0024841,-0.34144,5,1
81.999,0.045782,10,0.0022271,-0.31976,5,1
82.049,0.096875,10,0.002106,-0.29065,5,1
82.104,0.11413,10,0.0019159,-0.2684,5,1
82.16,0.16441,10,0.0017569,-0.23655,5,1
82.21,0.18833,10,0.001756,-0.21279,5,1
82.264,0.25538,10,0.0017021,-0.1822,5,1
82.322,0.2996,10,0.0024931,-0.15369,5,1
82.37,0.37087,10,0.002228,-0.12402,5,1
82.423,0.44428,10,0.0021231,-0.089977,5,1
82.48,0.48018,10,0.0019119,-0.063559,5,1
82.528,0.51434,10,0.001833,-0.037318,5,1
82.584,0.54415,10,0.0017731,-0.0084119,5,1
82.641,0.52974,10,0.0024769,0.011442,5,1
82.691,0.52116,10,0.002352,0.029687,5,1
82.744,0.51821,10,0.00212,0.052919,5,1
82.801,0.46474,10,0.002341,0.06199,5,1
82.848,0.45198,10,0.002147,0.072027,5,1
82.903,0.41829,10,0.0020161,0.086693,5,1
82.962,0.37637,10,0.0024848,0.088519,5,1
83.01,0.354,10,0.0022159,0.088609,5,1
83.063,0.28361,10,0.002116,0.086689,5,1
83.121,0.24687,10,0.002341,0.082897,5,1
83.169,0.18535,10,0.0021071,0.076516,5,1
83.223,0.16764,10,0.002022,0.075882,5,1
83.283,0.13432,10,0.002351,0.066707,5,1
83.328,0.12,10,0.002162,0.057483,5,1
83.384,0.12502,10,0.0024891,0.057636,5,1
83.444,0.033766,10,0.002655,0.044202,5,1
83.49,-0.016162,10,0.0023441,0.025946,5,1
83.545,-0.052943,10,0.002218,0.01228,5,1
83.598,-0.086329,10,0.002341,-0.000361,5,1
83.65,-0.12339,10,0.002125,-0.015381,5,1
83.703,-0.09588,10,0.0024891,-0.015771,5,1
83.756,-0.12956,10,0.0021429,-0.028307,5,1
83.811,-0.16782,10,0.001981,-0.040897,5,1
83.86,-0.1845,10,0.0018361,-0.04778,5,1
83.914,-0.20154,10,0.0018389,-0.058132,5,1
83.972,-0.21335,10,0.0024841,-0.068756,5,1
84.02,-0.23086,10,0.0022569,-0.07584,5,1
84.074,-0.27003,10,0.0024779,-0.084547,5,1
84.131,-0.224,10,0.0024951,-0.089114,5,1
84.18,-0.2176,10,0.0024898,-0.093022,5,1
84.233,-0.20149,10,0.0022211,-0.095336,5,1
84.29,-0.1667,10,0.0024769,-0.094128,5,1
84.339,-0.10883,10,0.00249,-0.086738,5,1
84.391,-0.076298,10,0.002223,-0.082357,5,1
84.449,-0.033053,10,0.0024731,-0.076386,5,1
84.496,-0.025787,10,0.002244,-0.073145,5,1
84.553,-0.034787,10,0.0026438,-0.069106,5,1
84.609,0.0064709,10,0.002218,-0.056689,5,1
84.658,0.027265,10,0.0024798,-0.048332,5,1
84.711,0.015844,10,0.00249,-0.043011,5,1
84.763,0.038556,10,0.0024881,-0.031398,5,1
84.828,0.043361,10,0.0021522,-0.027732,5,1
84.871,0.04651,10,0.0020149,-0.024388,5,1
84.928,0.056364,10,0.0019169,-0.020469,5,1
85.217,0.099983,10,0.00263,-0.010099,5,1
85.281,0.1303,10,0.0026269,0.00021993,5,1
85.297,0.18254,10,0.002476,0.015762,5,1
85.35,0.20236,10,0.0026371,0.023222,5,1
85.403,0.24116,10,0.0024939,0.035425,5,1
85.46,0.24466,10,0.002234,0.04153,5,1
85.51,0.26142,10,0.0026331,0.047275,5,1
85.565,0.29132,10,0.002475,0.056334,5,1
85.622,0.25976,10,0.002476,0.062384,5,1
85.672,0.25586,10,0.0025449,0.067849,5,1
85.725,0.31253,10,0.0024838,0.07983,5,1
85.782,0.30367,10,0.0024798,0.080494,5,1
85.83,0.26242,10,0.0026472,0.078109,5,1
85.883,0.28308,10,0.0024869,0.084978,5,1
85.94,0.25938,10,0.002486,0.081498,5,1
85.989,0.2342,10,0.002481,0.077859,5,1
86.044,0.18253,10,0.002501,0.07157,5,1
86.1,0.14879,10,0.0024831,0.06435,5,1
86.15,0.11711,10,0.002475,0.057855,5,1
86.202,0.05834,10,0.0022261,0.053659,5,1
86.26,0.020527,10,0.002486,0.042395,5,1
86.307,0.016796,10,0.002497,0.035756,5,1
86.364,0.026829,10,0.002502,0.030088,5,1
86.423,-0.028799,10,0.002486,0.018061,5,1
86.47,-0.030027,10,0.00248,0.010194,5,1
86.523,-0.070156,10,0.002485,0.0031238,5,1
86.579,-0.094077,10,0.0025051,-0.0052218,5,1
86.629,-0.098855,10,0.0024822,-0.015407,5,1
86.692,-0.12652,10,0.002147,-0.025921,5,1
86.733,-0.12793,10,0.001915,-0.032115,5,1
86.787,-0.15624,10,0.0024979,-0.041187,5,1
86.847,-0.19141,10,0.002492,-0.050085,5,1
86.893,-0.20478,10,0.0024781,-0.056951,5,1
86.946,-0.1733,10,0.0022271,-0.058055,5,1
87.002,-0.15844,10,0.002485,-0.060483,5,1
87.052,-0.14768,10,0.0024898,-0.06646,5,1
87.106,-0.11773,10,0.0026329,-0.064788,5,1
87.158,-0.11241,10,0.0024772,-0.062695,5,1
87.213,-0.09844,10,0.0026519,-0.063268,5,1
87.27,-0.11926,10,0.00248,-0.067495,5,1
87.317,-0.10213,10,0.0026541,-0.064644,5,1
87.37,-0.090569,10,0.0026329,-0.061309,5,1
87.423,-0.024504,10,0.002481,-0.050248,5,1
87.477,-0.013573,10,0.0026319,-0.045824,5,1
87.529,-0.014679,10,0.002475,-0.042152,5,1
87.581,-0.0090875,10,0.0026422,-0.037044,5,1
87.639,-0.0081204,10,0.0024941,-0.035279,5,1
87.686,-0.011112,10,0.0026631,-0.033379,5,1
87.742,0.040518,10,0.0026441,-0.021231,5,1
87.798,0.041032,10,0.0024819,-0.017022,5,1
87.847,0.034166,10,0.002234,-0.012565,5,1
87.902,0.079874,10,0.002634,-0.0020392,5,1
87.958,0.086555,10,0.0024841,0.0020404,5,1
88.007,0.097825,10,0.0026531,0.0058916,5,1
88.059,0.12847,10,0.0026391,0.021334,5,1
88.112,0.1192,10,0.002496,0.019537,5,1
88.165,0.18698,10,0.002635,0.030248,5,1
88.223,0.19397,10,0.0024981,0.035868,5,1
88.271,0.17844,10,0.0026379,0.040265,5,1
88.327,0.21222,10,0.0026469,0.043136,5,1
88.379,0.21552,10,0.0024891,0.052038,5,1
88.432,0.20546,10,0.0026231,0.051674,5,1
88.488,0.21738,10,0.00248,0.056938,5,1
88.537,0.20321,10,0.0022202,0.057672,5,1
88.601,0.21784,10,0.0024741,0.063745,5,1
88.644,0.21878,10,0.002646,0.062374,5,1
88.697,0.21315,10,0.002497,0.063548,5,1
88.749,0.21407,10,0.002476,0.06794,5,1
88.803,0.20145,10,0.0026388,0.069158,5,1
88.859,0.1902,10,0.0024979,0.066925,5,1
88.911,0.13821,10,0.0024872,0.060794,5,1
88.977,0.10146,10,0.0026331,0.061187,5,1
89.016,0.08508,10,0.0026441,0.054673,5,1
89.069,0.090747,10,0.0026278,0.049923,5,1
89.122,0.10043,10,0.0024769,0.050091,5,1
89.189,0.08773,10,0.0024819,0.045868,5,1
89.228,0.094337,10,0.002635,0.041327,5,1
89.282,0.095851,10,0.0026469,0.039052,5,1
89.341,0.019274,10,0.0024779,0.027652,5,1
89.386,0.01924,10,0.00263,0.022092,5,1
89.442,0.010756,10,0.0026441,0.014258,5,1
89.5,-0.015429,10,0.0024872,0.0059752,5,1
89.548,-0.058586,10,0.0025311,-0.0020618,5,1
89.602,-0.014644,10,0.0026312,0.0019366,5,1
89.658,-0.043032,10,0.0024769,-0.0067838,5,1
89.708,-0.080734,10,0.0026941,-0.015942,5,1
89.76,-0.080897,10,0.0026679,-0.016692,5,1
89.813,-0.12473,10,0.0024779,-0.028599,5,1
89.866,-0.12526,10,0.002629,-0.033559,5,1
89.923,-0.074363,10,0.00249,-0.027663,5,1
89.971,-0.099906,10,0.0026121,-0.033728,5,1
90.026,-0.11084,10,0.0026441,-0.039052,5,1
90.079,-0.1275,10,0.0024922,-0.041035,5,1
90.135,-0.11853,10,0.0026472,-0.039971,5,1
90.192,-0.10971,10,0.0024872,-0.041643,5,1
90.241,-0.06645,10,0.002475,-0.038683,5,1
90.295,-0.051652,10,0.0026388,-0.034759,5,1
90.351,-0.070442,10,0.0024869,-0.037765,5,1
90.401,-0.056848,10,0.0024791,-0.033034,5,1
90.454,-0.028848,10,0.0026619,-0.027119,5,1
90.511,-0.015526,10,0.0024869,-0.022765,5,1
90.559,-0.016062,10,0.00261,-0.017045,5,1
90.614,0.018523,10,0.0026379,-0.01606,5,1
90.669,0.043429,10,0.002481,-0.0082862,5,1
90.719,0.046513,10,0.0026491,-0.0041461,5,1
90.773,0.048305,10,0.0026331,0.00053717,5,1
90.829,0.060294,10,0.0024779,0.0048136,5,1
90.878,0.070583,10,0.00263,0.010963,5,1
90.931,0.082404,10,0.0026531,0.015599,5,1
90.99,0.10064,10,0.0024819,0.018535,5,1
91.036,0.12269,10,0.0026078,0.024286,5,1
91.093,0.14977,10,0.0026319,0.032075,5,1
91.148,0.15604,10,0.0024841,0.036577,5,1
91.198,0.1702,10,0.0026309,0.046478,5,1
91.252,0.16223,10,0.002646,0.046265,5,1
91.308,0.18669,10,0.0024891,0.049405,5,1
91.356,0.16677,10,0.0025179,0.048111,5,1
91.421,0.17282,10,0.0026362,0.050315,5,1
91.464,0.17869,10,0.0026309,0.053595,5,1
91.517,0.18324,10,0.0026331,0.058284,5,1
91.574,0.20138,10,0.0024781,0.060949,5,1
91.622,0.21906,10,0.0026319,0.062048,5,1
91.678,0.15177,10,0.0026309,0.058988,5,1
91.73,0.18086,10,0.0024869,0.062284,5,1
91.784,0.15576,10,0.0026429,0.05639,5,1
91.841,0.14786,10,0.0024731,0.056278,5,1
91.89,0.1038,10,0.0026319,0.051958,5,1
91.944,0.12318,10,0.0026381,0.053588,5,1
92,0.10295,10,0.0024879,0.053795,5,1
92.05,0.11905,10,0.002641,0.050532,5,1
92.103,0.13845,10,0.0026391,0.047232,5,1
92.16,0.10714,10,0.00264,0.044633,5,1
92.209,0.11819,10,0.0026469,0.040736,5,1
92.262,0.1225,10,0.0026309,0.037091,5,1
92.314,0.12419,10,0.0024779,0.035478,5,1
92.381,0.10063,10,0.002475,0.031894,5,1
92.42,0.09934,10,0.0026219,0.026456,5,1
92.474,0.055872,10,0.00263,0.022559,5,1
92.53,0.061049,10,0.002486,0.018225,5,1
92.579,0.043553,10,0.002598,0.009633,5,1
92.634,0.015881,10,0.0026281,0.0054211,5,1
92.689,-0.0095181,10,0.0024729,0.00086506,5,1
92.738,-0.046294,10,0.0026419,-0.0037108,5,1
92.791,-0.070262,10,0.0026419,-0.011522,5,1
92.848,-0.087652,10,0.0026441,-0.020108,5,1
92.896,-0.088827,10,0.0026588,-0.020505,5,1
92.95,-0.089358,10,0.002635,-0.029311,5,1
93,-0.084288,10,0.0022418,-0.028968,5,1
93.059,-0.12077,10,0.002636,-0.036353,5,1
93.111,-0.1244,10,0.002486,-0.040199,5,1
93.168,-0.13541,10,0.0026438,-0.041313,5,1
93.225,-0.10725,10,0.0024841,-0.043631,5,1
93.274,-0.11503,10,0.0026319,-0.044304,5,1
93.327,-0.10844,10,0.0026441,-0.042437,5,1
93.383,-0.061854,10,0.0024829,-0.039414,5,1
93.433,-0.066767,10,0.0026329,-0.038325,5,1
93.488,-0.033273,10,0.00265,-0.033642,5,1
93.543,-0.047466,10,0.002486,-0.034932,5,1
93.591,-0.038846,10,0.0026371,-0.031017,5,1
93.645,-0.05449,10,0.0026741,-0.03096,5,1
93.701,-0.050835,10,0.0024741,-0.023523,5,1
93.749,-0.0013741,10,0.002634,-0.015498,5,1
93.803,0.032077,10,0.0026722,-0.01037,5,1
93.859,0.064101,10,0.0024891,-0.0028649,5,1
93.909,0.045102,10,0.0026312,-0.0014524,5,1
93.962,0.055025,10,0.0026319,0.0017012,5,1
94.018,0.051843,10,0.0022159,0.0051659,5,1
94.067,0.066968,10,0.002636,0.012293,5,1
94.122,0.092565,10,0.0026481,0.01808,5,1
94.179,0.12958,10,0.0024879,0.02537,5,1
94.229,0.15367,10,0.0026679,0.032767,5,1
94.284,0.17145,10,0.0026479,0.036304,5,1
94.338,0.17512,10,0.0024869,0.045278,5,1
94.387,0.1558,10,0.002641,0.041738,5,1
94.44,0.17284,10,0.0026429,0.046784,5,1
94.493,0.1556,10,0.0022151,0.048042,5,1
94.557,0.1648,10,0.0026338,0.050138,5,1
94.6,0.17113,10,0.0026381,0.051774,5,1
94.653,0.18576,10,0.0026481,0.060878,5,1
94.712,0.20262,10,0.0024819,0.063785,5,1
94.757,0.19819,10,0.00263,0.058999,5,1
94.811,0.22628,10,0.0026419,0.065388,5,1
94.862,0.19568,10,0.0023489,0.059414,5,1
94.919,0.19335,10,0.002641,0.062111,5,1
94.971,0.19519,10,0.0024891,0.064843,5,1
95.026,0.18264,10,0.00264,0.062566,5,1
95.08,0.17472,10,0.0024841,0.059122,5,1
95.134,0.17662,10,0.0026319,0.063045,5,1
95.191,0.16446,10,0.00248,0.060147,5,1
95.238,0.16717,10,0.0022171,0.057622,5,1
95.304,0.12184,10,0.0020859,0.049751,5,1
95.346,0.092615,10,0.0026381,0.042759,5,1
95.402,0.078763,10,0.002641,0.040253,5,1
95.46,-1.207,10,0.0025001,0.036429,5,1
95.511,-1.2303,10,0.00264,0.030195,5,1
95.561,-1.2045,10,0.002634,0.023723,5,1
95.618,-1.1033,10,0.0024769,0.017378,5,1
95.667,-0.87485,10,0.002769,0.025919,5,1
95.72,-0.64955,10,0.0026479,0.038203,5,1
95.772,-0.42018,10,0.002516,0.05934,5,1
95.829,-0.19133,10,0.0026338,0.08426,5,1
95.881,0.030591,10,0.002491,0.11697,5,1
95.939,0.24936,10,0.0026438,0.15549,5,1
95.988,0.41264,10,0.0025392,0.19417,5,1
96.042,0.5439,10,0.0026331,0.23078,5,1
96.093,0.68568,10,0.002476,0.27356,5,1
96.147,0.76939,10,0.0026598,0.30415,5,1
96.204,0.79547,10,0.0024881,0.33153,5,1
96.252,0.8297,10,0.0025451,0.36502,5,1
96.305,0.69481,10,0.0026391,0.36667,5,1
96.364,0.57126,10,0.002486,0.36841,5,1
96.413,0.51156,10,0.002635,0.37919,5,1
96.466,0.67295,10,0.0026441,0.42687,5,1
96.523,0.74565,10,0.002485,0.44715,5,1
96.571,0.6732,10,0.0026441,0.44702,5,1
96.627,0.56783,10,0.0026469,0.43138,5,1
96.685,0.59316,10,0.00248,0.44225,5,1
96.763,0.69802,190,0.033198,0.45366,5,1
96.82,0.64774,200,0.033508,0.44014,5,1
96.865,0.89251,180,0.025329,0.43898,5,1
96.909,0.92736,90,0.016636,0.4233,5,1
96.988,1.1214,250,0.041837,0.4078,5,1
97.011,0.65785,80,0.011764,0.374,5,1
97.078,0.23559,140,0.024349,0.33867,5,1
97.112,-0.26492,10,0.0026481,0.30036,5,1
97.165,-0.51641,10,0.0026541,0.24445,5,1
97.222,-0.63607,10,0.0024881,0.20104,5,1
97.269,-0.68316,10,0.0026329,0.15932,5,1
97.326,-0.7184,10,0.0026278,0.11546,5,1
97.379,-0.73888,10,0.002486,0.071651,5,1
97.432,-0.74552,10,0.0025539,0.033559,5,1
97.489,-0.71082,10,0.0024741,0.0008145,5,1
97.538,-0.67897,10,0.00263,-0.027692,5,1
97.593,-0.59212,10,0.0024791,-0.047216,5,1
97.643,-0.55047,10,0.002605,-0.065849,5,1
97.698,-0.47989,10,0.0022259,-0.079523,5,1
97.75,-0.44176,10,0.00249,-0.086362,5,1
97.806,-0.35275,10,0.0026441,-0.090369,5,1
97.858,-0.30495,10,0.002219,-0.095394,5,1
97.912,-0.22726,10,0.0024991,-0.089407,5,1
97.968,-0.14257,10,0.002486,-0.083569,5,1
98.019,-0.060644,10,0.0024879,-0.073815,5,1
98.07,0.031516,10,0.002219,-0.059156,5,1
98.123,0.062381,10,0.002492,-0.048134,5,1
98.176,0.1014,10,0.002363,-0.037742,5,1
98.233,0.13481,10,0.0024729,-0.023179,5,1
98.283,0.14436,10,0.0025802,-0.010928,5,1
98.349,0.18097,10,0.0024741,0.0030348,5,1
98.389,0.23662,10,0.0022171,0.020756,5,1
98.442,0.26864,10,0.002636,0.032067,5,1
98.499,0.2953,10,0.002481,0.043245,5,1
98.547,0.2826,10,0.002593,0.055957,5,1
98.601,0.26573,10,0.002635,0.063632,5,1
98.652,0.30998,10,0.002548,0.078815,5,1
98.706,0.34785,10,0.002666,0.089737,5,1
98.761,0.36204,10,0.0024729,0.097955,5,1
98.811,0.35333,10,0.0026,0.10401,5,1
98.864,0.30345,10,0.002646,0.10521,5,1
98.92,0.33265,10,0.0024869,0.11474,5,1
98.969,0.31318,10,0.0026572,0.12339,5,1
99.021,0.25108,10,0.0026331,0.11381,5,1
99.078,0.2727,10,0.00249,0.1165,5,1
99.127,0.25013,10,0.0026419,0.11991,5,1
99.181,0.2377,10,0.0026369,0.11726,5,1
99.232,0.21805,10,0.0025251,0.11241,5,1
99.288,0.16734,10,0.0026469,0.10903,5,1
99.343,0.14908,10,0.0024848,0.10106,5,1
99.393,0.10197,10,0.0024831,0.089878,5,1
99.447,0.077828,10,0.002646,0.086662,5,1
99.503,0.040013,10,0.0024829,0.074271,5,1
99.552,0.060477,10,0.002641,0.069663,5,1
99.605,0.032454,10,0.00265,0.059172,5,1
99.664,0.014177,10,0.0024869,0.049507,5,1
99.711,0.036004,10,0.0026469,0.049619,5,1
99.764,0.021671,10,0.002661,0.040659,5,1
99.821,-0.016193,10,0.0024741,0.030173,5,1
99.87,-0.034276,10,0.00264,0.025339,5,1
99.923,-0.087437,10,0.0026431,0.013228,5,1
99.98,-0.1076,10,0.0024869,0.0046565,5,1
100.03,-0.10526,10,0.0026381,0.00047337,5,1
100.09,-0.080154,10,0.0026331,-0.0020671,5,1
100.14,-0.12822,10,0.002476,-0.015548,5,1
100.2,-0.12354,10,0.0024791,-0.022982,5,1
100.25,-0.13964,10,0.002629,-0.028721,5,1
100.3,-0.167,10,0.0026529,-0.034561,5,1
100.35,-0.13483,10,0.0024762,-0.038217,5,1
100.41,-0.10213,10,0.0026319,-0.039499,5,1
100.46,-0.11097,10,0.0024869,-0.044057,5,1
100.52,-0.08444,10,0.0026331,-0.042038,5,1
100.8,-0.020837,10,0.0023708,-0.042707,5,1
100.86,0.015836,10,0.002121,-0.040502,5,1
100.88,0.04934,10,0.002013,-0.030818,5,1
100.93,0.06638,10,0.002635,-0.026087,5,1
100.99,0.07073,10,0.0024719,-0.019513,5,1
101.04,0.08013,10,0.00263,-0.015821,5,1
101.09,0.11726,10,0.0026731,-0.0087839,5,1
101.14,0.15791,10,0.0024791,0.0024406,5,1
101.2,0.16756,10,0.002636,0.0090525,5,1
101.25,0.21382,10,0.0024741,0.019633,5,1
101.3,0.22809,10,0.002641,0.025759,5,1
101.36,0.20645,10,0.002645,0.025283,5,1
101.41,0.22122,10,0.002522,0.032646,5,1
101.46,0.22607,10,0.0026221,0.039648,5,1
101.51,0.25023,10,0.0026491,0.046623,5,1
101.57,0.2213,10,0.0024781,0.046574,5,1
101.62,0.21642,10,0.0026419,0.048755,5,1
101.68,0.21266,10,0.0026591,0.052112,5,1
101.73,0.20183,10,0.0025089,0.057344,5,1
101.78,0.17506,10,0.0026312,0.052585,5,1
101.84,0.14106,10,0.002646,0.04928,5,1
101.89,0.17586,10,0.0024779,0.049534,5,1
102.02,0,500,0.076136,0.055673,5,1
102.03,0.32073,90,0.01186,0.046874,5,1
102.06,0.14097,10,0.00175,0.039482,5,1
102.11,0.12554,10,0.0026488,0.037729,5,1
102.16,0.1014,10,0.00247,0.031069,5,1
102.21,0.074598,10,0.002634,0.025859,5,1
102.34,0,500,0.075662,0.026128,5,1
102.4,0,500,0.057981,0.022556,5,1
102.45,0,500,0.048817,0.017883,5,1
102.5,0,500,0.04297,0.012926,5,1
102.5,0.017557,10,0.0011599,0.0061867,5,1
102.58,0.012599,10,0.0026321,0.00045909,5,1
102.6,-0.014364,10,0.0024819,-0.0031453,5,1
102.65,0.0015529,10,0.0021,-0.0069297,5,1
102.7,-0.023889,10,0.0024831,-0.014015,5,1
102.76,-0.045946,10,0.002214,-0.019269,5,1
102.81,-0.035478,10,0.0024831,-0.022126,5,1
102.86,-0.032321,10,0.0022199,-0.021281,5,1
102.92,-0.051071,10,0.0024881,-0.027184,5,1
102.97,-0.070893,10,0.002233,-0.03275,5,1
103.03,-0.060337,10,0.002106,-0.033694,5,1
103.08,-0.099666,10,0.002492,-0.04181,5,1
103.13,-0.11423,10,0.002218,-0.04708,5,1
103.19,-0.048432,10,0.0024838,-0.038536,5,1
103.24,-0.056619,10,0.0021589,-0.045652,5,1
103.29,-0.064338,10,0.0024769,-0.047633,5,1
103.35,-0.092182,10,0.0024822,-0.049541,5,1
103.4,-0.084853,10,0.0024991,-0.050805,5,1
103.45,-0.085191,10,0.002229,-0.052811,5,1
103.51,-0.018668,10,0.0024738,-0.041114,5,1
103.56,-0.033042,10,0.0024829,-0.044842,5,1
103.61,-0.029132,10,0.0022252,-0.043577,5,1
103.67,-0.0091754,10,0.0024781,-0.038988,5,1
103.72,-0.018737,10,0.0024848,-0.037688,5,1
103.77,-0.0018797,10,0.0022309,-0.034817,5,1
103.83,0.0038972,10,0.002388,-0.030703,5,1
103.88,-0.021655,10,0.00212,-0.03404,5,1
103.93,-0.02297,10,0.002018,-0.03195,5,1
103.99,-0.011658,10,0.0023351,-0.024758,5,1
104.04,0.012447,10,0.0021062,-0.020331,5,1
104.09,0.006389,10,0.0025742,-0.021413,5,1
104.14,-0.00023938,10,0.0021091,-0.019601,5,1
104.21,0.012979,10,0.002754,-0.014041,5,1
104.25,0.03521,10,0.0023608,-0.0079939,5,1
104.31,0.03091,10,0.002018,-0.0074753,5,1
104.36,0.025346,10,0.0024829,-0.0049367,5,1
104.42,0.042912,10,0.002635,-0.0015449,5,1
104.47,0.08269,10,0.0023601,0.0053506,5,1
104.52,0.12656,10,0.0020099,0.014853,5,1
104.58,0.12176,10,0.002485,0.015497,5,1
104.63,0.14529,10,0.002218,0.021541,5,1
104.68,0.10295,10,0.002023,0.020416,5,1
104.73,0.10035,10,0.0024869,0.019358,5,1
104.79,0.16908,10,0.002636,0.030198,5,1
104.84,0.13789,10,0.0022111,0.026284,5,1
104.89,0.12112,10,0.0020099,0.023855,5,1
104.94,0.1388,10,0.0019231,0.028101,5,1
105,0.13057,10,0.0018179,0.030274,5,1
105.05,0.15656,10,0.0017571,0.031674,5,1
105.1,0.16735,10,0.001684,0.040176,5,1
105.16,0.16804,10,0.0024788,0.041447,5,1
105.21,0.18484,10,0.0025251,0.041437,5,1
105.27,0.18383,10,0.0026939,0.0411,5,1
105.31,0.14221,10,0.002362,0.039237,5,1
105.37,0.17591,10,0.0021241,0.041254,5,1
105.42,0.15486,10,0.002229,0.043139,5,1
105.48,0.17872,10,0.0021369,0.043692,5,1
105.53,0.16428,10,0.0026021,0.040725,5,1
105.58,0.15581,10,0.002224,0.039257,5,1


==> data/constrained/downsampled_mpc_action_plant.csv <==
0,0.055306,10,0.012768,0.041826,4,1
0.0518,0.073762,10,0.012684,0.041044,4,1
0.10456,0.10385,10,0.012726,0.045701,4,1
0.15732,0.10932,10,0.012764,0.05054,4,1
0.21002,0.083284,10,0.012664,0.04797,4,1
0.26278,0.095149,10,0.012706,0.047634,4,1
0.31579,0.065418,10,0.012822,0.045101,4,1
0.36847,0.062439,10,0.012709,0.044757,4,1
0.42214,0.10577,10,0.012718,0.053694,4,1
0.47579,0.10452,10,0.012795,0.051533,4,1
0.52932,0.072357,10,0.012727,0.046186,4,1
0.58209,0.081931,10,0.012715,0.04727,4,1
0.63492,0.049847,10,0.012743,0.042474,4,1
0.68768,0.072088,10,0.012726,0.043375,4,1
0.74055,0.080962,10,0.012705,0.051019,4,1
0.79333,0.098522,10,0.01277,0.050877,4,1
0.84514,0.11527,10,0.012718,0.051994,4,1
0.89782,0.051418,10,0.01266,0.047443,4,1
0.95067,0.052501,10,0.012807,0.04966,4,1
1.0034,0.073537,10,0.012768,0.045939,4,1
1.056,0.060551,10,0.012777,0.046529,4,1
1.1089,0.065632,10,0.012733,0.045067,4,1
1.1617,0.10617,10,0.012727,0.048954,4,1
1.2153,0.11591,10,0.012774,0.052321,4,1
1.269,0.084941,10,0.01275,0.049329,4,1
1.3225,0.10164,10,0.012699,0.051462,4,1
1.3754,0.087681,10,0.012816,0.048819,4,1
1.4281,0.064075,10,0.012697,0.046913,4,1
1.4808,0.098477,10,0.012748,0.049738,4,1
1.5336,0.064079,10,0.012745,0.04583,4,1
1.5863,0.072181,10,0.012765,0.046638,4,1
1.6381,0.11763,10,0.012683,0.053163,4,1
1.6909,0.11727,10,0.012749,0.05378,4,1
1.7436,0.087294,10,0.012732,0.048497,4,1
1.7967,0.096544,10,0.012806,0.053637,4,1
1.8493,0.057456,10,0.012721,0.048897,4,1
1.902,0.099871,10,0.012706,0.051661,4,1
1.9552,0.062275,10,0.013068,0.049213,4,1
2.0085,0.046078,10,0.012732,0.045304,4,1
2.062,0.063535,10,0.012707,0.044922,4,1
2.1157,0.071117,10,0.012802,0.046339,4,1
2.1684,0.062611,10,0.012712,0.046163,4,1
2.2212,0.099154,10,0.012678,0.048252,4,1
2.2739,0.085404,10,0.012714,0.04679,4,1
2.3275,0.06415,10,0.012785,0.044477,4,1
2.3795,0.054442,10,0.012705,0.047638,4,1
2.4313,0.06003,10,0.012701,0.046567,4,1
2.484,0.053228,10,0.012717,0.04332,4,1
2.5368,0.09297,10,0.012776,0.049343,4,1
2.5896,0.039731,10,0.012685,0.045513,4,1
2.6423,0.065913,10,0.012711,0.044205,4,1
2.6952,0.081047,10,0.012776,0.049959,4,1
2.748,0.069431,10,0.012733,0.047393,4,1
2.8017,0.06603,10,0.012715,0.04514,4,1
2.8553,0.089073,10,0.012766,0.050265,4,1
2.9089,0.045658,10,0.012726,0.044125,4,1
2.9619,0.068295,10,0.012704,0.043114,4,1
3.0151,0.093958,10,0.012817,0.048503,4,1
3.067,0.048077,10,0.012782,0.043401,4,1
3.1197,0.10333,10,0.012713,0.051273,4,1
3.1724,0.088358,10,0.01275,0.048196,4,1
3.2243,0.087425,10,0.012667,0.049068,4,1
3.2771,0.087313,10,0.012781,0.049833,4,1
3.3298,0.058086,10,0.012715,0.047444,4,1
3.3825,0.063349,10,0.012725,0.043526,4,1
3.4354,0.088547,10,0.012802,0.051014,4,1
3.4881,0.084179,10,0.01272,0.046955,4,1
3.5409,0.086008,10,0.012711,0.04652,4,1
3.5945,0.093596,10,0.012725,0.049581,4,1
3.6481,0.07024,10,0.012692,0.046626,4,1
3.7024,0.073524,10,0.012744,0.046455,4,1
3.7544,0.10731,10,0.012723,0.053955,4,1
3.8072,0.098641,10,0.012807,0.050945,4,1
3.86,0.091054,10,0.012724,0.052186,4,1
3.9127,0.10286,10,0.012766,0.052863,4,1
3.9652,0.10329,10,0.012747,0.050882,4,1
4.0174,0.12174,10,0.012747,0.052917,4,1
4.0702,0.11062,10,0.012729,0.051827,4,1
4.1229,0.070565,10,0.012704,0.046961,4,1
4.1757,0.1134,10,0.012776,0.055027,4,1
4.2284,0.059153,10,0.012728,0.047606,4,1
4.2813,0.051234,10,0.012719,0.045359,4,1
4.3341,0.075669,10,0.012712,0.050271,4,1
4.3883,0.055657,10,0.012688,0.046134,4,1
4.4419,0.060805,10,0.01272,0.043722,4,1
4.4955,0.10393,10,0.012811,0.053745,4,1
4.5482,0.098318,10,0.012721,0.052264,4,1
4.601,0.076949,10,0.012687,0.046285,4,1
4.6537,0.076485,10,0.012746,0.05011,4,1
4.7066,0.084382,10,0.012767,0.049462,4,1
4.7593,0.10165,10,0.012699,0.052519,4,1
4.8111,0.068191,10,0.012649,0.048562,4,1
4.864,0.026668,10,0.01269,0.042265,4,1
4.9166,0.052751,10,0.012717,0.046874,4,1
4.9697,0.069088,10,0.012708,0.046413,4,1
5.0224,0.060589,10,0.012717,0.042695,4,1
5.0752,0.093868,10,0.012765,0.050669,4,1
5.1279,0.054925,10,0.012734,0.046416,4,1
5.1807,0.046316,10,0.012723,0.044067,4,1
5.2334,-1.2268,10,0.012736,0.045124,4,1
5.2862,-1.1731,10,0.012784,0.045859,4,1
5.339,-1.0193,10,0.012718,0.04796,4,1
5.3925,-0.81477,10,0.012748,0.058148,4,1
5.4461,-0.60055,10,0.012772,0.076922,4,1
5.4997,-0.35626,10,0.01272,0.10151,4,1
5.5525,-0.12964,10,0.01273,0.13514,4,1
5.6053,0.04002,10,0.012788,0.16821,4,1
5.658,0.22011,10,0.012725,0.20811,4,1
5.7115,0.36681,10,0.01279,0.24732,4,1
5.7635,0.47124,10,0.012703,0.28101,4,1
5.8154,0.58246,10,0.01277,0.32117,4,1
5.8681,0.66642,10,0.012714,0.354,4,1
5.9208,0.70429,10,0.012708,0.37778,4,1
5.9738,0.7589,10,0.012738,0.40992,4,1
6.0266,0.72305,10,0.012775,0.42362,4,1
6.0794,0.75944,10,0.012719,0.45114,4,1
6.1322,0.79109,10,0.012713,0.47414,4,1
6.1859,0.66701,10,0.012769,0.4704,4,1
6.2395,0.57469,10,0.01274,0.46703,4,1
6.293,0.57409,10,0.012736,0.47672,4,1
6.3457,0.59349,10,0.012765,0.48792,4,1
6.3994,0.50383,10,0.012776,0.4738,4,1
6.4513,0.47008,10,0.012745,0.47003,4,1
6.5041,0.48306,10,0.012724,0.46941,4,1
6.6138,0.58761,70,0.069804,0.4673,4,1
6.707,0.44849,80,0.07917,0.44634,4,1
6.8958,0.70676,180,0.17421,0.44851,4,1
7,1.227,90,0.088974,0.44368,4,1
7.0942,1.3655,80,0.079364,0.41842,4,1
7.2263,0.66694,120,0.1173,0.36985,4,1
7.2528,-0.93015,10,0.012706,0.28907,4,1
7.3342,-1.3637,40,0.041295,0.19892,4,1
7.3901,-1.3643,40,0.041317,0.1042,4,1
7.4557,-1.3646,50,0.050857,0.014076,4,1
7.5299,-1.363,60,0.060431,-0.06195,4,1
7.586,-1.3649,40,0.041448,-0.14277,4,1
7.6427,-1.3644,40,0.041411,-0.19433,4,1
7.6979,-1.3642,40,0.04135,-0.2399,4,1
7.754,-1.3651,40,0.041336,-0.27594,4,1
7.8099,-1.3638,40,0.041265,-0.29721,4,1
7.865,-1.3637,40,0.041291,-0.32526,4,1
7.8924,-1.1893,10,0.012726,-0.31358,4,1
7.9461,-1.0199,10,0.012875,-0.30784,4,1
7.998,-0.784,10,0.012742,-0.28373,4,1
8.0515,-0.56033,10,0.012714,-0.25023,4,1
8.1051,-0.41044,10,0.012743,-0.22522,4,1
8.1586,-0.26321,10,0.012729,-0.19056,4,1
8.2114,-0.12354,10,0.012718,-0.1463,4,1
8.2642,0.032402,10,0.012764,-0.099899,4,1
8.3176,0.17848,10,0.012769,-0.045861,4,1
8.3697,0.29838,10,0.012696,0.0070767,4,1
8.4224,0.46454,10,0.012695,0.062634,4,1
8.4743,0.61961,10,0.012669,0.12042,4,1
8.5271,0.74234,10,0.012785,0.17809,4,1
8.5799,0.85779,10,0.012708,0.23422,4,1
8.6326,0.93978,10,0.012735,0.28875,4,1
8.6854,0.96485,10,0.012806,0.32864,4,1
8.7381,0.95682,10,0.012721,0.36539,4,1
8.7909,0.92733,10,0.012708,0.39623,4,1
8.8445,0.82564,10,0.012728,0.41183,4,1
8.8981,0.84197,10,0.012717,0.44343,4,1
8.9518,0.80405,10,0.012848,0.46355,4,1
9.0059,0.75418,10,0.012808,0.47237,4,1
9.0579,0.65852,10,0.01273,0.47043,4,1
9.1108,0.63785,10,0.012732,0.48423,4,1
9.1634,0.55743,10,0.012708,0.47696,4,1
9.2163,0.44976,10,0.012808,0.45693,4,1
9.2689,0.2642,10,0.0127,0.42901,4,1
9.3207,0.34238,10,0.012688,0.43891,4,1
9.3735,0.40545,10,0.012705,0.43665,4,1
9.4264,0.36963,10,0.012776,0.42054,4,1
9.4791,0.294,10,0.012733,0.39762,4,1
9.5318,0.28617,10,0.012719,0.38503,4,1
9.5847,0.24379,10,0.012795,0.3634,4,1
9.6375,0.15733,10,0.012727,0.33541,4,1
9.6919,0.096363,10,0.01276,0.31019,4,1
9.7454,0.038807,10,0.012767,0.28774,4,1
9.799,-0.01474,10,0.01276,0.25984,4,1
9.8517,-0.087581,10,0.012678,0.22774,4,1
9.9046,-0.15436,10,0.012742,0.20095,4,1
9.9576,-0.22377,10,0.01293,0.16789,4,1
10.01,-0.24364,10,0.012737,0.14713,4,1
10.063,-0.29243,10,0.012748,0.12082,4,1
10.115,-0.2808,10,0.012678,0.098351,4,1
10.167,-0.31608,10,0.012773,0.078136,4,1
10.22,-0.33083,10,0.012717,0.053985,4,1
10.273,-0.32662,10,0.012725,0.033114,4,1
10.326,-0.28841,10,0.01277,0.024835,4,1
10.378,-0.3309,10,0.012734,0.0027954,4,1
10.431,-0.29641,10,0.012743,-0.0041181,4,1
10.485,-0.28405,10,0.012738,-0.014274,4,1
10.539,-0.25419,10,0.012709,-0.019353,4,1
10.592,-0.21378,10,0.01269,-0.02394,4,1
10.645,-0.18283,10,0.01279,-0.026613,4,1
10.698,-0.16048,10,0.012711,-0.025702,4,1
10.75,-0.13002,10,0.012682,-0.023046,4,1
10.803,-0.11736,10,0.0127,-0.025095,4,1
10.856,-0.094658,10,0.012789,-0.024621,4,1
10.908,-0.076414,10,0.01266,-0.015913,4,1
10.961,-0.045004,10,0.012676,-0.0076814,4,1
11.013,-0.0082119,10,0.012718,-0.002764,4,1
11.066,0.015104,10,0.01279,0.0062731,4,1
11.119,-0.010959,10,0.0127,0.0036445,4,1
11.172,0.024124,10,0.012679,0.014491,4,1
11.224,0.048237,10,0.012736,0.026682,4,1
11.278,0.052577,10,0.012682,0.030535,4,1
11.331,0.098703,10,0.012683,0.039337,4,1
11.385,0.12192,10,0.012751,0.050821,4,1
11.438,0.13267,10,0.012722,0.056046,4,1
11.491,0.16283,10,0.012682,0.063295,4,1
11.543,0.15589,10,0.01271,0.066441,4,1
11.596,0.17455,10,0.012741,0.072222,4,1
11.649,0.20598,10,0.01272,0.081915,4,1
11.701,0.22851,10,0.012653,0.090316,4,1
11.754,0.21353,10,0.012746,0.093363,4,1
11.806,0.19412,10,0.012762,0.096675,4,1
11.859,0.17214,10,0.012711,0.099898,4,1
11.912,0.23033,10,0.012736,0.10628,4,1
11.965,0.24837,10,0.01277,0.11288,4,1
12.018,0.25788,10,0.012726,0.11682,4,1
12.071,0.23977,10,0.012717,0.11534,4,1
12.125,0.26701,10,0.012788,0.12388,4,1
12.178,0.2371,10,0.012692,0.12122,4,1
12.231,0.2236,10,0.012752,0.11951,4,1
12.284,0.2168,10,0.012741,0.12192,4,1
12.337,0.15148,10,0.012795,0.11169,4,1
12.39,0.20439,10,0.012768,0.11966,4,1
12.442,0.15432,10,0.012699,0.10904,4,1
12.494,0.1212,10,0.012704,0.10198,4,1
12.547,0.13896,10,0.012751,0.10419,4,1
12.6,0.094063,10,0.012695,0.09579,4,1
12.652,0.08255,10,0.012714,0.089845,4,1
12.705,0.095369,10,0.012797,0.090542,4,1
12.758,0.07841,10,0.012729,0.081469,4,1
12.811,0.051563,10,0.012705,0.074107,4,1
12.864,0.0043229,10,0.01273,0.065793,4,1
12.918,-0.029439,10,0.012718,0.058945,4,1
12.972,-0.014998,10,0.012719,0.052943,4,1
13.024,-0.0025341,10,0.01274,0.051807,4,1
13.078,-0.041687,10,0.012776,0.043146,4,1
13.13,-0.017657,10,0.012753,0.045137,4,1
13.183,-0.043345,10,0.012768,0.039417,4,1
13.235,-0.067804,10,0.012802,0.031446,4,1
13.287,-0.056152,10,0.012718,0.026997,4,1
13.34,-0.058954,10,0.012706,0.025898,4,1
13.393,-0.045419,10,0.012728,0.022508,4,1
13.445,-0.052235,10,0.012763,0.023327,4,1
13.498,-0.095026,10,0.012705,0.013039,4,1
13.551,-0.090187,10,0.012745,0.008098,4,1
13.604,-0.07497,10,0.012742,0.010338,4,1
13.657,-0.087626,10,0.012716,0.0048567,4,1
13.711,-0.060928,10,0.012741,0.006386,4,1
13.765,-0.030058,10,0.012794,0.011878,4,1
13.817,-0.041601,10,0.012773,0.0096098,4,1
13.87,-0.020901,10,0.01271,0.0083058,4,1
13.923,-0.020698,10,0.01278,0.010982,4,1
13.976,-0.015074,10,0.012775,0.013775,4,1
14.028,0.0042419,10,0.01268,0.014856,4,1
14.081,-0.020176,10,0.01271,0.013276,4,1
14.133,-0.0247,10,0.012745,0.013686,4,1
14.186,-0.017681,10,0.01278,0.021497,4,1
14.239,-0.015567,10,0.012712,0.018464,4,1
14.291,-0.0061785,10,0.012699,0.019151,4,1
14.344,0.02381,10,0.012751,0.027165,4,1
14.397,-0.0007564,10,0.012764,0.022989,4,1
14.451,-0.019019,10,0.012732,0.023196,4,1
14.505,-0.032957,10,0.012772,0.024947,4,1
14.559,0.0017344,10,0.012735,0.026394,4,1
14.611,0.0018813,10,0.012721,0.028123,4,1
14.664,0.014346,10,0.012726,0.029847,4,1
14.717,-0.0013011,10,0.012751,0.02966,4,1
14.77,0.016819,10,0.01274,0.032461,4,1
14.822,0.050578,10,0.01272,0.040043,4,1
14.874,0.026199,10,0.012665,0.03768,4,1
14.927,0.045805,10,0.012722,0.04039,4,1
14.98,0.038796,10,0.012683,0.041447,4,1
15.033,0.051067,10,0.012717,0.042756,4,1
15.086,0.059202,10,0.012766,0.045871,4,1
15.138,0.050392,10,0.012754,0.044616,4,1
15.191,0.058065,10,0.012719,0.043198,4,1
15.244,0.09838,10,0.012739,0.055546,4,1
15.297,0.093641,10,0.012787,0.054659,4,1
15.35,0.12754,10,0.01272,0.057764,4,1
15.404,0.11099,10,0.01277,0.058326,4,1
15.457,0.12944,10,0.012777,0.05885,4,1
15.51,0.13808,10,0.012735,0.05894,4,1
15.563,0.1424,10,0.012765,0.061663,4,1
15.616,0.11162,10,0.0128,0.058675,4,1
15.668,0.14215,10,0.012699,0.060732,4,1
15.721,0.15438,10,0.012712,0.065724,4,1
15.773,0.11272,10,0.012675,0.057307,4,1
15.826,0.16656,10,0.012755,0.065966,4,1
15.879,0.12312,10,0.012702,0.062643,4,1
15.931,0.13297,10,0.012707,0.063484,4,1
15.984,0.15067,10,0.012692,0.068029,4,1
16.037,0.13754,10,0.012795,0.066794,4,1
16.09,0.14409,10,0.012715,0.06459,4,1
16.144,0.19197,10,0.012757,0.073341,4,1
16.197,0.1382,10,0.012783,0.062042,4,1
16.251,0.11802,10,0.012697,0.05861,4,1
16.303,0.1287,10,0.012745,0.06255,4,1
16.356,0.087146,10,0.012781,0.055336,4,1
16.409,0.11019,10,0.012727,0.056185,4,1
16.463,0.10737,10,0.012746,0.055579,4,1
16.514,0.087901,10,0.012709,0.051034,4,1
16.566,0.11611,10,0.012745,0.054079,4,1
16.619,0.075709,10,0.01269,0.045145,4,1
16.672,0.075079,10,0.01272,0.043814,4,1
16.725,0.08104,10,0.012743,0.041319,4,1
16.777,0.076381,10,0.012726,0.040279,4,1
16.83,0.088907,10,0.012732,0.04063,4,1
16.883,0.1292,10,0.012736,0.047256,4,1
16.937,0.066938,10,0.012799,0.036772,4,1
16.99,0.044122,10,0.01274,0.032483,4,1
17.044,0.070145,10,0.012736,0.035787,4,1
17.097,0.06063,10,0.012794,0.032152,4,1
17.15,0.051785,10,0.012741,0.031116,4,1
17.202,0.054927,10,0.012736,0.030424,4,1
17.255,0.039603,10,0.012774,0.02557,4,1
17.308,0.050634,10,0.012734,0.025526,4,1
17.359,0.011125,10,0.01271,0.024105,4,1
17.412,0.027204,10,0.012697,0.022622,4,1
17.465,0.018792,10,0.012765,0.020713,4,1
17.518,-0.010554,10,0.012742,0.015848,4,1
17.57,0.0046705,10,0.012711,0.019007,4,1
17.623,-0.0026575,10,0.012759,0.020144,4,1
17.676,0.0052008,10,0.012762,0.018145,4,1
17.73,-0.016357,10,0.012715,0.012329,4,1
17.783,-0.0048425,10,0.012743,0.012475,4,1
17.838,-0.018523,10,0.012759,0.0099848,4,1
17.89,-0.020006,10,0.012714,0.0060741,4,1
17.942,0.037727,10,0.012689,0.014832,4,1
17.995,-0.0065506,10,0.012794,0.0092948,4,1
18.048,-0.015677,10,0.012733,0.0083567,4,1
18.1,0.0061415,10,0.012686,0.01202,4,1
18.152,-0.054257,10,0.012715,0.0039932,4,1
18.205,-0.026742,10,0.012751,0.003331,4,1
18.258,-0.0011356,10,0.012723,0.0098798,4,1
18.311,-0.026368,10,0.012721,0.0062042,4,1
18.363,-0.0056577,10,0.01274,0.010872,4,1
18.416,-0.011574,10,0.012763,0.010314,4,1
18.469,0.015648,10,0.0127,0.01025,4,1
18.523,0.025831,10,0.012766,0.010642,4,1
18.577,0.0014682,10,0.012792,0.010309,4,1
18.631,0.0013238,10,0.012728,0.011302,4,1
18.683,0.0067812,10,0.012733,0.01305,4,1
18.736,0.021643,10,0.012786,0.012872,4,1
18.789,0.00054598,10,0.012721,0.009943,4,1
18.842,0.03558,10,0.012699,0.015929,4,1
18.894,-0.0047887,10,0.012736,0.0067623,4,1
18.946,-0.017441,10,0.012824,0.0068568,4,1
18.999,0.014473,10,0.012708,0.014275,4,1
19.052,-0.033835,10,0.012723,0.01133,4,1
19.104,0.039439,10,0.012713,0.013783,4,1
19.157,0.024684,10,0.012782,0.014847,4,1
19.21,0.042539,10,0.012735,0.016201,4,1
19.263,0.053523,10,0.012756,0.016876,4,1
19.316,0.017937,10,0.012785,0.015115,4,1
19.37,-0.002465,10,0.012709,0.011437,4,1
19.424,0.039426,10,0.01277,0.014775,4,1
19.476,0.019901,10,0.012781,0.015833,4,1
19.529,0.011624,10,0.012727,0.014666,4,1
19.582,0.00032431,10,0.012723,0.015765,4,1
19.635,0.033607,10,0.012725,0.016999,4,1
19.687,0.025362,10,0.012759,0.015177,4,1
19.739,0.039197,10,0.01267,0.01974,4,1
19.792,0.047856,10,0.012716,0.019118,4,1
19.845,0.064454,10,0.01274,0.019514,4,1
19.897,0.088493,10,0.012745,0.023009,4,1
19.95,0.043334,10,0.012814,0.017743,4,1
20.003,0.09022,10,0.012696,0.023222,4,1
20.056,0.065834,10,0.012729,0.024433,4,1
20.109,0.032675,10,0.012685,0.017454,4,1
20.163,0.05935,10,0.012686,0.020633,4,1
20.216,1.3492,10,0.012788,0.021452,4,1
20.269,1.289,10,0.012725,0.017398,4,1
20.322,1.1828,10,0.012673,0.018103,4,1
20.376,0.91797,10,0.012729,0.0035677,4,1
20.429,0.71034,10,0.012721,-0.013027,4,1
20.482,0.4711,10,0.012684,-0.039257,4,1
20.536,0.25696,10,0.012807,-0.069105,4,1
20.588,0.055965,10,0.012723,-0.10691,4,1
20.641,-0.063385,10,0.0127,-0.13549,4,1
20.693,-0.23,10,0.012714,-0.17671,4,1
20.745,-0.36604,10,0.012748,-0.21639,4,1
20.798,-0.45141,10,0.012696,-0.24791,4,1
20.851,-0.60007,10,0.01269,-0.29179,4,1
20.904,-0.57453,10,0.012737,-0.31379,4,1
20.957,-0.65536,10,0.013018,-0.34702,4,1
21.009,-0.66787,10,0.012747,-0.37152,4,1
21.063,-0.65164,10,0.012734,-0.39396,4,1
21.117,-0.6343,10,0.01277,-0.40595,4,1
21.17,-0.67715,10,0.012748,-0.42505,4,1
21.224,-0.62445,10,0.012754,-0.43394,4,1
21.277,-0.53806,10,0.012791,-0.42961,4,1
21.329,-0.53962,10,0.012739,-0.43965,4,1
21.382,-0.43942,10,0.012751,-0.42809,4,1
21.435,-0.38583,10,0.012794,-0.42051,4,1
21.487,-0.28564,10,0.012755,-0.40074,4,1
21.539,-0.20711,10,0.012655,-0.37752,4,1
21.592,-0.19928,10,0.012727,-0.3721,4,1
21.645,-0.15627,10,0.012757,-0.35625,4,1
21.697,-0.020973,10,0.012722,-0.31953,4,1
21.75,-0.017526,10,0.012722,-0.30623,4,1
21.803,0.04997,10,0.012727,-0.27949,4,1
21.856,0.021226,10,0.012774,-0.26405,4,1
21.91,-0.013044,10,0.012722,-0.24625,4,1
21.965,0.015068,10,0.012841,-0.22589,4,1
22.017,0.078982,10,0.012697,-0.19249,4,1
22.07,0.094852,10,0.012738,-0.17199,4,1
22.123,0.18456,10,0.012734,-0.14729,4,1
22.176,0.25504,10,0.012821,-0.12016,4,1
22.229,0.24698,10,0.012736,-0.10324,4,1
22.281,0.33674,10,0.012721,-0.069517,4,1
22.333,0.33487,10,0.01267,-0.056042,4,1
22.386,0.37631,10,0.012782,-0.031706,4,1
22.439,0.38132,10,0.012728,-0.0068014,4,1
22.491,0.40622,10,0.01271,0.010279,4,1
22.544,0.4358,10,0.012731,0.029885,4,1
22.597,0.43605,10,0.012817,0.049578,4,1
22.65,0.42724,10,0.012722,0.064869,4,1
22.704,0.44317,10,0.012753,0.075452,4,1
22.757,0.41407,10,0.01279,0.08928,4,1
22.811,0.39559,10,0.012732,0.093798,4,1
22.863,0.3981,10,0.012766,0.099074,4,1
22.916,0.32999,10,0.012809,0.099308,4,1
22.969,0.28363,10,0.012737,0.095534,4,1
23.022,0.28359,10,0.012743,0.097928,4,1
23.075,0.26727,10,0.012788,0.09767,4,1
23.127,0.17,10,0.012722,0.08453,4,1
23.179,0.15242,10,0.012701,0.084082,4,1
23.232,0.14317,10,0.012727,0.076835,4,1
23.285,0.093325,10,0.012792,0.064099,4,1
23.338,0.071258,10,0.012733,0.062387,4,1
23.39,0.048788,10,0.012706,0.051247,4,1
23.443,0.02368,10,0.012726,0.039707,4,1
23.497,0.0051018,10,0.012772,0.030739,4,1
23.55,-0.013314,10,0.012743,0.024596,4,1
23.604,-0.067716,10,0.012733,0.0072056,4,1
23.657,-0.045532,10,0.012797,0.0045621,4,1
23.71,-0.08261,10,0.012734,-0.0074394,4,1
23.762,-0.068246,10,0.012685,-0.013724,4,1
23.815,-0.099083,10,0.012807,-0.019084,4,1
23.868,-0.14952,10,0.012713,-0.029038,4,1
23.92,-0.18384,10,0.012665,-0.040839,4,1
23.973,-0.1991,10,0.012723,-0.04993,4,1
24.026,-0.20331,10,0.0128,-0.0576,4,1
24.078,-0.18103,10,0.012721,-0.059068,4,1
24.131,-0.17547,10,0.012715,-0.063551,4,1
24.184,-0.17313,10,0.012736,-0.068158,4,1
24.237,-0.1346,10,0.012777,-0.065381,4,1
24.29,-0.14591,10,0.012704,-0.070329,4,1
24.344,-0.15941,10,0.01274,-0.072895,4,1
24.397,-0.13,10,0.012776,-0.069281,4,1
24.45,-0.099901,10,0.012711,-0.067781,4,1
24.503,-0.077261,10,0.012734,-0.061459,4,1
24.556,-0.075773,10,0.01281,-0.057306,4,1
24.609,-0.068102,10,0.012707,-0.054799,4,1
24.661,-0.023885,10,0.012739,-0.044989,4,1
24.713,-0.013503,10,0.012693,-0.037103,4,1
24.766,-0.0054815,10,0.012728,-0.031235,4,1
24.819,0.012488,10,0.012697,-0.016852,4,1
24.871,0.0026795,10,0.012704,-0.017561,4,1
24.924,0.018098,10,0.012703,-0.010598,4,1
24.977,0.060454,10,0.012736,0.0017087,4,1
25.03,0.048981,10,0.012722,0.0010263,4,1
25.084,0.054665,10,0.012746,0.0046648,4,1
25.137,0.13216,10,0.012774,0.02004,4,1
25.191,0.13906,10,0.012731,0.02527,4,1
25.244,0.12378,10,0.012746,0.02539,4,1
25.297,0.16501,10,0.01282,0.040255,4,1
25.349,0.16736,10,0.012757,0.041282,4,1
25.402,0.20768,10,0.012699,0.050804,4,1
25.454,0.23275,10,0.012704,0.059623,4,1
25.506,0.20041,10,0.012714,0.058664,4,1
25.559,0.2112,10,0.012724,0.067051,4,1
25.612,0.19715,10,0.012701,0.070486,4,1
25.664,0.21665,10,0.012739,0.073782,4,1
25.717,0.26025,10,0.012783,0.084628,4,1
25.77,0.22081,10,0.012707,0.082205,4,1
25.823,0.20161,10,0.012741,0.078632,4,1
25.877,0.17613,10,0.012785,0.083473,4,1
25.93,0.15959,10,0.012706,0.082886,4,1
25.985,0.16333,10,0.012812,0.083045,4,1
26.037,0.13288,10,0.012815,0.07828,4,1
26.09,0.11359,10,0.012714,0.073253,4,1
26.142,0.13738,10,0.012709,0.070436,4,1
26.195,0.11692,10,0.012788,0.069563,4,1
26.247,0.10597,10,0.012725,0.06403,4,1
26.3,0.14984,10,0.012697,0.064933,4,1
26.352,0.14905,10,0.012707,0.061449,4,1
26.405,0.11822,10,0.012746,0.057183,4,1
26.458,0.076944,10,0.0127,0.050607,4,1
26.511,0.082871,10,0.012728,0.048745,4,1
26.564,0.082361,10,0.01274,0.043373,4,1
26.616,0.099285,10,0.012772,0.042693,4,1
26.671,0.099256,10,0.012738,0.040533,4,1
26.724,0.049029,10,0.012732,0.03109,4,1
26.778,0.045518,10,0.01276,0.025656,4,1
26.831,0.033617,10,0.012725,0.022598,4,1
26.883,0.025835,10,0.012765,0.018346,4,1
26.936,0.023232,10,0.012784,0.018958,4,1
26.989,-0.027852,10,0.012755,0.012199,4,1
27.042,-0.0011725,10,0.012727,0.0096562,4,1
27.094,0.0050489,10,0.012714,0.0079454,4,1
27.146,0.0012422,10,0.012763,0.0080428,4,1
27.199,-0.0056671,10,0.012712,0.006771,4,1
27.252,-0.019249,10,0.012697,0.00036906,4,1
27.304,-0.019699,10,0.012704,-0.0045197,4,1
27.357,-0.030621,10,0.012816,-0.0037822,4,1
27.41,-0.044237,10,0.012722,-0.011305,4,1
27.464,-0.039807,10,0.012764,-0.011861,4,1
27.517,-0.018738,10,0.012779,-0.011725,4,1
27.571,-0.040659,10,0.012718,-0.016555,4,1
27.624,-0.028628,10,0.01271,-0.015466,4,1
27.676,-0.052921,10,0.012795,-0.018183,4,1
27.729,-0.073115,10,0.01269,-0.021474,4,1
27.782,-0.0306,10,0.01272,-0.018819,4,1
27.835,-0.016207,10,0.012711,-0.01648,4,1
27.886,-0.040009,10,0.012713,-0.021788,4,1
27.939,-0.037858,10,0.012708,-0.022981,4,1
27.992,-0.035944,10,0.012726,-0.022306,4,1
28.045,-0.040503,10,0.012782,-0.021401,4,1
28.098,-0.051707,10,0.012726,-0.01917,4,1
28.15,-0.039237,10,0.012721,-0.021223,4,1
28.203,-0.010293,10,0.012688,-0.01774,4,1
28.257,-0.030638,10,0.012765,-0.016503,4,1
28.311,-0.04045,10,0.012725,-0.022022,4,1
28.364,-0.036314,10,0.012725,-0.020711,4,1
28.417,0.0022691,10,0.012792,-0.015901,4,1
28.47,-0.0098037,10,0.012693,-0.014649,4,1
28.522,0.0075947,10,0.012722,-0.013081,4,1
28.575,-0.023734,10,0.012746,-0.013146,4,1
28.628,-0.0088517,10,0.012688,-0.015929,4,1
28.68,0.022062,10,0.012672,-0.012484,4,1
28.733,0.016564,10,0.012691,-0.013088,4,1
28.785,0.01021,10,0.012725,-0.010634,4,1
28.838,0.016428,10,0.012664,-0.01074,4,1
28.891,0.0059376,10,0.012683,-0.01196,4,1
28.944,-0.022481,10,0.012701,-0.015391,4,1
28.996,0.0007829,10,0.012763,-0.012595,4,1
29.05,0.0070945,10,0.012717,-0.010788,4,1
29.104,0.014273,10,0.012751,-0.0093954,4,1
29.157,-0.014496,10,0.012811,-0.0093619,4,1
29.21,0.021536,10,0.012709,-0.005543,4,1
29.263,0.023412,10,0.012714,-0.0046652,4,1
29.316,0.063181,10,0.012761,0.0028711,4,1
29.369,0.039499,10,0.012733,-0.0014248,4,1
29.421,0.055047,10,0.012709,-0.00038708,4,1
29.473,0.066917,10,0.012731,0.0006261,4,1
29.526,0.034495,10,0.012759,-0.0063302,4,1
29.579,0.045451,10,0.012735,-0.0017271,4,1
29.631,0.060391,10,0.012725,-0.00052707,4,1
29.684,0.056398,10,0.012737,-0.0012747,4,1
29.737,0.069477,10,0.012802,0.0042565,4,1
29.79,0.034665,10,0.012712,-0.0024409,4,1
29.843,0.035813,10,0.012737,-0.0056753,4,1
29.897,0.020622,10,0.012795,-0.0070963,4,1
29.951,0.039212,10,0.012842,-0.0059519,4,1
30.003,0.024205,10,0.012738,-0.0086197,4,1
30.057,0.0081278,10,0.012811,-0.0076684,4,1
30.109,0.018254,10,0.012753,-0.0089667,4,1
30.162,0.015945,10,0.012687,-0.010315,4,1
30.214,0.019152,10,0.01269,-0.010359,4,1
30.266,0.024244,10,0.012725,-0.010603,4,1
30.319,0.053332,10,0.012705,-0.0075411,4,1
30.372,0.027985,10,0.0127,-0.009073,4,1
30.425,0.010874,10,0.01279,-0.012225,4,1
30.478,-0.017255,10,0.012718,-0.010578,4,1
30.53,-0.0122,10,0.012715,-0.011649,4,1
30.583,0.013566,10,0.012749,-0.0097895,4,1
30.637,0.0046389,10,0.012793,-0.0059172,4,1
30.69,0.0098873,10,0.012708,-0.0062209,4,1
30.745,0.019698,10,0.012835,-0.0058472,4,1
30.797,0.0049898,10,0.012784,-0.0093719,4,1
30.85,0.015915,10,0.012714,-0.0077398,4,1
30.902,0.043071,10,0.012688,-0.0068092,4,1
30.955,0.030114,10,0.013051,-0.0065831,4,1
31.008,0.052859,10,0.012714,-0.0041443,4,1
31.06,0.053046,10,0.012663,-0.0037788,4,1
31.112,0.050019,10,0.012715,-0.004231,4,1
31.165,0.042461,10,0.012771,-0.0070119,4,1
31.218,0.046189,10,0.012723,-0.006039,4,1
31.271,0.014817,10,0.012729,-0.0089195,4,1
31.323,0.028441,10,0.012762,-0.0097738,4,1
31.376,-0.0068098,10,0.012791,-0.012643,4,1
31.431,-0.0054944,10,0.01276,-0.011618,4,1
31.484,0.015445,10,0.012725,-0.010613,4,1
31.538,0.004073,10,0.012721,-0.011704,4,1
31.59,0.0046035,10,0.01273,-0.012538,4,1
31.643,0.013973,10,0.012756,-0.012424,4,1
31.696,0.039074,10,0.012791,-0.0063965,4,1
31.749,0.029268,10,0.012718,-0.0083375,4,1
31.801,0.033501,10,0.012731,-0.0088415,4,1
31.853,0.032341,10,0.012682,-0.0044391,4,1
31.906,0.032719,10,0.012724,-0.0030001,4,1
31.959,0.054456,10,0.01274,-0.0045409,4,1
32.012,0.05437,10,0.01278,-0.003119,4,1
32.064,0.061956,10,0.012726,-0.002834,4,1
32.117,0.025746,10,0.012921,-0.0029365,4,1
32.17,0.031146,10,0.012733,-0.0030574,4,1
32.224,0.046707,10,0.012759,-0.0036128,4,1
32.277,0.052983,10,0.012804,-0.0034814,4,1
32.331,0.054583,10,0.012682,-0.0028634,4,1
32.384,0.054083,10,0.012763,-0.0038757,4,1
32.436,0.033228,10,0.012754,-0.0077044,4,1
32.489,0.032096,10,0.01274,-0.0066865,4,1
32.542,0.037261,10,0.01271,-0.0076275,4,1
32.595,0.020969,10,0.012778,-0.0056338,4,1
32.647,0.049013,10,0.012727,-0.0044743,4,1
32.699,0.046544,10,0.01266,-0.0064528,4,1
32.752,0.0053597,10,0.012659,-0.010316,4,1
32.805,0.03385,10,0.012779,-0.0061805,4,1
32.858,0.011025,10,0.012695,-0.006297,4,1
32.911,0.034234,10,0.012744,-0.0043099,4,1
32.964,0.024274,10,0.012751,-0.0050567,4,1
33.017,0.01733,10,0.012773,-0.0060173,4,1
33.071,0.0092388,10,0.012734,-0.01101,4,1
33.124,0.033257,10,0.012758,-0.0063273,4,1
33.177,0.035222,10,0.012804,-0.0026784,4,1
33.23,0.060472,10,0.012743,-0.0017348,4,1
33.283,0.075014,10,0.012749,-0.00047176,4,1
33.335,0.06008,10,0.012775,0.0011631,4,1
33.388,0.059797,10,0.01274,-0.00011314,4,1
33.44,0.075203,10,0.01267,-0.000597,4,1
33.493,0.047356,10,0.012749,-0.0017735,4,1
33.545,0.018779,10,0.012773,-0.0063243,4,1
33.598,0.056638,10,0.012727,-0.0056543,4,1
33.651,0.044916,10,0.01272,-0.0052144,4,1
33.704,0.038481,10,0.012749,-0.0056003,4,1
33.757,0.028298,10,0.01278,-0.006381,4,1
33.81,0.012814,10,0.012715,-0.0073781,4,1
33.864,0.019621,10,0.012731,-0.0085414,4,1
33.917,0.051708,10,0.012778,-0.0037327,4,1
33.97,0.049679,10,0.012684,-0.0027246,4,1
34.023,0.034822,10,0.01276,-0.004213,4,1
34.076,0.068596,10,0.012756,-0.0005355,4,1
34.129,0.051712,10,0.012746,0.00059514,4,1
34.181,0.078407,10,0.012737,0.0015151,4,1
34.233,0.083571,10,0.012718,0.0040687,4,1
34.286,0.043686,10,0.012755,-0.00039877,4,1
34.339,0.057739,10,0.012709,-0.001314,4,1
34.392,0.046121,10,0.01268,-0.0013754,4,1
34.444,0.04563,10,0.012731,-0.0031978,4,1
34.497,0.038705,10,0.012746,-0.003767,4,1
34.55,0.033295,10,0.012734,-0.0052224,4,1
34.604,0.038151,10,0.012766,-0.0044733,4,1
34.657,0.038843,10,0.012783,-0.0050992,4,1
34.711,0.031936,10,0.012733,-0.0059209,4,1
34.764,0.03668,10,0.012754,-0.0044402,4,1
34.817,0.049892,10,0.012841,-0.0034874,4,1
34.869,0.050354,10,0.012726,-0.0025234,4,1
34.922,0.069105,10,0.012744,-0.0010994,4,1
34.975,0.047492,10,0.012792,-0.0016406,4,1
35.027,0.062867,10,0.01275,0.00081019,4,1
35.08,0.072832,10,0.012673,-0.00072504,4,1
35.132,0.070555,10,0.012701,0.00045878,4,1
35.185,0.06854,10,0.012764,0.0014577,4,1
35.238,-1.2535,10,0.012734,-0.0029143,4,1
35.291,-1.1912,10,0.012714,-0.0036399,4,1
35.343,-1.0291,10,0.012757,0.0031379,4,1
35.396,-0.78847,10,0.012808,0.022285,4,1
35.449,-0.56221,10,0.01274,0.03995,4,1
35.502,-0.33718,10,0.012741,0.061913,4,1
35.555,-0.12581,10,0.012775,0.093594,4,1
35.609,0.043688,10,0.012692,0.12327,4,1
35.661,0.20784,10,0.012728,0.15887,4,1
35.714,0.34822,10,0.012723,0.19793,4,1
35.767,0.44314,10,0.012751,0.22788,4,1
35.82,0.57525,10,0.012681,0.26832,4,1
35.873,0.59598,10,0.012713,0.29295,4,1
35.925,0.64883,10,0.012761,0.3239,4,1
35.977,0.66403,10,0.012685,0.35434,4,1
36.03,0.59569,10,0.012648,0.35914,4,1
36.083,0.62259,10,0.012701,0.37624,4,1
36.136,0.71734,10,0.012755,0.40846,4,1
36.189,0.73008,10,0.012729,0.42559,4,1
36.241,0.71418,10,0.012704,0.43622,4,1
36.295,0.64135,10,0.012763,0.44045,4,1
36.349,0.51058,10,0.012731,0.42841,4,1
36.402,0.49589,10,0.012713,0.42714,4,1
36.455,0.47629,10,0.012798,0.42506,4,1
36.508,0.38308,10,0.012735,0.40772,4,1
36.56,0.39224,10,0.01269,0.40105,4,1
36.613,0.31658,10,0.012735,0.38249,4,1
36.666,0.28617,10,0.012774,0.36626,4,1
36.927,0.36073,230,0.22153,0.35471,4,1
37.126,0.90512,190,0.18393,0.35747,4,1
37.316,1.2206,180,0.17422,0.33998,4,1
37.342,-0.32672,10,0.012699,0.28578,4,1
37.396,-0.66121,10,0.012825,0.23174,4,1
37.449,-0.9528,10,0.012743,0.15888,4,1
37.501,-1.1008,10,0.01273,0.090959,4,1
37.554,-1.1484,10,0.01276,0.036299,4,1
37.607,-1.2247,10,0.012778,-0.026994,4,1
37.66,-1.2306,10,0.012707,-0.079269,4,1
37.711,-1.1641,10,0.012695,-0.11637,4,1
37.764,-1.0536,10,0.012733,-0.14009,4,1
37.817,-0.98355,10,0.0128,-0.16573,4,1
37.87,-0.92472,10,0.012726,-0.18796,4,1
37.922,-0.77765,10,0.012722,-0.18735,4,1
37.975,-0.58249,10,0.012781,-0.16918,4,1
38.028,-0.48956,10,0.012721,-0.16926,4,1
38.082,-0.45916,10,0.012721,-0.16939,4,1
38.135,-0.30714,10,0.012781,-0.14272,4,1
38.188,-0.23897,10,0.012683,-0.12497,4,1
38.241,-0.11075,10,0.012754,-0.094516,4,1
38.294,0.018317,10,0.012734,-0.061682,4,1
38.346,0.072314,10,0.012777,-0.032415,4,1
38.399,0.15641,10,0.012699,-0.00076754,4,1
38.452,0.22609,10,0.012718,0.03325,4,1
38.504,0.30916,10,0.012694,0.066567,4,1
38.557,0.4348,10,0.012751,0.10676,4,1
38.609,0.50354,10,0.012711,0.14052,4,1
38.662,0.51819,10,0.012702,0.16782,4,1
38.715,0.56702,10,0.01279,0.20057,4,1
38.768,0.60446,10,0.012713,0.22893,4,1
38.821,0.60861,10,0.012725,0.25263,4,1
38.875,0.66793,10,0.012777,0.28537,4,1
38.929,0.60381,10,0.012729,0.29662,4,1
38.982,0.63184,10,0.012726,0.31506,4,1
39.034,0.59143,10,0.012756,0.32839,4,1
39.087,0.51761,10,0.012812,0.33394,4,1
39.14,0.51102,10,0.012725,0.33617,4,1
39.193,0.52664,10,0.012762,0.3463,4,1
39.245,0.42115,10,0.012802,0.33715,4,1
39.297,0.4415,10,0.012709,0.34472,4,1
39.35,0.36869,10,0.012686,0.33411,4,1
39.403,0.33377,10,0.012732,0.32384,4,1
39.455,0.30556,10,0.012791,0.32067,4,1
39.508,0.27545,10,0.012721,0.30858,4,1
39.561,0.2194,10,0.01273,0.29165,4,1
39.615,0.16115,10,0.012728,0.28231,4,1
39.668,0.083324,10,0.012731,0.2609,4,1
39.722,0.068934,10,0.012713,0.24244,4,1
39.774,0.084725,10,0.012737,0.23454,4,1
39.827,0.039205,10,0.012743,0.21151,4,1
39.88,0.02899,10,0.012713,0.1938,4,1
39.933,0.0036685,10,0.012701,0.17849,4,1
39.986,-0.057318,10,0.012767,0.15841,4,1
40.038,-0.094838,10,0.01266,0.14577,4,1
40.09,-0.12268,10,0.012731,0.12447,4,1
40.143,-0.13865,10,0.012742,0.10685,4,1
40.196,-0.13476,10,0.012787,0.094075,4,1
40.249,-0.16716,10,0.01272,0.077535,4,1
40.301,-0.18684,10,0.012707,0.062203,4,1
40.354,-0.20549,10,0.012747,0.048858,4,1
40.408,-0.19717,10,0.012764,0.039232,4,1
40.462,-0.21895,10,0.012725,0.025684,4,1
40.515,-0.2056,10,0.012815,0.022341,4,1
40.568,-0.19849,10,0.012731,0.013809,4,1
40.621,-0.15474,10,0.012749,0.0086398,4,1
40.674,-0.15613,10,0.01278,0.0038128,4,1
40.727,-0.13381,10,0.012819,0.0012138,4,1
40.779,-0.10997,10,0.012686,0.0019126,4,1
40.831,-0.087087,10,0.01271,-2.2375e-05,4,1
40.884,-0.069681,10,0.012737,-0.0010712,4,1
40.936,-0.051667,10,0.012782,0.00082541,4,1
40.989,-0.049466,10,0.012712,0.00067487,4,1
41.042,-0.024365,10,0.012741,0.0018219,4,1
41.095,-0.020386,10,0.012777,0.010042,4,1
41.148,-0.016989,10,0.012696,0.0094704,4,1
41.202,0.0013528,10,0.012733,0.013396,4,1
41.255,0.009408,10,0.012813,0.018542,4,1
41.309,-0.026257,10,0.012707,0.016244,4,1
41.361,0.0060729,10,0.012733,0.020927,4,1
41.415,-0.005788,10,0.012813,0.024617,4,1
41.467,-0.021616,10,0.012761,0.025958,4,1
41.52,0.026996,10,0.01271,0.030845,4,1
41.572,0.011227,10,0.012697,0.031073,4,1
41.624,0.03978,10,0.012724,0.03788,4,1
41.677,0.066573,10,0.01277,0.041115,4,1
41.73,0.079276,10,0.012717,0.046538,4,1
41.783,0.060414,10,0.012735,0.045692,4,1
41.835,0.095497,10,0.012789,0.054045,4,1
41.888,0.1166,10,0.012722,0.058889,4,1
41.941,0.12268,10,0.012715,0.06227,4,1
41.995,0.14851,10,0.012747,0.068701,4,1
42.048,0.10852,10,0.012722,0.064157,4,1
42.102,0.13193,10,0.012741,0.06706,4,1
42.155,0.13153,10,0.012867,0.072188,4,1
42.207,0.15015,10,0.012784,0.072642,4,1
42.26,0.12645,10,0.012737,0.068763,4,1
42.313,0.13062,10,0.012753,0.070849,4,1
42.365,0.13605,10,0.012726,0.070535,4,1
42.417,0.19623,10,0.012756,0.080554,4,1
42.47,0.20835,10,0.012701,0.083256,4,1
42.523,0.22144,10,0.012727,0.086063,4,1
42.576,0.18733,10,0.012767,0.087978,4,1
42.628,0.14635,10,0.012724,0.082103,4,1
42.681,0.16974,10,0.012721,0.082831,4,1
42.734,0.185,10,0.01273,0.088025,4,1
42.788,0.14255,10,0.012734,0.082037,4,1
42.842,0.14413,10,0.012732,0.078793,4,1
42.896,0.15036,10,0.012788,0.079625,4,1
42.948,0.11384,10,0.012833,0.074664,4,1
43.001,0.13235,10,0.012687,0.073737,4,1
43.054,0.12345,10,0.012739,0.073036,4,1
43.107,0.058451,10,0.012766,0.060303,4,1
43.159,0.11404,10,0.012725,0.065444,4,1
43.211,0.11214,10,0.01268,0.065725,4,1
43.264,0.097478,10,0.012711,0.05952,4,1
43.317,0.10416,10,0.012788,0.060082,4,1
43.369,0.080456,10,0.012734,0.053508,4,1
43.422,0.10272,10,0.012727,0.052294,4,1
43.475,0.074267,10,0.012807,0.051718,4,1
43.528,0.061947,10,0.012742,0.045553,4,1
43.581,0.068257,10,0.012725,0.044247,4,1
43.635,0.075847,10,0.012818,0.042372,4,1
43.689,0.04534,10,0.012741,0.037387,4,1
43.741,0.046439,10,0.012744,0.032517,4,1
43.794,0.053271,10,0.012703,0.033365,4,1
43.847,0.051144,10,0.012822,0.031857,4,1
43.9,0.053774,10,0.012691,0.031011,4,1
43.953,0.030934,10,0.01292,0.027095,4,1
44.004,0.024875,10,0.012663,0.023486,4,1
44.057,0.009513,10,0.01275,0.024156,4,1
44.11,0.032121,10,0.0127,0.025276,4,1
44.163,0.027359,10,0.012754,0.022258,4,1
44.216,0.031195,10,0.012763,0.023816,4,1
44.268,0.015054,10,0.012718,0.018479,4,1
44.321,0.007286,10,0.012717,0.015052,4,1
44.375,0.021452,10,0.012746,0.018778,4,1
44.428,0.0060751,10,0.012668,0.01626,4,1
44.482,-0.020667,10,0.012756,0.0088913,4,1
44.535,-0.047149,10,0.01274,0.0077133,4,1
44.588,-0.047494,10,0.012717,0.0065906,4,1
44.64,-0.016931,10,0.012757,0.006577,4,1
44.693,-0.023107,10,0.012722,0.0044455,4,1
44.746,-0.0033267,10,0.01275,0.0084285,4,1
44.798,-0.0048416,10,0.012653,0.0063762,4,1
44.851,0.001268,10,0.012703,0.0068394,4,1
44.903,-0.00010057,10,0.012706,0.0070576,4,1
44.956,-0.036963,10,0.013017,0.0066622,4,1
45.009,-0.030638,10,0.012677,0.0044485,4,1
45.062,-0.020743,10,0.012716,0.0054991,4,1
45.115,0.014471,10,0.012711,0.006716,4,1
45.168,-0.001939,10,0.012719,0.005861,4,1
45.222,-0.011227,10,0.012742,0.003288,4,1
45.276,-0.011416,10,0.012793,0.0030586,4,1
45.328,-0.014588,10,0.012747,0.004289,4,1
45.381,-0.0066345,10,0.01269,0.0037315,4,1
45.434,0.0075231,10,0.01276,0.0095923,4,1
45.487,-0.01156,10,0.012839,0.003335,4,1
45.539,-0.0056272,10,0.012725,0.0056661,4,1
45.591,-0.029168,10,0.012704,0.0011036,4,1
45.644,-0.050665,10,0.012788,-0.0017619,4,1
45.697,-0.023236,10,0.012795,0.001169,4,1
45.749,-0.074405,10,0.012727,-0.0048453,4,1
45.802,-0.066154,10,0.012701,-0.0052383,4,1
45.855,0.033762,10,0.012781,0.011193,4,1
45.908,0.018653,10,0.012707,0.0093484,4,1
45.962,0.04548,10,0.012726,0.011795,4,1
46.015,0.034974,10,0.012765,0.011225,4,1
46.069,0.044421,10,0.012718,0.012773,4,1
46.121,0.04958,10,0.012733,0.01464,4,1
46.175,0.04436,10,0.012822,0.014257,4,1
46.227,0.041366,10,0.012773,0.014872,4,1
46.28,0.071326,10,0.012746,0.018321,4,1
46.332,0.062804,10,0.012716,0.022087,4,1
46.384,0.092989,10,0.012701,0.023819,4,1
46.437,0.098036,10,0.012767,0.023351,4,1
46.49,0.10287,10,0.012705,0.026741,4,1
46.543,0.10127,10,0.012728,0.027131,4,1
46.595,0.12941,10,0.012758,0.031644,4,1
46.648,0.10838,10,0.012749,0.029861,4,1
46.701,0.12882,10,0.012725,0.029908,4,1
46.755,0.075047,10,0.012744,0.028287,4,1
46.808,0.091953,10,0.012718,0.028847,4,1
46.863,0.07723,10,0.012726,0.026239,4,1
47.103,0.16015,10,0.01296,0.036693,4,1
47.12,0.13681,10,0.012696,0.0337,4,1
47.159,0.14294,10,0.012764,0.035616,4,1
47.212,0.1904,10,0.012666,0.043861,4,1
47.265,0.16152,10,0.012756,0.039602,4,1
47.317,0.14382,10,0.012749,0.035354,4,1
47.37,0.1468,10,0.012717,0.040869,4,1
47.423,0.14467,10,0.01274,0.038567,4,1
47.476,0.1592,10,0.012804,0.03993,4,1
47.529,0.15594,10,0.01274,0.038523,4,1
47.583,0.11857,10,0.012752,0.033424,4,1
47.636,0.12595,10,0.012796,0.034519,4,1
47.689,0.11209,10,0.012685,0.033135,4,1
47.743,0.11644,10,0.012735,0.030383,4,1
47.795,0.079678,10,0.012728,0.025222,4,1
47.847,0.10618,10,0.012773,0.026187,4,1
47.9,0.12088,10,0.012704,0.025257,4,1
47.952,0.11526,10,0.012824,0.025372,4,1
48.005,0.072627,10,0.012751,0.017901,4,1
48.058,0.070794,10,0.012719,0.014694,4,1
48.11,0.048302,10,0.012736,0.011324,4,1
48.163,0.046076,10,0.012729,0.0093062,4,1
48.216,0.057532,10,0.012784,0.0072004,4,1
48.269,0.029864,10,0.012737,0.0032687,4,1
48.322,0.03396,10,0.01272,0.002861,4,1
48.376,0.045572,10,0.012752,0.0022386,4,1
48.43,0.01895,10,0.012723,0.00062669,4,1
48.482,-0.0046939,10,0.012702,-0.0030764,4,1
48.535,0.018519,10,0.012748,-0.0018703,4,1
48.588,0.0036488,10,0.012705,-0.0028899,4,1
48.64,-0.021216,10,0.012709,-0.010583,4,1
48.693,0.011323,10,0.012724,-0.0032015,4,1
48.745,-0.01779,10,0.012743,-0.0093774,4,1
48.798,-0.03348,10,0.012708,-0.014365,4,1
48.851,-0.035177,10,0.012691,-0.014278,4,1
48.903,-0.022732,10,0.012751,-0.015157,4,1
48.956,-0.019319,10,0.013037,-0.013331,4,1
49.009,-0.036477,10,0.012702,-0.013343,4,1
49.062,-0.059656,10,0.012746,-0.019436,4,1
49.116,-0.025098,10,0.01278,-0.016109,4,1
49.169,-0.041967,10,0.012691,-0.017214,4,1
49.223,-0.060326,10,0.012721,-0.015889,4,1
49.276,-0.060471,10,0.012743,-0.017706,4,1
49.328,-0.066718,10,0.012697,-0.019932,4,1
49.381,-0.057955,10,0.012738,-0.021031,4,1
49.434,-0.069474,10,0.01273,-0.019369,4,1
49.487,-0.045626,10,0.012808,-0.019894,4,1
49.539,-0.019593,10,0.012653,-0.015772,4,1
49.591,0.016218,10,0.012706,-0.009845,4,1
49.644,-0.025327,10,0.012738,-0.01589,4,1
49.697,0.018907,10,0.012773,-0.012821,4,1
49.75,0.011399,10,0.012709,-0.0060887,4,1
49.802,-0.031972,10,0.012731,-0.0051022,4,1
49.855,0.0054396,10,0.01278,-0.002005,4,1
49.909,-0.030408,10,0.012674,-0.0052556,4,1
49.963,-0.05273,10,0.012679,-0.0059275,4,1
50.016,0.0077577,10,0.012761,0.0017663,4,1
50.068,0.056962,10,0.012721,0.010615,4,1
50.121,0.04989,10,0.012719,0.0098519,4,1
50.174,0.06166,10,0.012722,0.011317,4,1
50.227,1.3171,10,0.012785,0.011314,4,1
50.28,1.3327,10,0.012738,0.016346,4,1
50.332,1.1618,10,0.012714,0.017174,4,1
50.385,0.9644,10,0.012837,0.0078546,4,1
50.437,0.75633,10,0.012746,-0.0092489,4,1
50.49,0.54571,10,0.012718,-0.025927,4,1
50.542,0.30633,10,0.01271,-0.056906,4,1
50.595,0.090337,10,0.012755,-0.093219,4,1
50.648,-0.097973,10,0.012737,-0.12861,4,1
50.701,-0.2151,10,0.012717,-0.16415,4,1
50.754,-0.30739,10,0.012731,-0.19877,4,1
50.807,-0.4461,10,0.012797,-0.23817,4,1
50.861,-0.55645,10,0.012717,-0.27698,4,1
50.914,-0.55423,10,0.012751,-0.30007,4,1
50.968,-0.62604,10,0.0127,-0.33124,4,1
51.02,-0.64479,10,0.012712,-0.356,4,1
51.073,-0.68011,10,0.012733,-0.38174,4,1
51.127,-0.64575,10,0.012844,-0.39462,4,1
51.178,-0.63804,10,0.01269,-0.41083,4,1
51.23,-0.52777,10,0.012678,-0.40325,4,1
51.283,-0.54231,10,0.012719,-0.41868,4,1
51.336,-0.49205,10,0.012755,-0.41891,4,1
51.389,-0.46109,10,0.01271,-0.4141,4,1
51.441,-0.38607,10,0.012711,-0.40393,4,1
51.494,-0.29337,10,0.01271,-0.38723,4,1
51.547,-0.24327,10,0.012783,-0.36989,4,1
51.6,-0.17608,10,0.012721,-0.35168,4,1
51.654,-0.090941,10,0.012745,-0.33063,4,1
51.707,-0.080712,10,0.012773,-0.31255,4,1
51.76,-0.044848,10,0.012725,-0.29524,4,1
51.814,0.014358,10,0.01274,-0.27035,4,1
51.866,0.0044302,10,0.012773,-0.25237,4,1
51.918,0.02451,10,0.012712,-0.2313,4,1
51.971,0.079057,10,0.012708,-0.20408,4,1
52.023,0.096167,10,0.012698,-0.18476,4,1
52.076,0.15901,10,0.012762,-0.16031,4,1
52.129,0.17916,10,0.012698,-0.13736,4,1
52.182,0.23861,10,0.012791,-0.11208,4,1
52.234,0.31362,10,0.012746,-0.087288,4,1
52.287,0.37027,10,0.012788,-0.05838,4,1
52.34,0.39711,10,0.01272,-0.036655,4,1
52.394,0.42231,10,0.01275,-0.013995,4,1
52.447,0.42864,10,0.012784,0.0059238,4,1
52.501,0.38407,10,0.012708,0.022454,4,1
52.553,0.43029,10,0.012739,0.040022,4,1
52.606,0.41345,10,0.012807,0.052027,4,1
52.659,0.40993,10,0.012749,0.064055,4,1
52.712,0.37098,10,0.012689,0.075843,4,1
52.764,0.31245,10,0.012672,0.074872,4,1
52.816,0.33789,10,0.012761,0.083107,4,1
52.869,0.3205,10,0.012727,0.08986,4,1
52.922,0.26125,10,0.012682,0.086822,4,1
52.975,0.26861,10,0.01278,0.088689,4,1
53.028,0.257,10,0.012704,0.090115,4,1
53.081,0.22107,10,0.012769,0.087486,4,1
53.133,0.22412,10,0.012742,0.084618,4,1
53.188,0.13222,10,0.012752,0.075037,4,1
53.241,0.096962,10,0.012709,0.065551,4,1
53.294,0.11426,10,0.012728,0.061426,4,1
53.347,0.094739,10,0.012772,0.058298,4,1
53.4,0.089333,10,0.012696,0.049486,4,1
53.453,0.064997,10,0.012743,0.043285,4,1
53.506,0.038906,10,0.012746,0.031772,4,1
53.558,0.008672,10,0.012768,0.022401,4,1
53.61,-0.014423,10,0.012647,0.01564,4,1
53.663,-0.05158,10,0.012718,0.0039837,4,1
53.716,-0.063472,10,0.01276,-0.0028763,4,1
53.768,-0.074215,10,0.012738,-0.0068694,4,1
53.821,-0.11084,10,0.01273,-0.017096,4,1
53.874,-0.095569,10,0.012743,-0.022844,4,1
53.927,-0.13202,10,0.012781,-0.031487,4,1
53.981,-0.14945,10,0.012725,-0.038992,4,1
54.034,-0.1257,10,0.012729,-0.041565,4,1
54.088,-0.16061,10,0.012721,-0.047071,4,1
54.14,-0.17151,10,0.012726,-0.053281,4,1
54.193,-0.12317,10,0.012756,-0.053627,4,1
54.246,-0.11755,10,0.012781,-0.053652,4,1
54.299,-0.11707,10,0.012717,-0.054704,4,1
54.351,-0.10815,10,0.012695,-0.056807,4,1
54.403,-0.097379,10,0.012674,-0.056071,4,1
54.456,-0.097184,10,0.012727,-0.055765,4,1
54.509,-0.10639,10,0.012678,-0.051897,4,1
54.561,-0.050994,10,0.012682,-0.044554,4,1
54.614,-0.046278,10,0.012709,-0.042144,4,1
54.667,-0.026821,10,0.012749,-0.035087,4,1
54.72,-0.062359,10,0.012688,-0.034531,4,1
54.773,-0.028793,10,0.012706,-0.031661,4,1
54.827,-0.015565,10,0.01273,-0.022112,4,1
54.881,-0.0077181,10,0.012694,-0.020999,4,1
54.933,0.019583,10,0.012757,-0.017906,4,1
54.986,0.020239,10,0.012763,-0.011094,4,1
55.039,0.0065955,10,0.012716,-0.0045153,4,1
55.092,0.07481,10,0.012696,0.0077443,4,1
55.145,0.056431,10,0.012787,0.0066454,4,1
55.197,0.066534,10,0.012737,0.01068,4,1
55.249,0.076277,10,0.012672,0.019411,4,1
55.302,0.091049,10,0.012736,0.022511,4,1
55.355,0.12675,10,0.012751,0.029106,4,1
55.408,0.12665,10,0.012718,0.035501,4,1
55.46,0.14641,10,0.012722,0.041172,4,1
55.513,0.13601,10,0.012738,0.03935,4,1
55.566,0.15864,10,0.012774,0.04799,4,1
55.619,0.13785,10,0.012713,0.050553,4,1
55.673,0.1911,10,0.012698,0.055884,4,1
55.727,0.22977,10,0.01277,0.064466,4,1
55.779,0.20686,10,0.012731,0.06302,4,1
55.832,0.21442,10,0.012741,0.06463,4,1
55.886,0.21354,10,0.012813,0.068474,4,1
55.938,0.19531,10,0.012707,0.068884,4,1
55.99,0.17918,10,0.012705,0.069372,4,1
56.042,0.15714,10,0.012685,0.069765,4,1
56.095,0.17506,10,0.012765,0.071731,4,1
56.148,0.17846,10,0.012734,0.072444,4,1
56.201,0.17004,10,0.012736,0.069307,4,1
56.253,0.14619,10,0.012746,0.063721,4,1
56.306,0.12953,10,0.012758,0.067374,4,1
56.359,0.1375,10,0.012725,0.062044,4,1
56.413,0.13798,10,0.012715,0.058344,4,1
56.466,0.10208,10,0.012785,0.052662,4,1
56.52,0.094786,10,0.012745,0.049926,4,1
56.573,0.096104,10,0.012726,0.047116,4,1
56.625,0.078245,10,0.012744,0.04293,4,1
56.678,0.061114,10,0.012742,0.037632,4,1
56.731,0.021462,10,0.012712,0.028394,4,1
56.783,0.0073479,10,0.012673,0.02346,4,1
56.835,-0.0063895,10,0.012743,0.02022,4,1
56.888,-0.016178,10,0.0127,0.017967,4,1
56.941,-0.036367,10,0.012718,0.011703,4,1
56.994,-0.039869,10,0.012732,0.0036784,4,1
57.046,-0.065455,10,0.012776,0.0015845,4,1
57.099,-0.056319,10,0.01273,-0.0018187,4,1
57.152,-0.073983,10,0.012755,-0.010592,4,1
57.206,-0.0605,10,0.012802,-0.0097772,4,1
57.26,-0.06304,10,0.012763,-0.011852,4,1
57.313,-0.073623,10,0.012736,-0.016319,4,1
57.366,-0.091049,10,0.012765,-0.019756,4,1
57.419,-0.093547,10,0.012714,-0.022225,4,1
57.472,-0.08579,10,0.012725,-0.024028,4,1
57.524,-0.084314,10,0.012735,-0.022354,4,1
57.577,-0.11221,10,0.012753,-0.028947,4,1
57.629,-0.081246,10,0.01266,-0.027809,4,1
57.682,-0.062278,10,0.012705,-0.022561,4,1
57.734,-0.055364,10,0.012758,-0.021691,4,1
57.787,-0.0057009,10,0.012801,-0.010735,4,1
57.84,-0.028613,10,0.012724,-0.013407,4,1
57.893,-0.043492,10,0.012754,-0.015544,4,1
57.946,-0.071124,10,0.012883,-0.014761,4,1
57.999,-0.039582,10,0.0127,-0.011582,4,1
58.053,-0.01789,10,0.012725,-0.0082232,4,1
58.106,0.0098379,10,0.012804,0.0017072,4,1
58.158,-0.028404,10,0.012732,-0.001681,4,1
58.211,-0.017566,10,0.012716,-0.0026035,4,1
58.264,-0.013138,10,0.012779,-0.0001218,4,1
58.317,-0.029879,10,0.012815,-0.005068,4,1
58.369,-0.018232,10,0.012682,0.00018312,4,1
58.421,-0.029463,10,0.012661,-0.0016326,4,1
58.474,-0.037824,10,0.012712,-6.6268e-06,4,1
58.527,-0.048817,10,0.01278,0.007066,4,1
58.579,-0.068279,10,0.012697,0.0028099,4,1
58.632,-0.051722,10,0.012749,0.00411,4,1
58.685,-0.0024963,10,0.012778,0.011553,4,1
58.739,-0.02029,10,0.012726,0.009357,4,1
58.792,0.054492,10,0.012719,0.022584,4,1
58.846,0.095868,10,0.012764,0.036771,4,1
58.898,0.091179,10,0.012688,0.039475,4,1
58.952,0.11799,10,0.012854,0.046109,4,1
59.004,0.17021,10,0.012737,0.055868,4,1
59.057,0.19042,10,0.01276,0.05959,4,1
59.11,0.17521,10,0.012697,0.061231,4,1
59.161,0.18833,10,0.012661,0.064114,4,1
59.214,0.18338,10,0.012689,0.064748,4,1
59.267,0.14627,10,0.012745,0.066016,4,1
59.32,0.15098,10,0.012744,0.065663,4,1
59.372,0.13626,10,0.012708,0.060423,4,1
59.425,0.16772,10,0.01275,0.0698,4,1
59.478,0.12379,10,0.012726,0.063144,4,1
59.531,0.11528,10,0.012696,0.05989,4,1
59.583,0.083364,10,0.012727,0.05697,4,1
59.637,0.10788,10,0.012816,0.057139,4,1
59.691,0.14185,10,0.012723,0.058372,4,1
59.744,0.16169,10,0.012759,0.061071,4,1
59.797,0.13443,10,0.012779,0.056535,4,1
59.85,0.14412,10,0.012734,0.055664,4,1
59.902,0.14056,10,0.012738,0.057054,4,1
59.956,0.10201,10,0.013042,0.052146,4,1
60.008,0.10103,10,0.012709,0.050376,4,1
60.06,0.077714,10,0.012687,0.046389,4,1
60.113,0.077963,10,0.012725,0.043317,4,1
60.165,0.052861,10,0.012772,0.040181,4,1
60.218,0.048938,10,0.012714,0.035352,4,1
60.271,0.044734,10,0.012714,0.030189,4,1
60.324,0.057015,10,0.012721,0.032775,4,1
60.376,0.043012,10,0.012787,0.026527,4,1
60.43,0.047419,10,0.012725,0.025575,4,1
60.484,0.052982,10,0.012752,0.026993,4,1
60.537,0.019918,10,0.012771,0.02052,4,1
60.59,0.01792,10,0.012688,0.017562,4,1
60.644,0.012487,10,0.012792,0.013513,4,1
60.695,-0.0090468,10,0.012789,0.010304,4,1
60.748,-0.0090222,10,0.01272,0.0080479,4,1
60.801,-0.0073817,10,0.012706,0.0077893,4,1
60.853,-0.031922,10,0.012715,0.0029468,4,1
60.906,-0.015605,10,0.012783,0.005931,4,1
60.959,-0.019506,10,0.012782,-0.0011897,4,1
61.011,-0.033785,10,0.012704,-0.0042118,4,1
61.064,-0.065359,10,0.012741,-0.0066379,4,1
61.117,-0.066113,10,0.012766,-0.0079027,4,1
61.17,-0.069094,10,0.012706,-0.011324,4,1
61.223,-0.046586,10,0.012738,-0.007638,4,1
61.277,-0.068532,10,0.012815,-0.012065,4,1
61.331,-0.057768,10,0.012768,-0.012252,4,1
61.383,-0.062921,10,0.01272,-0.009013,4,1
61.436,-0.079888,10,0.012795,-0.013758,4,1
61.489,-0.058067,10,0.012719,-0.015751,4,1
61.541,-0.081797,10,0.012744,-0.016418,4,1
61.594,-0.073367,10,0.012705,-0.014315,4,1
61.646,-0.053026,10,0.012742,-0.013359,4,1
61.699,-0.044123,10,0.012703,-0.011433,4,1
61.751,-0.052557,10,0.012715,-0.010765,4,1
61.804,-0.047342,10,0.012719,-0.0078412,4,1
61.857,-0.062539,10,0.01278,-0.01101,4,1
61.91,-0.030186,10,0.012725,-0.0042469,4,1
61.963,0.0019565,10,0.012748,0.0063154,4,1
62.017,0.0026984,10,0.012821,0.0055552,4,1
62.07,-0.0023206,10,0.012721,0.0052662,4,1
62.124,0.02658,10,0.012737,0.015136,4,1
62.177,-0.0020928,10,0.012813,0.010506,4,1
62.23,-0.0012616,10,0.012733,0.01183,4,1
62.282,0.012151,10,0.012736,0.019841,4,1
62.335,0.014735,10,0.012791,0.021903,4,1
62.388,0.064634,10,0.012755,0.026669,4,1
62.44,0.059237,10,0.012658,0.030448,4,1
62.492,0.048604,10,0.012699,0.027929,4,1
62.545,0.11848,10,0.012732,0.038146,4,1
62.598,0.13207,10,0.012703,0.041492,4,1
62.651,0.0946,10,0.012698,0.037776,4,1
62.703,0.11973,10,0.012784,0.042838,4,1
62.756,0.14908,10,0.012784,0.048142,4,1
62.81,0.1742,10,0.012725,0.051716,4,1
62.863,0.2308,10,0.012772,0.064711,4,1
62.917,0.18765,10,0.01278,0.059076,4,1
62.97,0.16391,10,0.012693,0.05851,4,1
63.023,0.13969,10,0.012754,0.059927,4,1
63.076,0.13911,10,0.012784,0.060936,4,1
63.129,0.1468,10,0.012731,0.059705,4,1
63.181,0.14106,10,0.012698,0.059836,4,1
63.233,0.15482,10,0.012681,0.06221,4,1
63.286,0.12625,10,0.012711,0.058463,4,1
63.339,0.13421,10,0.012695,0.060065,4,1
63.391,0.1053,10,0.012752,0.055095,4,1
63.444,0.12992,10,0.012754,0.058486,4,1
63.497,0.12236,10,0.012785,0.052995,4,1
63.55,0.12855,10,0.01271,0.052341,4,1
63.603,0.099902,10,0.012735,0.04782,4,1
63.657,0.076472,10,0.012785,0.042465,4,1
63.71,0.073684,10,0.012739,0.040645,4,1
63.763,0.12162,10,0.012724,0.046073,4,1
63.816,0.084929,10,0.012791,0.040754,4,1
63.869,0.077003,10,0.012735,0.039263,4,1
63.921,0.072191,10,0.012762,0.035898,4,1
63.974,0.038612,10,0.012718,0.028733,4,1
64.026,0.065595,10,0.012739,0.027294,4,1
64.079,0.017817,10,0.012732,0.02185,4,1
64.132,0.025239,10,0.012699,0.01825,4,1
64.185,0.02766,10,0.01275,0.017625,4,1
64.237,0.013118,10,0.012756,0.01538,4,1
64.29,0.0059639,10,0.012728,0.012992,4,1
64.343,0.00021291,10,0.012746,0.0099578,4,1
64.397,-0.0082601,10,0.012793,0.010364,4,1
64.45,-0.021668,10,0.012728,0.0042343,4,1
64.504,-0.023703,10,0.012747,0.0028398,4,1
64.556,-0.029188,10,0.012781,0.0018571,4,1
64.609,-0.037035,10,0.012733,-0.0019629,4,1
64.662,-0.034999,10,0.012685,-0.0012037,4,1
64.716,-0.04962,10,0.012806,-0.0060412,4,1
64.768,-0.033763,10,0.012747,-0.0052556,4,1
64.819,-0.032361,10,0.012671,-0.0032598,4,1
64.872,-0.065512,10,0.012706,-0.0073511,4,1
64.925,-0.05726,10,0.012758,-0.010934,4,1
64.978,-0.079028,10,0.012703,-0.013189,4,1
65.031,-0.087962,10,0.012722,-0.014902,4,1
65.084,-0.041987,10,0.012728,-0.010528,4,1
65.136,-0.062675,10,0.012763,-0.014123,4,1
65.19,-0.066976,10,0.01272,-0.013801,4,1
65.243,-1.3276,10,0.012726,-0.0095956,4,1
65.296,-1.2751,10,0.012787,-0.0093854,4,1
65.35,-1.1064,10,0.012721,-0.0040961,4,1
65.404,-0.85099,10,0.012764,0.013502,4,1
65.456,-0.62443,10,0.012802,0.032635,4,1
65.509,-0.38569,10,0.012766,0.060489,4,1
65.562,-0.14109,10,0.012718,0.099151,4,1
65.614,0.070739,10,0.012705,0.13683,4,1
65.667,0.22352,10,0.012788,0.17081,4,1
65.719,0.41319,10,0.012675,0.22028,4,1
65.772,0.50925,10,0.012698,0.25665,4,1
65.825,0.64357,10,0.012729,0.30116,4,1
65.877,0.68341,10,0.012776,0.33115,4,1
65.93,0.76681,10,0.012726,0.36839,4,1
65.983,0.83615,10,0.012777,0.40304,4,1
66.036,0.78562,10,0.012775,0.41704,4,1
66.09,0.80471,10,0.012713,0.44907,4,1
66.144,0.86809,10,0.012742,0.47941,4,1
66.197,0.83259,10,0.012797,0.49409,4,1
66.25,0.69134,10,0.01267,0.48179,4,1
66.303,0.6566,10,0.012762,0.48626,4,1
66.356,0.50362,10,0.012794,0.47127,4,1
66.408,0.38664,10,0.012732,0.45097,4,1
66.461,0.23941,10,0.012689,0.42526,4,1
66.513,0.36842,10,0.01269,0.44196,4,1
66.594,0.43883,40,0.041278,0.44271,4,1
66.793,0.61328,190,0.18371,0.44094,4,1
66.954,1.3638,150,0.14602,0.45373,4,1
67.066,1.4034,100,0.098141,0.44234,4,1
67.15,1.3643,70,0.069741,0.39985,4,1
67.245,-0.55924,80,0.079302,0.33833,4,1
67.272,-1.2541,10,0.012701,0.25013,4,1
67.354,-1.3644,40,0.041388,0.16099,4,1
67.419,-1.3632,50,0.050863,0.076844,4,1
67.484,-1.3634,50,0.050897,-0.015481,4,1
67.55,-1.3631,50,0.050948,-0.095636,4,1
67.615,-1.3632,50,0.050948,-0.18717,4,1
67.689,-1.3632,60,0.06037,-0.25336,4,1
67.745,-1.3649,40,0.041388,-0.30998,4,1
67.801,-1.3642,40,0.041345,-0.33678,4,1
67.856,-1.3638,40,0.041209,-0.34213,4,1
67.884,-1.3588,10,0.012703,-0.34153,4,1
67.937,-1.1599,10,0.012791,-0.33188,4,1
67.99,-0.9316,10,0.012716,-0.31159,4,1
68.043,-0.56961,10,0.012776,-0.26466,4,1
68.097,-0.70742,10,0.012775,-0.29339,4,1
68.15,-0.65506,10,0.012728,-0.28099,4,1
68.204,-0.46549,10,0.012787,-0.24172,4,1
68.257,-0.29869,10,0.012797,-0.19696,4,1
68.309,-0.088316,10,0.012727,-0.14223,4,1
68.362,0.13826,10,0.012709,-0.079744,4,1
68.415,0.29515,10,0.012753,-0.0209,4,1
68.468,0.45679,10,0.012696,0.040126,4,1
68.52,0.64476,10,0.012682,0.11027,4,1
68.572,0.78787,10,0.01271,0.17091,4,1
68.625,0.91419,10,0.012765,0.23237,4,1
68.678,0.99557,10,0.012715,0.29233,4,1
68.73,0.98466,10,0.012731,0.33875,4,1
68.783,1.049,10,0.012737,0.38816,4,1
68.837,1.0623,10,0.012788,0.43035,4,1
68.89,0.98332,10,0.012716,0.45672,4,1
68.944,0.93228,10,0.01273,0.47677,4,1
68.997,0.85628,10,0.012765,0.49277,4,1
69.05,0.86451,10,0.012694,0.51823,4,1
69.102,0.77655,10,0.012698,0.52226,4,1
69.155,0.61543,10,0.012778,0.51041,4,1
69.208,0.60121,10,0.012708,0.51572,4,1
69.26,0.6426,10,0.012727,0.52955,4,1
69.312,0.56362,10,0.012661,0.5184,4,1
69.47,0.59292,120,0.11734,0.51361,4,1
69.574,0.86368,90,0.088749,0.52527,4,1
69.878,1.3601,300,0.28897,0.52533,4,1
69.971,1.3746,80,0.07938,0.51515,4,1
70.084,1.2356,100,0.098318,0.46532,4,1
70.111,-1.1988,10,0.012695,0.35864,4,1
70.201,-1.3637,50,0.05082,0.24155,4,1
70.257,-1.3619,40,0.041329,0.13037,4,1
70.332,-1.3665,60,0.060249,0.0045303,4,1
70.406,-1.3659,60,0.060336,-0.10868,4,1
70.481,-1.3649,60,0.060303,-0.20944,4,1
70.557,-1.3646,60,0.060344,-0.30906,4,1
70.631,-1.3653,60,0.060312,-0.39294,4,1
70.696,-1.3647,50,0.050876,-0.45139,4,1
70.762,-1.3604,50,0.050951,-0.50135,4,1
70.827,-1.3616,50,0.050907,-0.54025,4,1
70.892,-1.3632,50,0.050951,-0.55549,4,1
70.949,-1.3647,40,0.041557,-0.52136,4,1
71.004,-1.3658,40,0.041276,-0.4744,4,1
71.06,-1.3637,40,0.041287,-0.41965,4,1
71.088,-0.95722,10,0.012758,-0.34965,4,1
71.141,-1.1802,10,0.012756,-0.39811,4,1
71.193,-0.99455,10,0.01273,-0.35929,4,1
71.246,-0.84793,10,0.012781,-0.31974,4,1
71.299,-0.51781,10,0.012739,-0.24273,4,1
71.351,-0.17831,10,0.012719,-0.15896,4,1
71.404,0.18045,10,0.012714,-0.060756,4,1
71.457,0.46876,10,0.012758,0.037939,4,1
71.51,0.79036,10,0.01273,0.14041,4,1
71.564,1.0487,10,0.012714,0.24075,4,1
71.618,1.2172,10,0.012747,0.33881,4,1
71.738,1.3635,80,0.079449,0.42738,4,1
71.813,1.3613,60,0.060325,0.50509,4,1
71.897,1.3636,70,0.06991,0.59913,4,1
71.972,1.3659,60,0.060554,0.70132,4,1
72.066,1.3621,80,0.079501,0.74615,4,1
72.179,1.3631,100,0.098527,0.83796,4,1
72.244,1.3691,50,0.050877,0.91841,4,1
72.395,1.3663,140,0.13611,0.95411,4,1
72.887,0,500,0.47757,1.008,4,1
73.379,0,500,0.47758,1.1005,4,1
73.406,-0.8103,10,0.012727,0.84422,4,1
73.498,-1.3624,50,0.050866,0.62923,4,1
73.582,-1.3658,70,0.069781,0.42576,4,1
73.667,-1.3562,70,0.069758,0.20549,4,1
73.76,-1.3635,80,0.079196,-0.018843,4,1
74.253,0,500,0.47783,-0.27786,4,1
74.745,0,500,0.47763,-0.49582,4,1
75.237,0,500,0.47745,-0.54666,4,1
75.729,0,500,0.47739,-0.53299,4,1
76.221,0,500,0.47752,-0.49573,4,1
76.712,0,500,0.47732,-0.45088,4,1
77.205,0,500,0.47748,-0.40432,4,1
77.697,0,500,0.47739,-0.35902,4,1
78.189,0,500,0.47753,-0.31561,4,1
78.681,0,500,0.47752,-0.27365,4,1
79.174,0,500,0.47762,-0.23336,4,1
79.665,0,500,0.47768,-0.195,4,1
80.158,0,500,0.47785,-0.15859,4,1
80.651,0,500,0.47781,-0.12475,4,1
81.143,0,500,0.47781,-0.092527,4,1
81.635,0,500,0.47776,-0.061656,4,1
82.129,0,500,0.47791,-0.032792,4,1
82.628,0,500,0.48511,-0.0054713,4,1
82.656,-0.68594,10,0.012807,0.020511,4,1
82.709,-0.61702,10,0.012745,0.045114,4,1
82.763,-0.55989,10,0.01276,0.068176,4,1
82.817,-0.48026,10,0.012811,0.090394,4,1
82.869,-0.4144,10,0.012673,0.11174,4,1
82.922,-0.36514,10,0.012778,0.1318,4,1
82.975,-0.30626,10,0.012798,0.15086,4,1
83.028,-0.26775,10,0.012714,0.16862,4,1
83.081,-0.22365,10,0.012701,0.18525,4,1
83.133,-0.17177,10,0.012704,0.20114,4,1
83.187,-0.13864,10,0.012774,0.21601,4,1
83.241,-0.094426,10,0.012689,0.23012,4,1
83.294,-0.039213,10,0.012713,0.24396,4,1
83.347,-0.024398,10,0.012791,0.25664,4,1
83.4,0.014431,10,0.012741,0.26858,4,1
83.452,0.068518,10,0.012739,0.28049,4,1
83.505,0.082465,10,0.012805,0.29149,4,1
83.559,0.11655,10,0.012745,0.30188,4,1
83.611,0.16412,10,0.012821,0.31226,4,1
83.664,0.16203,10,0.013023,0.32148,4,1
83.717,0.1837,10,0.012852,0.32988,4,1
83.77,0.23557,10,0.012753,0.33857,4,1
83.825,0.24642,10,0.013462,0.34672,4,1
83.878,0.2688,10,0.013109,0.35434,4,1
83.931,0.2962,10,0.013585,0.36174,4,1
83.986,0.29328,10,0.013528,0.36823,4,1
84.039,0.30451,10,0.012979,0.37402,4,1
84.093,0.36735,10,0.013134,0.38066,4,1
84.146,0.31816,10,0.013177,0.38562,4,1
84.2,0.31103,10,0.012996,0.38924,4,1


==> data/constrained/downsampled_pos_trigger_aws.csv <==
0,0.090371,4,1
0.053524,0.041554,4,1
0.10189,-0.070724,4,1
0.16013,-0.17324,4,1
0.20759,-0.1293,4,1
0.26526,-0.15859,4,1
0.31889,-0.47102,4,1
0.3675,-0.33433,4,1
0.42111,-0.60771,4,1
0.47832,-0.34898,4,1
0.53286,-0.29528,4,1
0.5865,-0.60771,4,1
0.6411,-0.65164,4,1
0.69479,-0.65164,4,1
0.74344,-0.53448,4,1
0.80151,-0.80297,4,1
0.85053,-0.60282,4,1
0.90791,-0.53936,4,1
0.96151,-0.54913,4,1
1.0108,-0.50519,4,1
1.0691,-0.39291,4,1
1.1226,-0.33921,4,1
1.1778,-0.25623,4,1
1.2312,-0.26111,4,1
1.2877,-0.18788,4,1
1.3343,0.065963,4,1
1.3866,-0.0072622,4,1
1.4447,0.23194,4,1
1.4978,0.2417,4,1
1.552,0.23194,4,1
1.6053,0.43697,4,1
1.6536,0.45161,4,1
1.7114,0.64688,4,1
1.7601,0.60294,4,1
1.8176,0.61759,4,1
1.8707,0.78357,4,1
1.9191,0.69081,4,1
1.9771,0.65664,4,1
2.0302,0.65176,4,1
2.0844,0.74451,4,1
2.1376,0.80797,4,1
2.1864,0.68593,4,1
2.242,0.7201,4,1
2.2945,0.62735,4,1
2.3522,0.57365,4,1
2.4014,0.61759,4,1
2.4537,0.61759,4,1
2.5072,0.46138,4,1
2.5639,0.30516,4,1
2.6181,0.20753,4,1
2.6735,0.15871,4,1
2.7217,-0.026789,4,1
2.7793,-0.017025,4,1
2.8282,-0.1049,4,1
2.8817,-0.21717,4,1
2.9343,-0.35386,4,1
2.994,-0.34898,4,1
3.0416,-0.53448,4,1
3.0984,-0.43685,4,1
3.1469,-0.56865,4,1
3.2049,-0.68581,4,1
3.2531,-0.53448,4,1
3.3109,-0.53448,4,1
3.3643,-0.637,4,1
3.4187,-0.64188,4,1
3.4721,-0.69557,4,1
3.5205,-0.55401,4,1
3.5806,-0.5296,4,1
3.6273,-0.62723,4,1
3.6849,-0.51495,4,1
3.7383,-0.52472,4,1
3.7869,-0.35386,4,1
3.8451,-0.37339,4,1
3.8988,-0.24646,4,1
3.9533,-0.11954,4,1
4.0069,-0.041434,4,1
4.0561,-0.051197,4,1
4.1144,0.095253,4,1
4.1631,0.1636,4,1
4.2223,0.188,4,1
4.276,0.23194,4,1
4.3307,0.52484,4,1
4.3804,0.50531,4,1
4.4378,0.50531,4,1
4.4909,0.62735,4,1
4.5394,0.64688,4,1
4.5978,0.67617,4,1
4.6464,0.61759,4,1
4.7044,0.68593,4,1
4.7576,0.70058,4,1
4.8079,0.70058,4,1
4.8656,0.57854,4,1
4.9145,0.60783,4,1
4.9681,0.45161,4,1
5.0254,0.51019,4,1
5.0791,0.45161,4,1
5.133,0.33934,4,1
5.1866,0.27099,4,1
5.2411,0.041554,4,1
5.2949,0.051318,4,1
5.3495,0.0025012,4,1
5.4029,-0.17812,4,1
5.4516,-0.21717,4,1
5.5099,-0.37339,4,1
5.5584,-0.35386,4,1
5.6167,-0.55889,4,1
5.6703,-0.51495,4,1
5.7248,-0.61747,4,1
5.7781,-0.69069,4,1
5.8266,-0.72975,4,1
5.8802,-0.80785,4,1
5.9371,-0.6614,4,1
5.9914,-0.69069,4,1
6.0453,-0.78344,4,1
6.0987,-0.78344,4,1
6.1522,-0.73463,4,1
6.2005,-0.65164,4,1
6.2585,-0.58818,4,1
6.3075,-0.4759,4,1
6.3651,-0.54424,4,1
6.4185,-0.3685,4,1
6.4669,-0.10978,4,1
6.5249,0.10502,4,1
6.5783,0.36374,4,1
6.633,0.72987,4,1
6.6865,0.94954,4,1
6.7349,1.3694,4,1
6.7883,1.8331,4,1
6.8453,1.8136,4,1
6.8995,2.5068,4,1
6.9529,2.5849,4,1
7.0088,4.2007,4,1
7.0567,4.3862,4,1
7.1086,4.8597,4,1
7.1666,5.5383,4,1
7.2203,6.1436,4,1
7.2737,6.0997,4,1
7.3271,7.5056,4,1
7.3756,7.779,4,1
7.4337,8.1353,4,1
7.4871,8.521,4,1
7.5415,8.9506,4,1
7.5948,9.097,4,1
7.6431,9.2972,4,1
7.7028,9.3948,4,1
7.7564,9.3899,4,1
7.8064,9.4583,4,1
7.8633,9.2923,4,1
7.9119,9.1702,4,1
7.9696,9.1214,4,1
8.0186,8.7944,4,1
8.0719,8.7309,4,1
8.1239,8.5112,4,1
8.1818,8.3843,4,1
8.2355,8.1646,4,1
8.2838,8.0816,4,1
8.3376,7.9059,4,1
8.3905,7.8424,4,1
8.4444,7.6472,4,1
8.497,7.53,4,1
8.557,7.491,4,1
8.6037,7.4714,4,1
8.6561,7.5007,4,1
8.7137,7.5251,4,1
8.7627,7.6179,4,1
8.8203,7.8278,4,1
8.8735,7.7497,4,1
8.9219,7.9938,4,1
8.9797,8.2134,4,1
9.0284,8.4673,4,1
9.086,8.5991,4,1
9.139,8.5893,4,1
9.1877,8.7407,4,1
9.2414,8.9457,4,1
9.2983,9.0238,4,1
9.3484,9.1654,4,1
9.4049,9.4387,4,1
9.4532,9.4436,4,1
9.5065,9.6926,4,1
9.5589,9.5803,4,1
9.6126,9.6926,4,1
9.6691,9.6975,4,1
9.7174,9.839,4,1
9.775,9.7951,4,1
9.8281,9.8,4,1
9.8821,9.7267,4,1
9.9373,9.7023,4,1
9.9856,9.6047,4,1
10.043,9.634,4,1
10.092,9.4973,4,1
10.146,9.4485,4,1
10.203,9.3899,4,1
10.251,9.3313,4,1
10.304,9.2142,4,1
10.361,9.1068,4,1
10.409,9.0091,4,1
10.467,9.0238,4,1
10.515,8.8139,4,1
10.569,8.7992,4,1
10.622,8.809,4,1
10.675,8.7455,4,1
10.732,8.7309,4,1
10.78,8.687,4,1
10.84,8.56,4,1
10.886,8.6186,4,1
10.944,8.7553,4,1
10.997,8.7651,4,1
11.045,8.8578,4,1
11.099,8.8285,4,1
11.156,8.7309,4,1
11.21,8.8822,4,1
11.263,8.8969,4,1
11.311,9.014,4,1
11.369,9.014,4,1
11.422,9.1995,4,1
11.476,9.0384,4,1
11.53,9.3216,4,1
11.578,9.3118,4,1
11.636,9.4973,4,1
11.689,9.468,4,1
11.745,9.634,4,1
11.792,9.6389,4,1
11.844,9.8049,4,1
11.902,9.7902,4,1
11.955,9.756,4,1
12.009,9.9806,4,1
12.062,9.8293,4,1
12.111,9.8,4,1
12.166,9.9025,4,1
12.221,9.8049,4,1
12.271,9.8586,4,1
12.324,9.756,4,1
12.381,9.8,4,1
12.428,9.7756,4,1
12.483,9.7267,4,1
12.538,9.6975,4,1
12.588,9.6438,4,1
12.64,9.5803,4,1
12.698,9.5315,4,1
12.745,9.4143,4,1
12.8,9.3509,4,1
12.855,9.2825,4,1
12.905,9.346,4,1
12.957,9.2142,4,1
13.015,9.0726,4,1
13.062,9.0824,4,1
13.117,9.058,4,1
13.172,8.9994,4,1
13.224,9.0336,4,1
13.275,8.8578,4,1
13.332,8.8676,4,1
13.38,8.9262,4,1
13.435,8.8773,4,1
13.709,8.8969,4,1
13.726,9.1165,4,1
13.771,8.9017,4,1
13.823,8.892,4,1
13.877,9.0726,4,1
13.929,8.9799,4,1
13.982,9.18,4,1
14.039,9.1751,4,1
14.092,9.2093,4,1
14.142,9.2288,4,1
14.199,9.2923,4,1
14.253,9.3557,4,1
14.306,9.3948,4,1
14.355,9.3753,4,1
14.413,9.5657,4,1
14.466,9.7121,4,1
14.521,9.6486,4,1
14.576,9.8146,4,1
14.624,9.7902,4,1
14.682,9.9562,4,1
14.735,9.9513,4,1
14.784,9.9904,4,1
14.839,9.8927,4,1
14.892,9.9757,4,1
14.944,9.9708,4,1
15.003,9.9904,4,1
15.05,9.9904,4,1
15.101,9.9904,4,1
15.152,9.9025,4,1
15.21,9.9708,4,1
15.257,9.9562,4,1
15.315,9.8439,4,1
15.362,9.8146,4,1
15.414,9.9025,4,1
15.477,9.7219,4,1
15.519,9.6682,4,1
15.574,9.5949,4,1
15.629,9.5071,4,1
15.682,9.4192,4,1
15.733,9.3753,4,1
15.786,9.4143,4,1
15.846,9.2923,4,1
15.89,9.2142,4,1
15.946,9.2044,4,1
15.999,9.0921,4,1
16.055,9.0433,4,1
16.105,9.1117,4,1
16.159,9.0091,4,1
16.215,9.0677,4,1
16.271,9.0189,4,1
16.319,9.0531,4,1
16.375,8.9359,4,1
16.427,8.975,4,1
16.48,9.1312,4,1
16.535,9.0677,4,1
16.584,9.0921,4,1
16.638,9.1117,4,1
16.695,9.1019,4,1
16.747,9.1068,4,1
16.799,9.2288,4,1
16.856,9.2288,4,1
16.904,9.3997,4,1
16.958,9.4241,4,1
17.013,9.4387,4,1
17.065,9.4778,4,1
17.117,9.5608,4,1
17.173,9.6486,4,1
17.225,9.7072,4,1
17.279,9.7609,4,1
17.337,9.7267,4,1
17.387,9.7463,4,1
17.444,9.9123,4,1
17.493,9.7853,4,1
17.547,9.8781,4,1
17.599,9.9904,4,1
17.657,9.9269,4,1
17.705,9.9708,4,1
17.76,9.8976,4,1
17.813,9.7316,4,1
17.865,9.839,4,1
17.919,9.8244,4,1
17.977,9.8,4,1
18.032,9.7707,4,1
18.08,9.7121,4,1
18.136,9.7023,4,1
18.188,9.5998,4,1
18.242,9.6389,4,1
18.293,9.5852,4,1
18.348,9.4729,4,1
18.401,9.4973,4,1
18.462,9.4924,4,1
18.509,9.3362,4,1
18.561,9.3997,4,1
18.615,9.1898,4,1
18.669,9.1507,4,1
18.727,8.9994,4,1
18.781,9.3069,4,1
18.83,8.9945,4,1
18.889,8.8773,4,1
18.938,8.9799,4,1
18.995,8.9847,4,1
19.049,8.892,4,1
19.1,8.8627,4,1
19.157,8.8285,4,1
19.211,8.8334,4,1
19.26,8.9017,4,1
19.318,8.8334,4,1
19.372,8.8676,4,1
19.422,8.8969,4,1
19.479,8.8578,4,1
19.528,8.8676,4,1
19.586,9.0336,4,1
19.635,9.0531,4,1
19.694,9.0628,4,1
19.747,8.9457,4,1
19.802,9.1361,4,1
19.858,9.1702,4,1
19.906,9.2581,4,1
19.964,9.3313,4,1
20.017,9.3606,4,1
20.072,9.4338,4,1
20.126,9.4046,4,1
20.174,9.5608,4,1
20.228,9.5803,4,1
20.285,9.634,4,1
20.334,9.6389,4,1
20.391,9.7951,4,1
20.44,9.7512,4,1
20.498,9.8878,4,1
20.551,9.9025,4,1
20.605,9.8244,4,1
20.654,9.8586,4,1
20.709,9.7951,4,1
20.762,9.9123,4,1
20.814,9.9659,4,1
20.867,9.9757,4,1
20.925,9.8732,4,1
20.972,9.8341,4,1
21.028,9.8293,4,1
21.082,9.9025,4,1
21.133,9.8341,4,1
21.186,9.7804,4,1
21.243,9.8732,4,1
21.291,9.4387,4,1
21.344,9.4875,4,1
21.399,9.6486,4,1
21.449,9.346,4,1
21.501,9.2142,4,1
21.558,9.1751,4,1
21.606,8.7846,4,1
21.66,8.6479,4,1
21.715,8.3208,4,1
21.766,8.0865,4,1
21.818,7.53,4,1
21.875,7.3103,4,1
21.923,6.91,4,1
21.977,6.3096,4,1
22.032,5.6945,4,1
22.083,5.4797,4,1
22.135,5.1087,4,1
22.192,4.0396,4,1
22.24,3.9273,4,1
22.295,3.2195,4,1
22.35,3.0779,4,1
22.4,2.5263,4,1
22.453,1.9405,4,1
22.51,1.5353,4,1
22.558,1.4914,4,1
22.612,1.013,4,1
22.667,0.71034,4,1
22.717,0.6957,4,1
22.77,0.28076,4,1
22.827,0.13919,4,1
22.875,0.017146,4,1
22.929,0.11966,4,1
22.984,0.065963,4,1
23.034,0.022028,4,1
23.087,0.041554,4,1
23.144,0.1099,4,1
23.192,0.19289,4,1
23.246,0.27587,4,1
23.301,0.48578,4,1
23.352,0.53948,4,1
23.405,0.70058,4,1
23.462,0.85679,4,1
23.511,1.0521,4,1
23.564,0.90561,4,1
23.617,1.2961,4,1
23.67,1.2473,4,1
23.729,1.4133,4,1
23.779,1.4963,4,1
23.837,1.4865,4,1
23.886,1.5793,4,1
23.939,1.6964,4,1
23.992,1.5939,4,1
24.05,1.55,4,1
24.104,1.5549,4,1
24.16,1.5402,4,1
24.207,1.3352,4,1
24.264,1.2327,4,1
24.319,1.2668,4,1
24.373,1.1985,4,1
24.423,0.94954,4,1
24.48,0.86655,4,1
24.529,0.75916,4,1
24.583,0.61759,4,1
24.636,0.58342,4,1
24.693,0.22218,4,1
24.746,0.23194,4,1
24.795,0.046436,4,1
24.849,-0.1049,4,1
24.902,-0.19276,4,1
24.956,-0.15859,4,1
25.013,-0.32457,4,1
25.062,-0.46126,4,1
25.117,-0.41244,4,1
25.174,-0.60282,4,1
25.228,-0.60771,4,1
25.282,-0.64188,4,1
25.331,-0.6614,4,1
25.389,-0.63211,4,1
25.443,-0.58818,4,1
25.497,-0.55889,4,1
25.553,-0.45637,4,1
25.601,-0.49543,4,1
25.659,-0.3441,4,1
25.713,-0.31969,4,1
25.763,-0.31481,4,1
25.82,-0.1049,4,1
25.868,-0.075605,4,1
25.926,0.022028,4,1
25.975,0.15871,4,1
26.031,0.2954,4,1
26.088,0.35886,4,1
26.136,0.68105,4,1
26.195,0.65176,4,1
26.248,0.55901,4,1
26.302,0.67617,4,1
26.355,0.75916,4,1
26.404,0.72987,4,1
26.464,0.74451,4,1
26.511,0.7738,4,1
26.568,0.84703,4,1
26.621,0.77868,4,1
26.669,0.80309,4,1
26.728,0.71034,4,1
26.777,0.73475,4,1
26.835,0.78845,4,1
26.888,0.67617,4,1
26.936,0.67129,4,1
26.99,0.49555,4,1
27.047,0.4809,4,1
27.105,0.36374,4,1
27.151,0.27587,4,1
27.204,0.11966,4,1
27.262,0.085489,4,1
27.315,0.012264,4,1
27.371,-0.16347,4,1
27.418,-0.24646,4,1
27.47,-0.33433,4,1
27.528,-0.31481,4,1
27.581,-0.55401,4,1
27.635,-0.43197,4,1
27.689,-0.55401,4,1
27.737,-0.5296,4,1
27.791,-0.5296,4,1
27.843,-0.64188,4,1
27.897,-0.69069,4,1
27.954,-0.55889,4,1
28.004,-0.60282,4,1
28.061,-0.61259,4,1
28.109,-0.51495,4,1
28.167,-0.65652,4,1
28.215,-0.41244,4,1
28.274,-0.39291,4,1
28.321,-0.44661,4,1
28.374,-0.22694,4,1
28.432,-0.22205,4,1
28.485,-0.22694,4,1
28.54,-0.075605,4,1
28.593,0.12942,4,1
28.642,0.051318,4,1
28.7,0.075726,4,1
28.753,0.19289,4,1
28.999,0.58342,4,1
29.054,0.50531,4,1
29.11,0.61759,4,1
29.164,0.51507,4,1
29.219,0.47602,4,1
29.271,0.4272,4,1
29.324,0.30516,4,1
29.381,0.3491,4,1
29.432,0.13431,4,1
29.484,0.065963,4,1
29.541,-0.070724,4,1
29.589,-0.0072622,4,1
29.641,-0.13907,4,1
29.696,-0.39779,4,1
29.746,-0.42708,4,1
29.798,-0.64188,4,1
29.854,-0.64676,4,1
29.907,-0.80297,4,1
29.961,-0.97871,4,1
30.013,-0.88108,4,1
30.071,-1.0617,4,1
30.124,-1.1789,4,1
30.177,-1.1984,4,1
30.227,-1.0471,4,1
30.28,-1.2911,4,1
30.337,-1.3155,4,1
30.386,-1.2667,4,1
30.439,-1.213,4,1
30.492,-1.2521,4,1
30.549,-1.1252,4,1
30.602,-1.4034,4,1
30.652,-1.0763,4,1
30.704,-1.1935,4,1
30.758,-0.99824,4,1
30.81,-0.79321,4,1
30.864,-0.94942,4,1
30.921,-0.74927,4,1
30.969,-0.52472,4,1
31.027,-0.4222,4,1
31.08,-0.43197,4,1
31.134,-0.28063,4,1
31.19,-0.20253,4,1
31.239,-0.11466,4,1
31.292,-0.017025,4,1
31.349,0.188,4,1
31.399,0.23194,4,1
31.451,0.34422,4,1
31.504,0.42232,4,1
31.562,0.41256,4,1
31.615,0.57854,4,1
31.665,0.53948,4,1
31.722,0.53948,4,1
31.771,0.56389,4,1
31.83,0.57365,4,1
31.879,0.58342,4,1
31.934,0.35886,4,1
31.991,0.35886,4,1
32.039,0.37351,4,1
32.1,0.20265,4,1
32.154,0.11966,4,1
32.208,-0.0023805,4,1
32.263,-0.056079,4,1
32.311,-0.18788,4,1
32.369,-0.14395,4,1
32.423,-0.29528,4,1
32.477,-0.31481,4,1
32.531,-0.53448,4,1
32.579,-0.637,4,1
32.638,-0.56377,4,1
32.692,-0.78344,4,1
32.745,-0.59794,4,1
32.799,-0.88108,4,1
32.847,-0.76392,4,1
32.906,-0.79809,4,1
32.959,-1.0373,4,1
33.016,-0.98847,4,1
33.063,-0.93478,4,1
33.122,-0.85667,4,1
33.177,-0.97383,4,1
33.23,-0.77856,4,1
33.279,-0.97383,4,1
33.337,-0.97871,4,1
33.386,-0.637,4,1
33.443,-0.4759,4,1
33.492,-0.64188,4,1
33.55,-0.44661,4,1
33.599,-0.41732,4,1
33.651,-0.4222,4,1
33.705,-0.25134,4,1
33.761,-0.10001,4,1
33.816,-0.0023805,4,1
33.869,0.085489,4,1
33.917,0.11478,4,1
33.973,0.2417,4,1
34.029,0.33445,4,1
34.084,0.31981,4,1
34.133,0.45161,4,1
34.19,0.4809,4,1
34.24,0.50043,4,1
34.297,0.60783,4,1
34.351,0.50043,4,1
34.4,0.58342,4,1
34.452,0.53948,4,1
34.51,0.38327,4,1
34.564,0.39303,4,1
34.618,0.23682,4,1
34.671,0.1636,4,1
34.722,0.061081,4,1
34.778,0.10502,4,1
34.827,-0.070724,4,1
34.88,-0.03167,4,1
34.937,-0.28063,4,1
34.991,-0.40268,4,1
35.045,-0.26599,4,1
35.093,-0.54424,4,1
35.151,-0.61747,4,1
35.205,-0.54424,4,1
35.259,-0.80297,4,1
35.315,-0.84202,4,1
35.363,-0.63211,4,1
35.421,-0.94454,4,1
35.474,-1.0226,4,1
35.528,-0.9543,4,1
35.582,-0.77856,4,1
35.63,-0.99336,4,1
35.689,-0.95918,4,1
35.742,-0.70534,4,1
35.791,-0.9006,4,1
35.849,-1.008,4,1
35.897,-0.86155,4,1
35.955,-1.0129,4,1
36.009,-0.94454,4,1
36.064,-0.84202,4,1
36.117,-0.80785,4,1
36.171,-0.72486,4,1
36.221,-0.54424,4,1
36.273,-0.53936,4,1
36.331,-0.48566,4,1
36.379,-0.3441,4,1
36.438,-0.13419,4,1
36.491,-0.056079,4,1
36.541,0.47114,4,1
36.598,0.5346,4,1
36.647,0.90561,4,1
36.7,1.2327,4,1
36.758,1.5353,4,1
36.812,1.7111,4,1
36.866,2.5751,4,1
36.914,2.5507,4,1
36.972,2.4873,4,1
37.025,3.3611,4,1
37.079,4.2593,4,1
37.139,4.3716,4,1
37.196,4.7377,4,1
37.25,6.1876,4,1
37.299,6.6757,4,1
37.352,7.1834,4,1
37.409,7.6472,4,1
37.457,7.9938,4,1
37.511,8.2134,4,1
37.563,8.6674,4,1
37.619,8.8871,4,1
37.672,9.1556,4,1
37.725,9.1458,4,1
37.782,9.2923,4,1
37.83,9.0921,4,1
37.884,9.1702,4,1
37.936,9.1263,4,1
37.99,8.8969,4,1
38.049,8.7065,4,1
38.097,8.5503,4,1
38.151,8.2232,4,1
38.203,8.0182,4,1
38.257,7.7692,4,1
38.309,7.5739,4,1
38.362,7.3396,4,1
38.415,7.2029,4,1
38.468,6.9491,4,1
38.524,7.0126,4,1
38.576,7.0516,4,1
38.628,6.7489,4,1
38.682,6.91,4,1
38.739,7.1297,4,1
38.789,6.9881,4,1
38.846,7.1688,4,1
38.894,7.3152,4,1
38.954,7.5202,4,1
39.002,7.5105,4,1
39.06,7.7399,4,1
39.109,7.8424,4,1
39.162,8.2427,4,1
39.22,8.477,4,1
39.273,8.5356,4,1
39.326,8.7504,4,1
39.375,8.9262,4,1
39.43,9.1849,4,1
39.483,9.2728,4,1
39.54,9.4631,4,1
39.594,9.5852,4,1
39.642,9.5412,4,1
39.696,9.756,4,1
39.753,9.6731,4,1
39.802,9.6535,4,1
39.861,9.7658,4,1
39.91,9.756,4,1
39.964,9.5949,4,1
40.021,9.6291,4,1
40.07,9.6096,4,1
40.123,9.5412,4,1
40.18,9.512,4,1
40.23,9.3167,4,1
40.287,9.2776,4,1
40.336,9.2483,4,1
40.393,9.1019,4,1
40.442,9.014,4,1
40.5,8.9408,4,1
40.553,8.9847,4,1
40.603,8.9262,4,1
40.66,8.7358,4,1
40.713,9.0384,4,1
40.77,8.8139,4,1
40.819,8.6284,4,1
40.874,8.892,4,1
40.931,8.7992,4,1
40.98,8.6918,4,1
41.039,8.6333,4,1
41.092,8.7651,4,1
41.151,8.809,4,1
41.196,8.892,4,1
41.253,8.8529,4,1
41.307,8.9213,4,1
41.355,8.9164,4,1
41.409,9.1556,4,1
41.463,9.0531,4,1
41.517,9.1019,4,1
41.575,9.2972,4,1
41.623,9.2825,4,1
41.684,9.2923,4,1
41.738,9.3167,4,1
41.792,9.4485,4,1
41.846,9.5022,4,1
41.895,9.5852,4,1
41.953,9.6535,4,1
42.007,9.5608,4,1
42.062,9.717,4,1
42.115,9.5803,4,1
42.164,9.7756,4,1
42.223,9.6486,4,1
42.277,9.7267,4,1
42.332,9.8244,4,1
42.386,9.7267,4,1
42.435,9.6975,4,1
42.493,9.6194,4,1
42.547,9.6438,4,1
42.604,9.5705,4,1
42.651,9.6194,4,1
42.708,9.5608,4,1
42.762,9.429,4,1
42.816,9.4094,4,1
42.871,9.346,4,1
42.925,9.2776,4,1
42.978,9.2239,4,1
43.032,9.1556,4,1
43.081,9.1849,4,1
43.139,9.0726,4,1
43.187,8.9994,4,1
43.239,9.058,4,1
43.298,8.9115,4,1
43.351,9.0336,4,1
43.406,8.892,4,1
43.46,8.8676,4,1
43.509,8.7797,4,1
43.562,8.8432,4,1
43.62,8.7455,4,1
43.675,8.7553,4,1
43.728,8.9554,4,1
43.777,8.8432,4,1
43.835,8.7504,4,1
43.884,8.7699,4,1
43.942,8.9262,4,1
43.992,8.8578,4,1
44.044,8.8871,4,1
44.102,9.0287,4,1
44.151,8.9457,4,1
44.209,9.014,4,1
44.263,9.1263,4,1
44.312,9.1702,4,1
44.37,9.1214,4,1
44.424,9.1946,4,1
44.473,9.2435,4,1
44.719,9.6194,4,1
44.774,9.6096,4,1
44.825,9.5657,4,1
44.877,9.756,4,1
44.932,9.6779,4,1
44.983,9.7853,4,1
45.038,9.7219,4,1
45.097,9.6779,4,1
45.144,9.7121,4,1
45.2,9.7072,4,1
45.252,9.6926,4,1
45.304,9.7512,4,1
45.36,9.6682,4,1
45.408,9.7609,4,1
45.461,9.6682,4,1
45.518,9.5803,4,1
45.57,9.5559,4,1
45.621,9.5803,4,1
45.675,9.4827,4,1
45.728,9.4729,4,1
45.78,9.3997,4,1
45.833,9.3265,4,1
45.886,9.2874,4,1
45.938,9.1556,4,1
45.994,9.0824,4,1
46.05,8.9701,4,1
46.099,9.0384,4,1
46.152,8.9066,4,1
46.204,9.1165,4,1
46.258,8.892,4,1
46.31,8.7211,4,1
46.362,8.8676,4,1
46.422,8.726,4,1
46.468,8.7944,4,1
46.526,8.7309,4,1
46.574,8.4819,4,1
46.627,8.7065,4,1
46.68,8.7699,4,1
46.733,8.7797,4,1
46.79,8.8139,4,1
46.843,8.8481,4,1
46.891,8.809,4,1
46.945,8.8676,4,1
47.002,8.9799,4,1
47.056,8.9994,4,1
47.109,9.0238,4,1
47.158,9.0433,4,1
47.216,9.1946,4,1
47.269,9.1702,4,1
47.326,9.263,4,1
47.373,9.2483,4,1
47.43,9.3313,4,1
47.484,9.3899,4,1
47.533,9.5803,4,1
47.591,9.4827,4,1
47.644,9.6779,4,1
47.699,9.6584,4,1
47.752,9.7414,4,1
47.806,9.7267,4,1
47.86,9.883,4,1
47.908,9.8634,4,1
47.966,9.756,4,1
48.02,9.8341,4,1
48.074,9.9171,4,1
48.128,9.8244,4,1
48.181,9.8537,4,1
48.238,9.8146,4,1
48.291,9.7267,4,1
48.341,9.8439,4,1
48.398,9.8146,4,1
48.446,9.7414,4,1
48.504,9.7267,4,1
48.557,9.6145,4,1
48.612,9.6828,4,1
48.665,9.5608,4,1
48.713,9.5412,4,1
48.771,9.4485,4,1
48.825,9.4143,4,1
48.879,9.3997,4,1
48.928,9.3802,4,1
48.98,9.3802,4,1
49.038,9.2972,4,1
49.087,9.1263,4,1
49.146,9.1165,4,1
49.201,9.1117,4,1
49.25,9.058,4,1
49.303,8.9994,4,1
49.355,8.9554,4,1
49.413,8.9506,4,1
49.466,8.8725,4,1
49.516,9.014,4,1
49.573,8.892,4,1
49.621,8.8188,4,1
49.679,8.8627,4,1
49.728,8.7114,4,1
49.786,8.7504,4,1
49.835,8.8627,4,1
49.888,8.8773,4,1
49.941,8.8822,4,1
49.998,8.9945,4,1
50.055,8.8969,4,1
50.101,8.9408,4,1
50.154,8.9896,4,1
50.212,9.0384,4,1
50.265,9.1898,4,1
50.319,9.2142,4,1
50.372,9.2435,4,1
50.422,9.2532,4,1
50.479,9.3216,4,1
50.527,9.4143,4,1
50.585,9.5217,4,1
50.638,9.5657,4,1
50.693,9.6535,4,1
50.746,9.5803,4,1
50.794,9.8097,4,1
50.852,9.8439,4,1
50.906,9.8293,4,1
50.962,9.839,4,1
51.009,9.8537,4,1
51.069,9.8,4,1
51.122,9.8244,4,1
51.176,9.9904,4,1
51.23,9.8195,4,1
51.278,9.9904,4,1
51.336,9.9904,4,1
51.389,9.9611,4,1
51.438,9.8097,4,1
51.496,9.8,4,1
51.545,9.468,4,1
51.603,9.2825,4,1
51.656,9.1507,4,1
51.711,8.6821,4,1
51.765,8.3208,4,1
51.813,7.9352,4,1
51.874,7.4226,4,1
51.927,6.8515,4,1
51.982,6.4023,4,1
52.035,6.212,4,1
52.09,5.5383,4,1
52.143,4.806,4,1
52.192,4.2642,4,1
52.25,3.8395,4,1
52.304,2.9657,4,1
52.353,2.9803,4,1
52.411,2.6484,4,1
52.46,1.6525,4,1
52.518,1.633,4,1
52.571,1.0911,4,1
52.626,0.65176,4,1
52.679,0.45161,4,1
52.728,0.25635,4,1
52.788,0.012264,4,1
52.837,0.017146,4,1
52.895,-0.075605,4,1
52.949,-0.0072622,4,1
53.003,0.026909,4,1
53.057,0.022028,4,1
53.105,0.14895,4,1
53.164,0.30516,4,1
53.22,0.45161,4,1
53.273,0.8275,4,1
53.326,0.74451,4,1
53.38,0.81286,4,1
53.434,0.99348,4,1
53.482,1.096,4,1
53.541,1.3108,4,1
53.594,1.4328,4,1
53.648,1.5451,4,1
53.702,1.4865,4,1
53.75,1.8478,4,1
53.808,1.6818,4,1
53.862,1.7257,4,1
53.916,1.7355,4,1
53.97,1.7892,4,1
54.018,1.7453,4,1
54.076,1.6134,4,1
54.13,1.7404,4,1
54.18,1.467,4,1
54.237,1.4035,4,1
54.292,1.3059,4,1
54.345,1.2668,4,1
54.393,1.1399,4,1
54.452,1.0179,4,1
54.5,0.77868,4,1
54.554,0.65664,4,1
54.606,0.49067,4,1
54.663,0.36374,4,1
54.716,0.30028,4,1
54.765,0.19777,4,1
54.822,0.0073828,4,1
54.87,0.031791,4,1
54.928,-0.070724,4,1
54.981,-0.21717,4,1
55.037,-0.25134,4,1
55.084,-0.32457,4,1
55.136,-0.35874,4,1
55.194,-0.53448,4,1
55.248,-0.41244,4,1
55.298,-0.47102,4,1
55.35,-0.15859,4,1
55.403,-0.32945,4,1
55.456,-0.31969,4,1
55.509,-0.40756,4,1
55.566,-0.30016,4,1
55.619,-0.183,4,1
55.668,-0.21229,4,1
55.721,-0.1293,4,1
55.774,-0.021907,4,1
55.831,0.017146,4,1
55.884,0.22706,4,1
55.933,0.20753,4,1
55.988,0.29052,4,1
56.041,0.43209,4,1
56.094,0.38815,4,1
56.147,0.63223,4,1
56.199,0.62735,4,1
56.253,0.70058,4,1
56.305,0.63223,4,1
56.359,0.79333,4,1
56.418,0.73475,4,1
56.466,0.7738,4,1
56.524,0.7738,4,1
56.573,0.78357,4,1
56.631,0.78357,4,1
56.68,0.75428,4,1
56.732,0.73963,4,1
56.79,0.68105,4,1
56.843,0.65664,4,1
56.892,0.52972,4,1
56.95,0.44673,4,1
56.998,0.46626,4,1
57.052,0.27587,4,1
57.109,0.23194,4,1
57.159,0.13431,4,1
57.212,0.11966,4,1
57.265,0.065963,4,1
57.324,-0.12442,4,1
57.371,-0.17812,4,1
57.428,-0.183,4,1
57.482,-0.31481,4,1
57.53,-0.36362,4,1
57.584,-0.3441,4,1
57.64,-0.44173,4,1
57.691,-0.40756,4,1
57.747,-0.49543,4,1
57.796,-0.51007,4,1
57.849,-0.49055,4,1
57.902,-0.53936,4,1
57.955,-0.41244,4,1
58.012,-0.50031,4,1
58.06,-0.4759,4,1
58.114,-0.4222,4,1
58.17,-0.50519,4,1
58.227,-0.33921,4,1
58.274,-0.34898,4,1
58.326,-0.24158,4,1
58.38,-0.27087,4,1
58.432,-0.16347,4,1
58.49,-0.16836,4,1
58.543,-0.15859,4,1
58.591,0.0025012,4,1
58.645,-0.012144,4,1
58.697,0.10502,4,1
58.754,0.15871,4,1
58.804,0.43209,4,1
58.856,0.26123,4,1
58.91,0.27099,4,1
58.962,0.27099,4,1
59.016,0.30516,4,1
59.073,0.46138,4,1
59.121,0.46626,4,1
59.175,0.44673,4,1
59.232,0.52972,4,1
59.286,0.51507,4,1
59.339,0.57365,4,1
59.387,0.49555,4,1
59.445,0.39791,4,1
59.498,0.4028,4,1
59.549,0.36862,4,1
59.601,0.26611,4,1
59.658,0.26123,4,1
59.712,0.21241,4,1
59.76,0.12942,4,1
59.818,0.17824,4,1
59.871,0.14407,4,1
59.925,0.090371,4,1
59.974,0.031791,4,1
60.027,-0.095132,4,1
60.304,-0.36362,4,1
60.322,-0.34898,4,1
60.367,-0.38315,4,1
60.425,-0.43685,4,1
60.479,-0.2367,4,1
60.531,-0.35874,4,1
60.584,-0.51007,4,1
60.638,-0.40268,4,1
60.696,-0.51007,4,1
60.743,-0.46126,4,1
60.797,-0.46614,4,1
60.851,-0.3685,4,1
60.901,-0.29528,4,1
60.954,-0.34898,4,1
61.012,-0.37827,4,1
61.06,-0.25134,4,1
61.117,-0.16836,4,1
61.172,-0.21717,4,1
61.222,-0.080487,4,1
61.275,-0.0072622,4,1
61.333,-0.075605,4,1
61.381,-0.017025,4,1
61.436,0.061081,4,1
61.491,0.14407,4,1
61.542,0.1636,4,1
61.594,0.19777,4,1
61.652,0.37351,4,1
61.7,0.4272,4,1
61.755,0.47114,4,1
61.81,0.48578,4,1
61.86,0.50531,4,1
61.913,0.63712,4,1
61.973,0.65176,4,1
62.02,0.68593,4,1
62.076,0.642,4,1
62.13,0.67129,4,1
62.181,0.72499,4,1
62.234,0.60294,4,1
62.291,0.62735,4,1
62.339,0.66152,4,1
62.397,0.60783,4,1
62.452,0.642,4,1
62.502,0.62247,4,1
62.554,0.61271,4,1
62.607,0.43209,4,1
62.66,0.49067,4,1
62.725,0.39791,4,1
62.776,0.21729,4,1
62.83,0.20265,4,1
62.883,0.085489,4,1
62.943,0.1099,4,1
62.996,0.15383,4,1
63.049,-0.065842,4,1
63.102,-0.14883,4,1
63.157,-0.24646,4,1
63.207,-0.25134,4,1
63.263,-0.38315,4,1
63.315,-0.38803,4,1
63.368,-0.47102,4,1
63.422,-0.49543,4,1
63.478,-0.69069,4,1
63.528,-0.68093,4,1
63.585,-0.66628,4,1
63.633,-0.62723,4,1
63.693,-0.6614,4,1
63.74,-0.74439,4,1
63.797,-0.6614,4,1
63.85,-0.63211,4,1
63.898,-0.62235,4,1
63.952,-0.61259,4,1
64.005,-0.65652,4,1
64.058,-0.45637,4,1
64.115,-0.35874,4,1
64.163,-0.45149,4,1
64.218,-0.29528,4,1
64.27,-0.3441,4,1
64.324,-0.27087,4,1
64.377,-0.065842,4,1
64.429,-0.1293,4,1
64.482,0.10502,4,1
64.535,0.20265,4,1
64.595,0.2954,4,1
64.641,0.28076,4,1
64.693,0.41744,4,1
64.747,0.38815,4,1
64.8,0.55413,4,1
64.853,0.52484,4,1
64.906,0.56877,4,1
64.958,0.55413,4,1
65.012,0.76892,4,1
65.064,0.73963,4,1
65.121,0.68105,4,1
65.171,0.73963,4,1
65.223,0.71034,4,1
65.282,0.69081,4,1
65.331,0.6957,4,1
65.389,0.55901,4,1
65.442,0.4809,4,1
65.49,0.60294,4,1
65.546,0.39303,4,1
65.598,0.23194,4,1
65.652,0.13431,4,1
65.709,0.19777,4,1
65.757,0.036673,4,1
65.811,-0.1293,4,1
65.867,-0.16836,4,1
65.921,-0.29528,4,1
65.977,-0.37827,4,1
66.025,-0.32457,4,1
66.078,-0.50519,4,1
66.131,-0.48078,4,1
66.189,-0.55889,4,1
66.238,-0.58818,4,1
66.292,-0.61747,4,1
66.344,-0.60771,4,1
66.397,-0.69069,4,1
66.452,-0.43197,4,1
66.505,-0.3441,4,1
66.558,-0.065842,4,1
66.611,0.18312,4,1
66.664,0.4809,4,1
66.717,0.62247,4,1
66.77,1.2473,4,1
66.827,1.3938,4,1
66.883,2.0967,4,1
66.931,2.3555,4,1
66.984,2.6337,4,1
67.037,3.859,4,1
67.09,4.8353,4,1
67.147,4.8597,4,1
67.196,5.2649,4,1
67.249,6.0313,4,1
67.306,6.9491,4,1
67.354,7.2615,4,1
67.408,8.0914,4,1
67.46,8.5112,4,1
67.514,8.809,4,1
67.566,9.1702,4,1
67.62,9.4827,4,1
67.672,9.6828,4,1
67.725,9.385,4,1
67.785,9.4143,4,1
67.831,9.5608,4,1
67.889,9.0482,4,1
67.938,8.6674,4,1
67.99,8.56,4,1
68.044,8.1012,4,1
68.1,7.6472,4,1
68.15,7.5202,4,1
68.203,6.7978,4,1
68.255,6.3779,4,1
68.309,5.9825,4,1
68.361,5.797,4,1
68.419,4.8793,4,1
68.468,4.6059,4,1
68.521,4.1129,4,1
68.574,3.8053,4,1
68.627,3.5319,4,1
68.687,3.4294,4,1
68.733,3.1414,4,1
68.786,3.2097,4,1
68.843,3.0535,4,1
68.892,3.156,4,1
68.95,3.5271,4,1
69.003,3.6686,4,1
69.051,3.8492,4,1
69.105,4.3521,4,1
69.157,4.5571,4,1
69.211,5.0941,4,1
69.264,5.2796,4,1
69.316,6.2022,4,1
69.37,6.3975,4,1
69.422,7.2029,4,1
69.476,7.8083,4,1
69.528,8.4331,4,1
69.582,8.7553,4,1
69.636,8.9164,4,1
69.69,9.6438,4,1
69.741,9.9904,4,1
69.795,9.9904,4,1
69.846,9.9904,4,1
69.9,9.9904,4,1
69.951,9.9904,4,1
70.006,9.9904,4,1
70.057,9.9904,4,1
70.11,9.9904,4,1
70.161,9.9904,4,1
70.215,9.9904,4,1
70.267,9.9904,4,1
70.322,9.9904,4,1
70.374,9.9904,4,1
70.426,9.9904,4,1
70.48,9.9904,4,1
70.531,9.9904,4,1
70.584,9.9904,4,1
70.636,9.9904,4,1
70.691,9.9904,4,1
70.743,9.9904,4,1
70.796,9.9904,4,1
70.852,9.9904,4,1
70.899,9.9904,4,1
70.953,9.9904,4,1
71.008,9.9904,4,1
71.059,9.9904,4,1
71.111,9.9806,4,1
71.168,9.9904,4,1
71.216,9.8732,4,1
71.268,9.9904,4,1
71.322,9.9904,4,1
71.374,9.8341,4,1
71.426,9.9855,4,1
71.491,9.7414,4,1
71.541,9.7463,4,1
71.602,9.7756,4,1
71.649,9.717,4,1
71.703,9.8293,4,1
71.762,9.6731,4,1
71.815,9.4924,4,1
71.867,9.5949,4,1
71.921,9.5266,4,1
71.979,9.4583,4,1
72.026,9.5998,4,1
72.079,9.429,4,1
72.134,9.3704,4,1
72.185,9.468,4,1
72.239,9.263,4,1
72.29,9.2191,4,1
72.344,9.3704,4,1
72.401,9.2728,4,1
72.451,9.0726,4,1
72.508,9.1019,4,1
72.556,9.0628,4,1
72.61,9.097,4,1
72.667,8.9994,4,1
72.722,9.1263,4,1
72.776,8.8578,4,1
72.824,9.0336,4,1
72.878,8.9262,4,1
72.934,8.8188,4,1
72.985,8.9213,4,1
73.044,8.9506,4,1
73.092,8.6821,4,1
73.15,8.7455,4,1
73.203,8.9017,4,1
73.253,8.6186,4,1
73.31,8.5405,4,1
73.359,8.6235,4,1
73.412,8.5649,4,1
73.465,8.5844,4,1
73.52,8.6918,4,1
73.573,8.4331,4,1
73.625,8.4673,4,1
73.679,8.4185,4,1
73.732,8.316,4,1
73.785,8.355,4,1
73.842,8.4673,4,1
73.89,8.1549,4,1
73.946,8.1939,4,1
73.996,8.1158,4,1
74.053,8.1012,4,1
74.102,8.233,4,1
74.155,8.0279,4,1
74.209,8.0328,4,1
74.262,8.1256,4,1
74.319,8.1207,4,1
74.368,7.9303,4,1
74.421,8.0084,4,1
74.474,7.7643,4,1
74.531,7.7009,4,1
74.581,7.8815,4,1
74.633,7.6862,4,1
74.686,7.735,4,1
74.739,7.8864,4,1
74.792,7.5788,4,1
74.851,7.5935,4,1
74.898,7.613,4,1
74.954,7.4861,4,1
75.004,7.5495,4,1
75.056,7.53,4,1
75.109,7.4421,4,1
75.162,7.4958,4,1
75.214,7.3396,4,1
75.268,7.3006,4,1
75.326,7.3396,4,1
75.584,7.159,4,1
75.638,7.2029,4,1
75.689,6.9833,4,1
75.742,7.1297,4,1
75.794,6.9784,4,1
75.848,6.9735,4,1
75.905,6.9198,4,1
75.958,7.1151,4,1
76.014,6.8075,4,1
76.065,6.7782,4,1
76.118,7.0077,4,1
76.172,6.7831,4,1
76.223,6.7733,4,1
76.276,6.7489,4,1
76.329,6.5634,4,1
76.386,6.5976,4,1
76.435,6.705,4,1
76.488,6.5586,4,1
76.545,6.5586,4,1
76.593,6.5195,4,1
76.647,6.4756,4,1
76.701,6.5,4,1
76.751,6.3535,4,1
76.804,6.4121,4,1
76.857,6.4658,4,1
76.914,6.3779,4,1
76.964,6.2168,4,1
77.02,6.3047,4,1
77.069,6.1973,4,1
77.122,6.2217,4,1
77.179,6.2364,4,1
77.229,6.1046,4,1
77.281,6.1778,4,1
77.333,6.0411,4,1
77.391,5.9532,4,1
77.439,6.0753,4,1
77.493,6.0069,4,1
77.545,5.8995,4,1
77.598,6.002,4,1
77.651,5.8556,4,1
77.703,5.8361,4,1
77.759,5.8556,4,1
77.811,5.7336,4,1
77.865,5.6408,4,1
77.921,5.6408,4,1
77.97,5.6018,4,1
78.023,5.6262,4,1
78.076,5.6847,4,1
78.13,5.5334,4,1
78.189,5.4455,4,1
78.237,5.6896,4,1
78.291,5.387,4,1
78.343,5.4163,4,1
78.397,5.4944,4,1
78.45,5.2893,4,1
78.502,5.3284,4,1
78.556,5.4016,4,1
78.613,5.3821,4,1
78.661,5.2356,4,1
78.718,5.3089,4,1
78.767,5.1038,4,1
78.821,5.0843,4,1
78.874,5.2063,4,1
78.931,5.055,4,1
78.981,5.0501,4,1
79.034,5.1038,4,1
79.093,4.9964,4,1
79.142,4.9232,4,1
79.2,4.8793,4,1
79.249,4.767,4,1
79.302,4.7914,4,1
79.355,4.9281,4,1
79.407,4.7182,4,1
79.461,4.6986,4,1
79.513,4.8305,4,1
79.569,1.6623,4,1
79.626,0.10013,4,1
79.675,0.075726,4,1
79.729,0.075726,4,1
79.781,0.11478,4,1
79.84,0.15383,4,1
79.893,0.18312,4,1
79.941,0.38815,4,1
80.001,0.36374,4,1
80.048,0.63712,4,1
80.106,0.74451,4,1
80.159,1.2522,4,1
80.208,1.5207,4,1
80.261,1.7501,4,1
80.318,2.4775,4,1
80.372,2.9168,4,1
80.421,2.7704,4,1
80.473,4.1177,4,1
80.527,4.5034,4,1
80.58,4.6645,4,1
80.638,5.1819,4,1
80.691,6.4512,4,1
80.739,7.2664,4,1
80.793,7.9986,4,1
80.848,8.4868,4,1
80.9,8.9017,4,1
80.954,9.5315,4,1
81.008,9.6926,4,1
81.061,9.9904,4,1
81.115,9.9904,4,1
81.167,9.9904,4,1
81.22,9.9904,4,1
81.273,9.9904,4,1
81.326,9.9904,4,1
81.379,9.9904,4,1
81.43,9.9904,4,1
81.489,9.9904,4,1
81.535,9.9904,4,1
81.594,9.9904,4,1
81.64,9.9904,4,1
81.698,9.9904,4,1
81.745,9.9904,4,1
81.797,9.9904,4,1
81.856,9.9904,4,1
81.903,9.9904,4,1
81.96,9.9904,4,1
82.009,9.9904,4,1
82.063,9.9904,4,1
82.114,9.9904,4,1
82.167,9.9904,4,1
82.225,9.9708,4,1
82.272,9.9904,4,1
82.327,9.9904,4,1
82.381,9.9415,4,1
82.433,9.9904,4,1
82.485,9.8146,4,1
82.543,9.7804,4,1
82.59,9.9904,4,1
82.646,9.7512,4,1
82.699,9.756,4,1
82.751,9.8341,4,1
82.804,9.6633,4,1
82.862,9.6096,4,1
82.908,9.7756,4,1
82.964,9.5315,4,1
83.019,9.4241,4,1
83.069,9.7365,4,1
83.121,9.3606,4,1
83.18,9.302,4,1
83.226,9.5217,4,1
83.282,9.3118,4,1
83.336,9.3167,4,1
83.386,9.2923,4,1
83.439,9.1165,4,1
83.497,9.2142,4,1
83.545,9.2191,4,1
83.6,9.0726,4,1
83.655,9.1263,4,1
83.705,9.1702,4,1
83.758,9.0336,4,1
83.816,8.9262,4,1
83.864,8.9457,4,1
83.919,8.8236,4,1
83.974,8.9359,4,1
84.024,8.8236,4,1
84.077,8.7992,4,1
84.135,8.7846,4,1
84.182,8.7651,4,1
84.237,8.7114,4,1
84.292,8.7065,4,1
84.342,8.6235,4,1
84.395,8.6528,4,1
84.453,8.6674,4,1
84.499,8.4819,4,1
84.555,8.4917,4,1
84.609,8.604,4,1
84.659,8.4575,4,1
84.712,8.5161,4,1
84.77,8.5307,4,1
84.818,8.3062,4,1
84.874,8.2476,4,1
84.929,8.4331,4,1
84.979,8.1793,4,1
85.031,8.272,4,1
85.089,8.2623,4,1
85.136,8.1012,4,1
85.192,8.1597,4,1
85.247,8.3404,4,1
85.297,7.9938,4,1
85.349,8.0816,4,1
85.403,8.0377,4,1
85.456,7.9352,4,1
85.513,7.8864,4,1
85.563,7.9498,4,1
85.618,7.7692,4,1
85.67,8.0035,4,1
85.723,0.31005,4,1
85.781,0.20753,4,1
85.829,0.24658,4,1
85.882,0.25147,4,1
85.935,0.28076,4,1
85.988,0.20265,4,1
86.039,0.20753,4,1
86.092,0.14895,4,1
86.144,0.22706,4,1
86.198,0.37351,4,1
86.256,0.39791,4,1
86.304,0.85679,4,1
86.36,1.0618,4,1
86.411,1.1839,4,1
86.464,1.7013,4,1
86.522,2.1846,4,1
86.57,2.5995,4,1
86.626,2.8094,4,1
86.678,2.9657,4,1
86.73,3.942,4,1
86.784,4.5571,4,1
86.842,4.7084,4,1
86.89,5.8507,4,1
86.943,6.3096,4,1
86.996,6.7489,4,1
87.047,7.3445,4,1
87.101,7.8961,4,1
87.159,8.0426,4,1
87.207,8.4282,4,1
87.262,8.7895,4,1
87.314,8.726,4,1
87.366,8.8529,4,1
87.42,8.7895,4,1
87.478,8.7992,4,1
87.526,8.6284,4,1
87.581,8.4819,4,1
87.634,8.2232,4,1
87.685,7.9254,4,1
87.738,7.5154,4,1
87.796,7.3689,4,1
87.843,7.0272,4,1
87.898,6.3535,4,1
87.95,6.1143,4,1
88.002,5.6555,4,1
88.056,5.0306,4,1
88.114,4.7231,4,1
88.161,4.2984,4,1
88.22,3.7418,4,1
88.268,3.3806,4,1
88.324,3.5466,4,1
88.376,2.829,4,1
88.429,2.6337,4,1
88.485,2.3945,4,1
88.532,2.1602,4,1
88.586,2.1797,4,1
88.639,2.0723,4,1
88.692,1.8917,4,1
88.75,1.5549,4,1
88.798,1.8038,4,1
88.855,1.4426,4,1
88.91,1.7111,4,1
88.96,1.9112,4,1
89.014,1.6134,4,1
89.072,1.5402,4,1
89.126,1.5695,4,1
89.177,1.7697,4,1
89.234,1.838,4,1
89.287,1.6769,4,1
89.341,2.1455,4,1


==> data/constrained/downsampled_pos_trigger_edge.csv <==
0,0.012264,4,1
0.052589,-0.10001,4,1
0.1061,-0.17812,4,1
0.15765,-0.22205,4,1
0.21131,-0.31481,4,1
0.26374,-0.39291,4,1
0.31668,-0.42708,4,1
0.36933,-0.47102,4,1
0.422,-0.2904,4,1
0.47769,-0.54424,4,1
0.53024,-0.62235,4,1
0.58396,-0.58818,4,1
0.6361,-0.62723,4,1
0.68977,-0.67605,4,1
0.74143,-0.69557,4,1
0.79479,-0.65164,4,1
0.84744,-0.66628,4,1
0.90122,-0.67117,4,1
0.95624,-0.50519,4,1
1.0064,-0.64676,4,1
1.0594,-0.50519,4,1
1.112,-0.44661,4,1
1.1658,-0.42708,4,1
1.217,-0.39779,4,1
1.2708,-0.37339,4,1
1.3224,-0.30992,4,1
1.3778,-0.15371,4,1
1.4277,-0.2367,4,1
1.4812,-0.0072622,4,1
1.5339,0.026909,4,1
1.5876,0.10013,4,1
1.6399,0.188,4,1
1.6935,0.31493,4,1
1.7473,0.17824,4,1
1.8028,0.43209,4,1
1.8544,0.4809,4,1
1.9078,0.47602,4,1
1.9611,0.76404,4,1
2.0138,0.65176,4,1
2.0674,0.60783,4,1
2.1199,0.64688,4,1
2.174,0.642,4,1
2.2266,0.63712,4,1
2.2792,0.7201,4,1
2.3349,0.62735,4,1
2.3874,0.61271,4,1
2.441,0.60294,4,1
2.4926,0.61271,4,1
2.546,0.62247,4,1
2.5986,0.70058,4,1
2.6523,0.47602,4,1
2.7078,0.32469,4,1
2.7596,0.30516,4,1
2.8133,0.32469,4,1
2.8653,0.17824,4,1
2.919,0.10013,4,1
2.9705,0.022028,4,1
3.0257,0.041554,4,1
3.0783,0.1099,4,1
3.1319,-0.051197,4,1
3.1854,-0.27087,4,1
3.2382,-0.16347,4,1
3.2907,-0.20253,4,1
3.3442,-0.3685,4,1
3.3969,-0.39779,4,1
3.4494,-0.51007,4,1
3.5052,-0.51007,4,1
3.5577,-0.39291,4,1
3.6113,-0.4759,4,1
3.6637,-0.59306,4,1
3.7173,-0.46614,4,1
3.773,-0.72975,4,1
3.8256,-0.56377,4,1
3.881,-0.44661,4,1
3.9326,-0.55401,4,1
3.9861,-0.67117,4,1
4.0386,-0.31969,4,1
4.0924,-0.53448,4,1
4.1439,-0.56865,4,1
4.1974,-0.25134,4,1
4.25,-0.39291,4,1
4.3036,-0.46614,4,1
4.3555,-0.42708,4,1
4.4091,-0.4759,4,1
4.4618,-0.31481,4,1
4.515,-0.36362,4,1
4.5677,-0.25134,4,1
4.6203,-0.20741,4,1
4.678,-0.28063,4,1
4.7304,-0.28552,4,1
4.7842,-0.11466,4,1
4.8364,-0.09025,4,1
4.89,-0.080487,4,1
4.9417,0.080608,4,1
4.9947,0.056199,4,1
5.0473,0.012264,4,1
5.1028,0.12454,4,1
5.1585,0.2417,4,1
5.2102,0.19777,4,1
5.2638,0.2417,4,1
5.3163,0.28564,4,1
5.3699,0.21241,4,1
5.4224,0.29052,4,1
5.4757,0.4272,4,1
5.5283,0.34422,4,1
5.581,0.24658,4,1
5.6367,0.37839,4,1
5.6893,0.59318,4,1
5.7428,0.62735,4,1
5.7949,0.71034,4,1
5.8486,0.85191,4,1
5.9011,1.2327,4,1
5.954,1.3889,4,1
6.0066,1.4231,4,1
6.0592,2.0186,4,1
6.1127,1.9942,4,1
6.1649,1.9796,4,1
6.2181,3.0194,4,1
6.2698,2.7704,4,1
6.3253,3.0535,4,1
6.3755,4.2691,4,1
6.429,4.8402,4,1
6.4841,4.806,4,1
6.5375,5.1575,4,1
6.591,6.1876,4,1
6.6427,6.6415,4,1
6.6961,7.2029,4,1
6.7497,7.3738,4,1
6.804,7.7692,4,1
6.8559,7.9547,4,1
6.9095,8.3257,4,1
6.9617,8.5698,4,1
7.0153,8.8383,4,1
7.0689,8.9213,4,1
7.1205,9.0238,4,1
7.1735,9.141,4,1
7.4142,9.014,4,1
7.4663,8.8773,4,1
7.5219,8.7553,4,1
7.5747,8.7602,4,1
7.6278,8.5747,4,1
7.6812,8.3941,4,1
7.733,8.3696,4,1
7.7884,8.0963,4,1
7.8412,8.0475,4,1
7.8947,7.9254,4,1
7.9506,7.8473,4,1
8.0025,7.7302,4,1
8.0584,7.7497,4,1
8.1108,7.4763,4,1
8.1672,7.3591,4,1
8.2198,7.2713,4,1
8.2734,7.242,4,1
8.3257,7.0907,4,1
8.3795,7.159,4,1
8.4321,6.9881,4,1
8.4853,6.9491,4,1
8.5391,7.0467,4,1
8.5905,6.8515,4,1
8.6458,6.8173,4,1
8.6986,7.1395,4,1
8.7522,7.0565,4,1
8.8044,7.1151,4,1
8.858,7.1395,4,1
8.9106,7.1834,4,1
8.9643,7.1004,4,1
9.017,7.4226,4,1
9.0695,7.4812,4,1
9.1252,7.5154,4,1
9.177,7.6228,4,1
9.2305,7.7594,4,1
9.2829,7.8229,4,1
9.3366,7.9352,4,1
9.3926,8.1939,4,1
9.4443,8.1256,4,1
9.4978,8.4185,4,1
9.5496,8.4331,4,1
9.603,8.3062,4,1
9.6551,8.6625,4,1
9.7089,8.5893,4,1
9.7604,8.7455,4,1
9.8139,8.9017,4,1
9.8664,8.5796,4,1
9.9199,8.9554,4,1
9.9727,9.0531,4,1
10.026,8.9359,4,1
10.079,8.9506,4,1
10.132,9.0824,4,1
10.186,8.7114,4,1
10.237,8.9262,4,1
10.291,9.0336,4,1
10.344,8.8969,4,1
10.397,9.0531,4,1
10.45,8.9554,4,1
10.503,8.9896,4,1
10.556,9.0824,4,1
10.609,8.9652,4,1
10.662,8.9213,4,1
10.715,8.8773,4,1
10.768,8.8871,4,1
10.819,8.9115,4,1
10.873,8.8481,4,1
10.925,8.6918,4,1
10.979,8.7992,4,1
11.031,8.8334,4,1
11.086,8.7309,4,1
11.139,8.7553,4,1
11.192,8.8676,4,1
11.247,8.7797,4,1
11.3,8.7065,4,1
11.354,8.7065,4,1
11.406,8.7797,4,1
11.459,8.7553,4,1
11.512,8.8285,4,1
11.565,8.7358,4,1
11.618,8.8041,4,1
11.671,8.9017,4,1
11.724,8.7114,4,1
11.776,8.8334,4,1
11.832,9.0531,4,1
11.884,8.8432,4,1
11.938,8.9262,4,1
11.99,9.1361,4,1
12.044,8.9701,4,1
12.096,9.097,4,1
12.149,9.0824,4,1
12.203,9.1165,4,1
12.255,9.1946,4,1
12.313,9.468,4,1
12.365,9.1263,4,1
12.421,9.302,4,1
12.474,9.5998,4,1
12.53,9.4241,4,1
12.582,9.5657,4,1
12.636,9.6633,4,1
12.688,9.6828,4,1
12.741,9.5998,4,1
12.794,9.634,4,1
12.846,9.7023,4,1
12.902,9.7365,4,1
12.954,9.9708,4,1
13.008,9.8146,4,1
13.06,9.8244,4,1
13.117,9.839,4,1
13.169,9.8781,4,1
13.222,9.839,4,1
13.275,9.8586,4,1
13.328,9.8781,4,1
13.382,9.839,4,1
13.434,9.8293,4,1
13.488,9.6682,4,1
13.539,9.7951,4,1
13.594,9.8341,4,1
13.647,9.7072,4,1
13.699,9.6877,4,1
13.755,9.883,4,1
13.808,9.7707,4,1
13.861,9.6145,4,1
13.914,9.7121,4,1
13.969,9.5364,4,1
14.019,9.5071,4,1
14.072,9.4485,4,1
14.125,9.429,4,1
14.179,9.3704,4,1
14.232,9.4436,4,1
14.284,9.3069,4,1
14.34,9.2972,4,1
14.393,9.2679,4,1
14.446,9.2483,4,1
14.499,9.1556,4,1
14.552,9.18,4,1
14.604,9.0189,4,1
14.657,9.1556,4,1
14.71,9.0482,4,1
14.762,8.9896,4,1
14.818,9.0482,4,1
14.869,8.9359,4,1
14.923,8.9017,4,1
14.975,8.9603,4,1
15.029,8.8627,4,1
15.08,8.931,4,1
15.134,9.0238,4,1
15.186,9.1068,4,1
15.239,9.0336,4,1
15.294,9.0921,4,1
15.347,9.1849,4,1
15.4,9.1898,4,1
15.453,9.18,4,1
15.507,9.2142,4,1
15.559,9.2044,4,1
15.615,9.2532,4,1
15.667,9.2581,4,1
15.72,9.302,4,1
15.776,9.3753,4,1
15.828,9.4192,4,1
15.88,9.5364,4,1
15.934,9.5315,4,1
15.987,9.634,4,1
16.039,9.634,4,1
16.095,9.6486,4,1
16.147,9.6389,4,1
16.201,9.6584,4,1
16.254,9.6389,4,1
16.306,9.8097,4,1
16.362,9.8195,4,1
16.414,9.8195,4,1
16.469,9.8732,4,1
16.521,9.7121,4,1
16.575,9.8049,4,1
16.627,9.8293,4,1
16.68,9.8,4,1
16.733,9.8049,4,1
16.786,9.7756,4,1
16.839,9.7902,4,1
16.892,9.8244,4,1
16.948,9.8049,4,1
17,9.6975,4,1
17.054,9.8049,4,1
17.106,9.6486,4,1
17.16,9.5461,4,1
17.212,9.6779,4,1
17.267,9.756,4,1
17.32,9.6633,4,1
17.372,9.6145,4,1
17.425,9.4875,4,1
17.478,9.346,4,1
17.532,9.4827,4,1
17.587,9.4436,4,1
17.64,9.3265,4,1
17.692,9.4827,4,1
17.745,9.2386,4,1
17.798,9.1849,4,1
17.85,9.2191,4,1
17.906,9.2532,4,1
17.959,8.9799,4,1
18.012,9.1654,4,1
18.064,9.0287,4,1
18.118,8.892,4,1
18.171,9.263,4,1
18.225,8.9017,4,1
18.28,8.8822,4,1
18.332,8.9896,4,1
18.388,8.9262,4,1
18.44,9.0189,4,1
18.496,8.8969,4,1
18.545,8.9164,4,1
18.599,9.0189,4,1
18.651,8.975,4,1
18.705,8.8969,4,1
18.761,8.9701,4,1
18.814,8.9603,4,1
18.869,9.1312,4,1
18.921,8.8871,4,1
18.975,9.0091,4,1
19.026,9.1214,4,1
19.082,9.1361,4,1
19.138,9.1507,4,1
19.188,9.2825,4,1
19.241,9.1605,4,1
19.294,9.2581,4,1
19.346,9.2972,4,1
19.399,9.3997,4,1
19.451,9.4338,4,1
19.504,9.4387,4,1
19.557,9.3704,4,1
19.611,9.4875,4,1
19.664,9.5754,4,1
19.717,9.6389,4,1
19.772,9.6389,4,1
19.824,9.7219,4,1
19.88,9.7267,4,1
19.932,9.8,4,1
19.985,9.7951,4,1
20.037,9.7804,4,1
20.093,9.7414,4,1
20.146,9.8732,4,1
20.202,9.7853,4,1
20.254,9.6486,4,1
20.308,9.7316,4,1
20.361,9.8097,4,1
20.414,9.7609,4,1
20.467,9.8586,4,1
20.52,9.8,4,1
20.575,9.7365,4,1
20.628,9.9904,4,1
20.682,9.7365,4,1
20.734,9.6584,4,1
20.788,9.5559,4,1
20.841,9.3118,4,1
20.893,9.0287,4,1
20.947,8.9945,4,1
20.999,8.3745,4,1
21.052,8.0133,4,1
21.105,7.696,4,1
21.16,7.281,4,1
21.214,6.7245,4,1
21.266,6.5634,4,1
21.322,5.8361,4,1
21.374,5.6457,4,1
21.43,5.6115,4,1
21.482,5.1038,4,1
21.536,3.9078,4,1
21.588,3.7272,4,1
21.642,3.4343,4,1
21.694,2.7118,4,1
21.748,2.6337,4,1
21.801,1.8673,4,1
21.854,1.6134,4,1
21.91,1.3791,4,1
21.962,1.0472,4,1
22.014,0.71522,4,1
22.067,0.64688,4,1
22.121,0.45649,4,1
22.173,0.19289,4,1
22.229,0.090371,4,1
22.279,-0.026789,4,1
22.332,-0.017025,4,1
22.385,-0.0072622,4,1
22.438,0.017146,4,1
22.49,0.0073828,4,1
22.544,0.2954,4,1
22.597,0.21241,4,1
22.65,0.18312,4,1
22.905,0.89096,4,1
22.962,0.86655,4,1
23.016,0.97395,4,1
23.07,1.0569,4,1
23.123,1.1399,4,1
23.175,1.2913,4,1
23.231,1.2278,4,1
23.283,1.3157,4,1
23.338,1.2668,4,1
23.391,1.2522,4,1
23.444,1.3694,4,1
23.496,1.2668,4,1
23.55,1.0862,4,1
23.603,1.0765,4,1
23.656,1.0813,4,1
23.708,1.0521,4,1
23.762,1.0325,4,1
23.817,0.78357,4,1
23.869,0.67129,4,1
23.922,0.57365,4,1
23.975,0.49555,4,1
24.028,0.41256,4,1
24.08,0.35398,4,1
24.138,0.14895,4,1
24.19,0.026909,4,1
24.244,-0.017025,4,1
24.296,-0.17812,4,1
24.35,-0.183,4,1
24.402,-0.33433,4,1
24.456,-0.41244,4,1
24.508,-0.47102,4,1
24.564,-0.32457,4,1
24.62,-0.53936,4,1
24.673,-0.62235,4,1
24.728,-0.60771,4,1
24.78,-0.65652,4,1
24.836,-0.52472,4,1
24.887,-0.45637,4,1
24.941,-0.52472,4,1
24.993,-0.49543,4,1
25.047,-0.50031,4,1
25.099,-0.40756,4,1
25.156,-0.46614,4,1
25.207,-0.39779,4,1
25.261,-0.24158,4,1
25.314,-0.33921,4,1
25.367,-0.183,4,1
25.422,0.017146,4,1
25.474,0.0073828,4,1
25.527,-0.021907,4,1
25.579,0.1099,4,1
25.635,0.11478,4,1
25.687,0.24658,4,1
25.741,0.44673,4,1
25.793,0.30028,4,1
25.847,0.4272,4,1
25.903,0.69081,4,1
25.954,0.57365,4,1
26.01,0.642,4,1
26.063,0.71034,4,1
26.116,0.60783,4,1
26.169,0.65176,4,1
26.224,0.81286,4,1
26.274,0.75428,4,1
26.328,0.73963,4,1
26.38,0.70546,4,1
26.434,0.66641,4,1
26.487,0.6957,4,1
26.539,0.55901,4,1
26.595,0.55901,4,1
26.647,0.51019,4,1
26.703,0.60783,4,1
26.755,0.51507,4,1
26.809,0.28076,4,1
26.86,0.39303,4,1
26.914,0.20753,4,1
26.966,0.10502,4,1
27.02,0.051318,4,1
27.073,0.080608,4,1
27.126,0.041554,4,1
27.179,0.065963,4,1
27.232,-0.12442,4,1
27.286,-0.17812,4,1
27.337,-0.15859,4,1
27.391,-0.31481,4,1
27.443,-0.32457,4,1
27.497,-0.35874,4,1
27.549,-0.37339,4,1
27.603,-0.28552,4,1
27.655,-0.45637,4,1
27.709,-0.4222,4,1
27.761,-0.49055,4,1
27.815,-0.44173,4,1
27.867,-0.55401,4,1
27.921,-0.37339,4,1
27.976,-0.53936,4,1
28.029,-0.60771,4,1
28.085,-0.61259,4,1
28.137,-0.5833,4,1
28.191,-0.62235,4,1
28.243,-0.55889,4,1
28.301,-0.33921,4,1
28.354,-0.49055,4,1
28.41,-0.45149,4,1
28.462,-0.43685,4,1
28.516,-0.38315,4,1
28.568,-0.40268,4,1
28.622,-0.37827,4,1
28.675,-0.43197,4,1
28.727,-0.45149,4,1
28.781,-0.26111,4,1
28.833,-0.40756,4,1
28.889,-0.4222,4,1
28.94,-0.26599,4,1
28.994,-0.3441,4,1
29.046,-0.43685,4,1
29.1,-0.13907,4,1
29.153,-0.25134,4,1
29.206,-0.13419,4,1
29.26,-0.017025,4,1
29.311,-0.0072622,4,1
29.364,-0.051197,4,1
29.417,0.15383,4,1
29.471,0.17336,4,1
29.523,0.16848,4,1
29.578,0.23682,4,1
29.63,0.23682,4,1
29.684,0.26123,4,1
29.736,0.32469,4,1
29.79,0.1636,4,1
29.843,0.30516,4,1
29.896,0.29052,4,1
29.949,0.3491,4,1
30.002,0.35398,4,1
30.058,0.32469,4,1
30.11,0.27099,4,1
30.163,0.37839,4,1
30.217,0.49555,4,1
30.27,0.44673,4,1
30.323,0.48578,4,1
30.379,0.51019,4,1
30.428,0.46626,4,1
30.484,0.4028,4,1
30.537,0.49067,4,1
30.59,0.39791,4,1
30.643,0.35886,4,1
30.696,0.37351,4,1
30.752,0.29052,4,1
30.807,0.37351,4,1
30.863,0.44673,4,1
30.914,0.21729,4,1
30.968,0.29052,4,1
31.02,0.21241,4,1
31.073,0.25635,4,1
31.126,0.20265,4,1
31.18,0.29052,4,1
31.231,0.15871,4,1
31.285,0.18312,4,1
31.338,0.090371,4,1
31.391,0.14407,4,1
31.447,0.046436,4,1
31.499,0.031791,4,1
31.552,0.10013,4,1
31.605,-0.0023805,4,1
31.659,-0.012144,4,1
31.711,-0.06096,4,1
31.765,-0.12442,4,1
31.816,0.095253,4,1
31.873,-0.041434,4,1
31.925,-0.036552,4,1
31.979,-0.12442,4,1
32.031,-0.16836,4,1
32.085,-0.183,4,1
32.14,-0.20741,4,1
32.192,-0.12442,4,1
32.246,-0.30992,4,1
32.297,-0.19765,4,1
32.351,-0.24158,4,1
32.404,-0.13419,4,1
32.459,-0.17324,4,1
32.509,-0.17812,4,1
32.565,-0.22694,4,1
32.617,-0.21717,4,1
32.671,-0.23182,4,1
32.724,-0.26599,4,1
32.775,-0.15859,4,1
32.83,-0.183,4,1
32.883,-0.2367,4,1
32.936,-0.16836,4,1
32.992,-0.19765,4,1
33.044,-0.20253,4,1
33.097,0.012264,4,1
33.149,-0.19765,4,1
33.203,-0.19765,4,1
33.255,-0.22694,4,1
33.309,-0.183,4,1
33.36,-0.183,4,1
33.414,-0.0023805,4,1
33.466,-0.046315,4,1
33.52,-0.10001,4,1
33.576,0.22218,4,1
33.627,0.075726,4,1
33.683,-0.11954,4,1
33.733,0.075726,4,1
33.786,0.036673,4,1
33.838,0.046436,4,1
33.892,0.085489,4,1
33.944,-0.06096,4,1
33.998,0.090371,4,1
34.049,0.14407,4,1
34.105,0.13919,4,1
34.157,0.24658,4,1
34.211,0.34422,4,1
34.267,0.19777,4,1
34.318,0.23194,4,1
34.371,0.52484,4,1
34.424,0.3491,4,1
34.478,0.33934,4,1
34.53,0.49067,4,1
34.586,0.49555,4,1
34.638,0.54925,4,1
34.692,0.71034,4,1
34.744,0.57365,4,1
34.798,0.52972,4,1
34.854,0.51019,4,1
34.906,0.60294,4,1
34.961,0.55413,4,1
35.013,0.53948,4,1
35.066,0.37351,4,1
35.119,0.36374,4,1
35.177,0.3491,4,1
35.226,0.33445,4,1
35.28,0.22706,4,1
35.333,0.188,4,1
35.388,0.012264,4,1
35.442,0.12454,4,1
35.494,0.13919,4,1
35.55,0.15383,4,1
35.602,0.026909,4,1
35.656,-0.017025,4,1
35.708,0.051318,4,1
35.764,0.1099,4,1
35.816,0.13431,4,1
35.869,0.32469,4,1
35.923,0.35886,4,1
35.975,0.92025,4,1
36.031,1.1595,4,1
36.083,1.0228,4,1
36.139,1.8331,4,1
36.192,1.9942,4,1
36.246,2.1163,4,1
36.298,2.8143,4,1
36.351,3.4636,4,1
36.404,4.1275,4,1
36.457,4.2349,4,1
36.511,5.0989,4,1
36.563,5.0452,4,1
36.618,6.0118,4,1
36.67,6.7294,4,1
36.726,6.7197,4,1
36.778,7.1102,4,1
36.832,7.818,4,1
36.887,7.7741,4,1
36.939,8.233,4,1
36.992,8.6625,4,1
37.045,8.6577,4,1
37.098,8.9164,4,1
37.15,9.2239,4,1
37.203,9.1507,4,1
37.256,9.1995,4,1
37.309,9.2191,4,1
37.361,9.18,4,1
37.417,9.1849,4,1
37.467,9.1361,4,1
37.521,9.014,4,1
37.573,8.8578,4,1
37.627,8.8578,4,1
37.679,8.7895,4,1
37.733,8.6821,4,1
37.788,8.4478,4,1
37.84,8.3501,4,1
37.893,8.355,4,1
37.946,8.3501,4,1
38,8.1744,4,1
38.051,8.2671,4,1
38.105,8.106,4,1
38.157,7.8912,4,1
38.211,7.9938,4,1
38.482,7.862,4,1
38.498,7.8473,4,1
38.546,7.9498,4,1
38.6,7.9498,4,1
38.656,8.0621,4,1
38.707,8.2623,4,1
38.761,8.0768,4,1
38.813,8.1207,4,1
38.866,8.3599,4,1
38.921,8.3794,4,1
38.973,8.5063,4,1
39.029,8.5942,4,1
39.081,8.6625,4,1
39.135,8.6186,4,1
39.188,8.8432,4,1
39.241,8.9506,4,1
39.293,9.1556,4,1
39.347,9.2191,4,1
39.4,9.2728,4,1
39.452,9.3655,4,1
39.505,9.5168,4,1
39.558,9.6731,4,1
39.612,9.634,4,1
39.665,9.883,4,1
39.718,9.6145,4,1
39.77,9.9904,4,1
39.823,9.9464,4,1
39.879,9.8683,4,1
39.941,9.9708,4,1
39.996,9.8927,4,1
40.049,9.9025,4,1
40.101,9.8976,4,1
40.154,9.9171,4,1
40.208,9.9904,4,1
40.26,9.6877,4,1
40.314,9.7365,4,1
40.366,9.7902,4,1
40.419,9.5998,4,1
40.471,9.6096,4,1
40.526,9.4924,4,1
40.579,9.4046,4,1
40.632,9.2972,4,1
40.688,9.3753,4,1
40.74,9.2093,4,1
40.793,9.0726,4,1
40.845,9.1507,4,1
40.899,9.1068,4,1
40.951,8.931,4,1
41.004,9.0043,4,1
41.056,8.892,4,1
41.11,8.8725,4,1
41.166,8.9652,4,1
41.217,8.8188,4,1
41.271,8.8041,4,1
41.323,8.8725,4,1
41.377,8.8969,4,1
41.429,8.7992,4,1
41.483,8.9164,4,1
41.535,8.9554,4,1
41.589,8.9359,4,1
41.641,8.9115,4,1
41.694,8.8871,4,1
41.752,8.9945,4,1
41.801,9.141,4,1
41.857,9.1898,4,1
41.91,9.2435,4,1
41.964,9.2825,4,1
42.016,9.3509,4,1
42.069,9.2874,4,1
42.121,9.3802,4,1
42.177,9.512,4,1
42.23,9.4827,4,1
42.283,9.5657,4,1
42.337,9.6194,4,1
42.389,9.756,4,1
42.442,9.8049,4,1
42.494,9.7414,4,1
42.548,9.922,4,1
42.601,9.8537,4,1
42.654,9.6242,4,1
42.707,9.9367,4,1
42.759,9.7658,4,1
42.815,9.9318,4,1
42.867,9.9074,4,1
42.92,9.8732,4,1
42.972,9.8878,4,1
43.025,9.9367,4,1
43.078,9.8293,4,1
43.131,9.7219,4,1
43.184,9.8195,4,1
43.238,9.6828,4,1
43.289,9.7365,4,1
43.342,9.8049,4,1
43.4,9.6633,4,1
43.449,9.5949,4,1
43.505,9.6242,4,1
43.557,9.5657,4,1
43.611,9.4973,4,1
43.663,9.5852,4,1
43.717,9.4485,4,1
43.769,9.385,4,1
43.825,9.3509,4,1
43.88,9.3313,4,1
43.932,9.2288,4,1
43.984,9.3265,4,1
44.038,9.1556,4,1
44.092,9.1654,4,1
44.143,9.1458,4,1
44.197,9.1019,4,1
44.25,9.014,4,1
44.303,9.0775,4,1
44.355,9.0531,4,1
44.409,8.9408,4,1
44.461,9.0873,4,1
44.515,8.9799,4,1
44.569,8.975,4,1
44.62,8.931,4,1
44.676,8.9457,4,1
44.728,8.8822,4,1
44.782,8.8285,4,1
44.834,8.8578,4,1
44.887,8.9603,4,1
44.94,8.9017,4,1
44.993,8.975,4,1
45.046,8.9799,4,1
45.099,8.9896,4,1
45.154,8.8871,4,1
45.21,8.9652,4,1
45.26,8.975,4,1
45.313,8.9994,4,1
45.366,9.1165,4,1
45.418,9.1458,4,1
45.474,9.0336,4,1
45.526,9.2288,4,1
45.579,9.1751,4,1
45.635,9.2728,4,1
45.686,9.3362,4,1
45.74,9.3362,4,1
45.792,9.3167,4,1
45.845,9.4973,4,1
45.897,9.5412,4,1
45.951,9.5217,4,1
46.002,9.6242,4,1
46.056,9.6047,4,1
46.109,9.6731,4,1
46.162,9.7267,4,1
46.215,9.7756,4,1
46.267,9.7267,4,1
46.322,9.8195,4,1
46.374,9.6926,4,1
46.428,9.7365,4,1
46.479,9.8146,4,1
46.533,9.7072,4,1
46.585,9.8439,4,1
46.639,9.883,4,1
46.692,9.756,4,1
46.746,9.7414,4,1
46.801,9.7902,4,1
46.853,9.7658,4,1
46.909,9.7219,4,1
46.961,9.8341,4,1
47.014,9.6242,4,1
47.067,9.7707,4,1
47.123,9.756,4,1
47.172,9.6047,4,1
47.227,9.6194,4,1
47.278,9.634,4,1
47.332,9.5168,4,1
47.387,9.5657,4,1
47.439,9.5071,4,1
47.492,9.4436,4,1
47.544,9.6291,4,1
47.598,9.4436,4,1
47.649,9.3753,4,1
47.706,9.2776,4,1
47.758,9.3704,4,1
47.812,9.2142,4,1
47.864,9.2093,4,1
47.918,9.141,4,1
47.97,9.1556,4,1
48.024,9.1165,4,1
48.077,9.058,4,1
48.129,8.9603,4,1
48.183,9.1946,4,1
48.235,8.9115,4,1
48.288,8.9213,4,1
48.34,9.0043,4,1
48.394,8.9994,4,1
48.448,8.9799,4,1
48.5,8.9799,4,1
48.553,8.9554,4,1
48.606,8.9603,4,1
48.659,8.9213,4,1
48.712,8.9262,4,1
48.767,8.8627,4,1
48.82,8.9554,4,1
48.873,8.9017,4,1
48.926,9.0091,4,1
48.979,9.0287,4,1
49.032,8.975,4,1
49.084,9.097,4,1
49.138,9.1214,4,1
49.19,9.0238,4,1
49.244,9.0824,4,1
49.296,9.2044,4,1
49.351,9.0238,4,1
49.404,9.2776,4,1
49.458,9.3509,4,1
49.51,9.2923,4,1
49.563,9.4192,4,1
49.616,9.3557,4,1
49.669,9.3362,4,1
49.722,9.7267,4,1
49.775,9.5461,4,1
49.828,9.634,4,1
49.88,9.6486,4,1
49.933,9.5705,4,1
49.985,9.5852,4,1
50.039,9.839,4,1
50.092,9.7414,4,1
50.145,9.8146,4,1
50.198,9.7707,4,1
50.251,9.7902,4,1
50.303,9.8976,4,1
50.356,9.8293,4,1
50.413,9.8586,4,1
50.466,9.756,4,1
50.52,9.8976,4,1
50.572,9.6242,4,1
50.626,9.8586,4,1
50.679,9.9904,4,1
50.731,9.6926,4,1
50.785,9.5803,4,1
50.836,9.4583,4,1
50.89,9.2483,4,1
50.942,9.0336,4,1
50.995,8.6723,4,1
51.048,8.4038,4,1
51.101,8.2818,4,1
51.154,7.7106,4,1
51.206,7.3787,4,1
51.261,7.3396,4,1
51.314,6.3145,4,1
51.369,5.9679,4,1
51.422,5.9972,4,1
51.478,5.7287,4,1
51.53,5.6408,4,1
51.584,4.6401,4,1
51.636,3.6149,4,1
51.689,3.3757,4,1
51.742,3.4685,4,1
51.796,2.6825,4,1
51.848,2.58,4,1
51.902,2.2529,4,1
51.957,1.506,4,1
52.009,1.2961,4,1
52.065,0.73963,4,1
52.115,0.52484,4,1
52.169,0.23194,4,1
52.22,0.20265,4,1
52.276,-0.11466,4,1
52.329,-0.080487,4,1
52.385,-0.183,4,1
52.437,-0.19276,4,1
52.493,-0.39291,4,1
52.545,-0.25134,4,1
52.599,-0.22205,4,1
52.651,-0.24646,4,1
52.704,-0.09025,4,1
52.76,0.11478,4,1
52.812,0.056199,4,1
52.866,0.046436,4,1
52.918,0.36374,4,1
52.971,0.42232,4,1
53.024,0.72499,4,1
53.078,0.91537,4,1
53.13,0.80797,4,1
53.183,1.1887,4,1
53.236,1.2424,4,1
53.288,1.2961,4,1
53.342,1.5451,4,1
53.394,1.4475,4,1
53.448,1.5256,4,1
53.499,1.672,4,1
53.555,1.6623,4,1
53.608,1.6086,4,1
53.661,1.6574,4,1
53.713,1.5402,4,1
53.986,1.2424,4,1
54.035,1.2278,4,1
54.088,1.0032,4,1
54.139,1.1595,4,1
54.193,0.92025,4,1
54.246,0.7201,4,1
54.299,0.84214,4,1
54.351,0.3491,4,1
54.404,0.25635,4,1
54.46,0.20753,4,1
54.511,-0.051197,4,1
54.565,-0.30016,4,1
54.617,-0.16836,4,1
54.672,-0.53936,4,1
54.724,-0.55889,4,1
54.777,-0.5833,4,1
54.833,-0.75415,4,1
54.885,-0.88108,4,1
54.941,-0.79809,4,1
54.993,-1.0568,4,1
55.048,-1.13,4,1
55.101,-1.0226,4,1
55.154,-0.98359,4,1
55.207,-1.1349,4,1
55.264,-1.0129,4,1
55.313,-0.93966,4,1
55.367,-0.84691,4,1
55.421,-0.83714,4,1
55.473,-0.73951,4,1
55.526,-0.71022,4,1
55.579,-0.49543,4,1
55.634,-0.51007,4,1
55.684,-0.49543,4,1
55.74,-0.24646,4,1
55.792,-0.18788,4,1
55.846,-0.065842,4,1
55.898,0.10502,4,1
55.952,0.16848,4,1
56.005,0.056199,4,1
56.058,0.26611,4,1
56.11,0.42232,4,1
56.164,0.55413,4,1
56.217,0.75916,4,1
56.269,0.59806,4,1
56.322,0.59806,4,1
56.374,0.62247,4,1
56.428,0.67129,4,1
56.479,0.6957,4,1
56.533,0.72987,4,1
56.586,0.71522,4,1
56.64,0.73475,4,1
56.692,0.60783,4,1
56.745,0.63223,4,1
56.801,0.57365,4,1
56.852,0.54436,4,1
56.908,0.3491,4,1
56.959,0.29052,4,1
57.013,0.16848,4,1
57.065,0.22706,4,1
57.119,0.20753,4,1
57.171,-0.075605,4,1
57.225,-0.13419,4,1
57.277,-0.22205,4,1
57.331,-0.24158,4,1
57.384,-0.31481,4,1
57.436,-0.2367,4,1
57.492,-0.51007,4,1
57.544,-0.5296,4,1
57.598,-0.42708,4,1
57.649,-0.7151,4,1
57.707,-0.61259,4,1
57.76,-0.57353,4,1
57.813,-0.67605,4,1
57.867,-0.70534,4,1
57.919,-0.51495,4,1
57.972,-0.6614,4,1
58.026,-0.71998,4,1
58.079,-0.60282,4,1
58.131,-0.57842,4,1
58.185,-0.57353,4,1
58.237,-0.43197,4,1
58.291,-0.54913,4,1
58.343,-0.42708,4,1
58.397,-0.26111,4,1
58.452,-0.36362,4,1
58.505,-0.19765,4,1
58.561,-0.065842,4,1
58.612,-0.10001,4,1
58.665,0.051318,4,1
58.718,0.031791,4,1
58.771,0.080608,4,1
58.823,0.16848,4,1
58.876,0.4272,4,1
58.929,0.43209,4,1
58.983,0.35886,4,1
59.035,0.43697,4,1
59.089,0.40768,4,1
59.141,0.51996,4,1
59.195,0.56877,4,1
59.248,0.55901,4,1
59.302,0.63712,4,1
59.357,0.51996,4,1
59.407,0.43209,4,1
59.463,0.48578,4,1
59.515,0.50043,4,1
59.569,0.4028,4,1
59.62,0.41744,4,1
59.674,0.2417,4,1
59.726,0.085489,4,1
59.782,0.095253,4,1
59.834,0.080608,4,1
59.887,-0.046315,4,1
59.94,-0.21229,4,1
59.993,-0.28063,4,1
60.049,-0.2904,4,1
60.101,-0.44173,4,1
60.155,-0.42708,4,1
60.206,-0.52472,4,1
60.26,-0.40756,4,1
60.312,-0.60771,4,1
60.368,-0.67605,4,1
60.418,-0.58818,4,1
60.471,-0.65164,4,1
60.523,-0.73463,4,1
60.577,-0.64188,4,1
60.632,-0.73463,4,1
60.684,-0.72486,4,1
60.74,-0.68581,4,1
60.791,-0.62235,4,1
60.845,-0.68581,4,1
60.897,-0.46614,4,1
60.951,-0.57353,4,1
61.002,-0.61259,4,1
61.056,-0.3441,4,1
61.107,-0.47102,4,1
61.161,-0.37339,4,1
61.214,-0.36362,4,1
61.267,-0.2367,4,1
61.32,-0.16347,4,1
61.374,-0.183,4,1
61.426,-0.080487,4,1
61.479,-0.0072622,4,1
61.535,0.17336,4,1
61.587,0.10502,4,1
61.641,0.29052,4,1
61.695,0.42232,4,1
61.751,0.38815,4,1
61.803,0.45161,4,1
61.859,0.58342,4,1
61.908,0.60294,4,1
61.962,0.58342,4,1
62.014,0.63712,4,1
62.068,0.56389,4,1
62.121,0.67129,4,1
62.174,0.55901,4,1
62.227,0.54436,4,1
62.279,0.5883,4,1
62.333,0.66641,4,1
62.385,0.56877,4,1
62.44,0.49067,4,1
62.493,0.57365,4,1
62.549,0.44185,4,1
62.601,0.36862,4,1
62.655,0.47602,4,1
62.707,0.23194,4,1
62.76,0.18312,4,1
62.813,0.22218,4,1
62.866,-0.017025,4,1
62.919,0.10502,4,1
62.971,-0.0072622,4,1
63.025,-0.15371,4,1
63.077,-0.1049,4,1
63.132,-0.16836,4,1
63.184,-0.32945,4,1
63.238,-0.15859,4,1
63.29,-0.3441,4,1
63.344,-0.46614,4,1
63.397,-0.32457,4,1
63.449,-0.53936,4,1
63.504,-0.637,4,1
63.555,-0.64676,4,1
63.608,-0.7151,4,1
63.66,-0.7151,4,1
63.713,-0.70046,4,1
63.766,-0.5833,4,1
63.819,-0.60282,4,1
63.872,-0.6614,4,1
63.924,-0.61259,4,1
63.979,-0.54424,4,1
64.031,-0.55889,4,1
64.085,-0.62235,4,1
64.137,-0.4222,4,1
64.191,-0.40268,4,1
64.246,-0.42708,4,1
64.298,-0.39779,4,1
64.353,-0.22205,4,1
64.405,-0.30992,4,1
64.46,-0.35386,4,1
64.513,-0.11466,4,1
64.566,-0.19765,4,1
64.619,-0.021907,4,1
64.672,0.085489,4,1
64.725,0.012264,4,1
64.777,0.080608,4,1
64.833,0.23682,4,1
64.885,0.32469,4,1
64.941,0.2417,4,1
64.993,0.30516,4,1
65.046,0.34422,4,1
65.098,0.5346,4,1
65.154,0.5346,4,1
65.205,0.35398,4,1
65.258,0.83238,4,1
65.314,0.84214,4,1
65.365,0.55413,4,1
65.418,0.59806,4,1
65.47,0.55901,4,1
65.526,0.53948,4,1
65.578,0.69081,4,1
65.632,0.61759,4,1
65.684,0.69081,4,1
65.738,0.7201,4,1
65.791,0.84703,4,1
65.844,0.98371,4,1
65.896,1.3742,4,1
65.949,1.4963,4,1
66.004,1.6134,4,1
66.056,2.1358,4,1
66.112,2.1748,4,1
66.165,2.2285,4,1
66.218,2.4629,4,1
66.27,2.8485,4,1
66.324,2.746,4,1
66.376,3.4294,4,1
66.43,4.2984,4,1
66.485,4.3911,4,1
66.537,4.8842,4,1
66.593,5.2356,4,1
66.645,6.1924,4,1
66.699,6.827,4,1
66.752,7.2176,4,1
66.808,7.818,4,1
66.861,7.9645,4,1
66.915,8.521,4,1
66.969,8.7553,4,1
67.023,8.8969,4,1
67.076,9.1214,4,1
67.129,9.2239,4,1
67.182,9.2776,4,1
67.235,9.2532,4,1
67.29,9.0921,4,1
67.343,8.975,4,1
67.396,9.0482,4,1
67.448,8.892,4,1
67.501,8.6333,4,1
67.554,8.604,4,1
67.607,8.2769,4,1
67.659,8.1256,4,1
67.712,8.0768,4,1
67.765,7.8229,4,1
67.818,7.7204,4,1
67.871,7.6276,4,1
67.924,7.3738,4,1
67.98,7.3347,4,1
68.032,7.2518,4,1
68.084,7.2127,4,1
68.138,7.1834,4,1
68.19,7.1004,4,1
68.243,7.1785,4,1
68.299,7.2273,4,1
68.351,7.2518,4,1
68.405,7.3543,4,1
68.457,7.5251,4,1
68.511,7.6618,4,1
68.563,7.6569,4,1
68.616,7.8912,4,1
68.669,7.9254,4,1
68.723,8.1256,4,1
68.778,8.3306,4,1
68.83,8.3355,4,1
68.882,8.4575,4,1
68.935,8.5942,4,1
68.989,8.7309,4,1
69.04,8.7211,4,1
69.096,8.9652,4,1
69.149,9.0726,4,1
69.202,8.9896,4,1
69.254,9.3753,4,1
69.31,9.3313,4,1
69.574,9.4924,4,1
69.633,9.551,4,1
69.68,9.4046,4,1
69.735,9.4338,4,1
69.787,9.468,4,1
69.84,9.429,4,1
69.895,9.3655,4,1
69.948,9.2825,4,1
70.001,9.18,4,1
70.053,9.4583,4,1
70.107,9.1556,4,1
70.159,9.0482,4,1
70.212,9.0287,4,1
70.265,8.8383,4,1
70.318,8.7992,4,1
70.37,8.7699,4,1
70.423,8.4282,4,1
70.479,8.5698,4,1
70.531,8.5454,4,1
70.584,8.3111,4,1
70.637,8.3404,4,1
70.69,8.4575,4,1
70.742,8.1353,4,1
70.797,8.2281,4,1
70.85,8.1402,4,1
70.903,8.0719,4,1
70.959,8.1988,4,1
71.011,8.3648,4,1
71.067,8.2525,4,1
71.118,8.2281,4,1
71.172,8.3648,4,1
71.224,8.3013,4,1
71.279,8.2818,4,1
71.332,8.3843,4,1
71.386,8.4331,4,1
71.437,8.4526,4,1
71.491,8.7602,4,1
71.544,8.687,4,1
71.597,8.6577,4,1
71.65,8.7992,4,1
71.703,8.7651,4,1
71.755,8.9554,4,1
71.809,9.0384,4,1
71.861,8.8773,4,1
71.915,9.1019,4,1
71.968,9.1458,4,1
72.02,9.2044,4,1
72.074,9.3557,4,1
72.126,9.2776,4,1
72.18,9.3606,4,1
72.232,9.4387,4,1
72.288,9.3704,4,1
72.34,9.5559,4,1
72.394,9.5364,4,1
72.446,9.6194,4,1
72.5,9.7072,4,1
72.556,9.634,4,1
72.608,9.6779,4,1
72.664,9.6828,4,1
72.716,9.634,4,1
72.77,9.6584,4,1
72.822,9.6828,4,1
72.877,9.6975,4,1
72.927,9.6731,4,1
72.983,9.4973,4,1
73.035,9.5754,4,1
73.091,9.551,4,1
73.144,9.5364,4,1
73.197,9.5168,4,1
73.25,9.6145,4,1
73.305,9.4241,4,1
73.358,9.3899,4,1
73.412,9.3069,4,1
73.464,9.3509,4,1
73.518,9.2923,4,1
73.572,9.3362,4,1
73.624,9.1702,4,1
73.676,9.18,4,1
73.729,9.1654,4,1
73.783,9.0921,4,1
73.835,9.0189,4,1
73.89,9.0287,4,1
73.943,9.0189,4,1
73.999,9.0043,4,1
74.052,9.1654,4,1
74.105,8.7992,4,1
74.157,8.8627,4,1
74.211,8.8383,4,1
74.263,8.9164,4,1
74.317,8.7846,4,1
74.369,8.9652,4,1
74.422,8.8383,4,1
74.478,8.9066,4,1
74.53,8.9017,4,1
74.586,8.8725,4,1
74.638,8.7846,4,1
74.692,9.0384,4,1
74.745,9.014,4,1
74.798,8.8969,4,1
74.854,9.0677,4,1
74.906,8.9896,4,1
74.964,9.0287,4,1
75.016,9.097,4,1
75.07,9.2825,4,1
75.122,9.097,4,1
75.175,9.1263,4,1
75.228,9.3313,4,1
75.282,9.2581,4,1
75.334,9.3411,4,1
75.39,9.5022,4,1
75.44,9.5266,4,1
75.493,9.6828,4,1
75.548,9.4583,4,1
75.6,9.4924,4,1
75.654,9.7219,4,1
75.706,9.6242,4,1
75.76,9.5608,4,1
75.812,9.756,4,1
75.865,9.7121,4,1
75.918,9.7951,4,1
75.971,9.7365,4,1
76.024,9.7951,4,1
76.077,9.7512,4,1
76.133,9.7609,4,1
76.184,9.6584,4,1
76.239,9.6145,4,1
76.291,9.8195,4,1
76.345,9.7267,4,1
76.397,9.7609,4,1
76.451,9.9123,4,1
76.504,9.5705,4,1
76.557,9.551,4,1
76.61,9.717,4,1
76.663,9.6194,4,1
76.719,9.6047,4,1
76.771,9.6291,4,1
76.824,9.4827,4,1
76.877,9.4387,4,1
76.931,9.429,4,1
76.983,9.4387,4,1
77.04,9.3606,4,1
77.093,9.3557,4,1
77.149,9.3167,4,1
77.202,9.2874,4,1
77.255,9.2386,4,1
77.309,9.1898,4,1
77.363,9.0384,4,1
77.417,9.0824,4,1
77.469,9.097,4,1
77.522,9.0628,4,1
77.574,9.0531,4,1
77.627,9.1361,4,1
77.68,8.9457,4,1
77.734,8.9359,4,1
77.789,9.0238,4,1
77.841,8.8871,4,1
77.894,8.931,4,1
77.947,8.8578,4,1
78.001,8.8871,4,1
78.053,8.9799,4,1
78.109,8.8432,4,1
78.161,8.8773,4,1
78.215,8.9017,4,1
78.268,9.0043,4,1
78.321,8.8822,4,1
78.377,8.9164,4,1
78.428,9.2532,4,1
78.482,8.9359,4,1
78.534,9.1165,4,1
78.588,9.0873,4,1
78.639,8.8285,4,1
78.695,9.0824,4,1
78.747,9.3069,4,1
78.801,9.2532,4,1
78.856,9.1751,4,1
78.908,9.263,4,1
78.961,9.3753,4,1
79.014,9.3411,4,1
79.068,9.5852,4,1
79.119,9.5168,4,1
79.173,9.551,4,1
79.226,9.5461,4,1
79.279,9.7072,4,1
79.332,9.5803,4,1
79.386,9.7609,4,1
79.441,9.7609,4,1
79.492,9.7756,4,1
79.547,9.839,4,1
79.599,9.8195,4,1
79.653,9.8049,4,1
79.705,9.8781,4,1
79.758,9.8927,4,1
79.811,9.883,4,1
79.865,9.9074,4,1
79.92,9.8781,4,1
79.97,9.9269,4,1
80.023,9.8537,4,1
80.076,9.8488,4,1
80.13,9.8097,4,1
80.182,9.8341,4,1
80.235,9.717,4,1
80.288,9.883,4,1
80.343,9.717,4,1
80.397,9.6438,4,1
80.449,9.7463,4,1
80.502,9.634,4,1
80.554,9.6584,4,1
80.608,9.7609,4,1
80.66,9.346,4,1
80.714,9.3997,4,1
80.767,9.3362,4,1
80.819,9.2191,4,1
80.875,8.8969,4,1
80.927,8.7992,4,1
80.983,8.3989,4,1
81.036,8.0231,4,1
81.089,7.9157,4,1
81.142,7.2566,4,1
81.196,7.1053,4,1
81.251,6.8759,4,1
81.303,6.168,4,1
81.355,5.8898,4,1
81.409,5.3235,4,1
81.463,4.8402,4,1
81.515,4.4302,4,1
81.57,3.9518,4,1
81.62,3.2927,4,1
81.674,3.3123,4,1
81.726,2.9413,4,1
81.78,2.1455,4,1
81.832,2.1553,4,1
81.886,1.7404,4,1
81.939,1.2766,4,1
81.994,1.0862,4,1
82.05,0.65176,4,1
82.102,0.5883,4,1
82.154,0.23194,4,1
82.208,0.16848,4,1
82.262,0.017146,4,1
82.314,-0.056079,4,1
82.367,0.026909,4,1
82.42,-0.095132,4,1
82.474,-0.095132,4,1
82.53,0.051318,4,1
82.581,-0.0072622,4,1
82.634,0.041554,4,1
82.687,0.32957,4,1
82.741,0.24658,4,1
82.793,0.37351,4,1
82.848,0.70546,4,1
82.901,0.68105,4,1
82.954,0.75428,4,1
83.007,0.84214,4,1
83.061,0.92025,4,1
83.113,0.97395,4,1
83.167,1.2376,4,1
83.223,1.2083,4,1
83.272,1.2473,4,1
83.328,1.5597,4,1
83.384,1.4377,4,1
83.434,1.2913,4,1
83.49,1.2961,4,1
83.542,1.2668,4,1
83.595,1.135,4,1
83.647,1.4182,4,1
83.701,1.2034,4,1
83.752,1.0911,4,1
83.806,1.1253,4,1
83.858,0.97883,4,1
83.912,0.82262,4,1
83.964,0.74939,4,1
84.017,0.5883,4,1
84.07,0.49555,4,1
84.123,0.3491,4,1
84.178,0.21241,4,1
84.229,0.12454,4,1
84.282,0.14895,4,1
84.335,0.012264,4,1
84.389,-0.070724,4,1
84.441,-0.25134,4,1
84.496,-0.37339,4,1
84.548,-0.26599,4,1
84.602,-0.34898,4,1
84.654,-0.45637,4,1
84.707,-0.33921,4,1
84.763,-0.50519,4,1
84.816,-0.60282,4,1
84.874,-0.68581,4,1
85.133,-0.59794,4,1
85.192,-0.56377,4,1
85.238,-0.36362,4,1
85.293,-0.42708,4,1
85.347,-0.26111,4,1
85.401,-0.2904,4,1
85.453,-0.26111,4,1
85.509,-0.12442,4,1
85.562,-0.051197,4,1
85.615,0.065963,4,1
85.668,0.37839,4,1
85.721,0.32957,4,1
85.773,0.33934,4,1
85.827,0.65664,4,1
85.879,0.60783,4,1
85.933,0.67129,4,1
85.988,0.68593,4,1
86.04,0.70546,4,1
86.093,0.75916,4,1
86.146,0.91049,4,1
86.2,0.83726,4,1
86.251,0.94466,4,1
86.307,1.013,4,1
86.36,0.90072,4,1
86.413,0.94466,4,1
86.466,0.97883,4,1
86.519,0.96419,4,1
86.572,0.87632,4,1
86.625,0.77868,4,1
86.677,0.78357,4,1
86.731,0.65176,4,1
86.783,0.54436,4,1
86.837,0.47114,4,1
86.89,0.50531,4,1
86.942,0.42232,4,1
86.996,0.21729,4,1
87.048,0.23682,4,1
87.102,0.19289,4,1
87.154,0.051318,4,1
87.21,-0.17812,4,1
87.259,-0.18788,4,1
87.313,-0.26111,4,1
87.365,-0.13907,4,1
87.42,-0.27575,4,1
87.472,-0.35874,4,1
87.525,-0.38803,4,1
87.578,-0.5296,4,1
87.63,-0.637,4,1
87.686,-0.46126,4,1
87.738,-0.59794,4,1
87.792,-0.63211,4,1
87.844,-0.50031,4,1
87.898,-0.60282,4,1
87.949,-0.64676,4,1
88.003,-0.32945,4,1
88.055,-0.60771,4,1
88.109,-0.38315,4,1
88.162,-0.40756,4,1
88.215,-0.38315,4,1
88.271,-0.40756,4,1
88.323,-0.21717,4,1
88.376,-0.33433,4,1
88.428,-0.19276,4,1
88.481,-0.21717,4,1
88.534,-0.03167,4,1
88.587,-0.10978,4,1
88.64,-0.03167,4,1
88.693,0.13431,4,1
88.745,0.20265,4,1
88.799,0.21241,4,1
88.852,0.16848,4,1
88.904,0.38327,4,1
88.959,0.33445,4,1
89.012,0.38327,4,1
89.065,0.55413,4,1
89.118,0.55901,4,1
89.171,0.58342,4,1
89.225,0.67129,4,1
89.281,0.50531,4,1
89.33,0.57365,4,1
89.386,0.49555,4,1
89.438,0.41744,4,1
89.492,0.35398,4,1
89.544,0.60783,4,1
89.598,0.37839,4,1
89.65,0.25635,4,1
89.703,0.36862,4,1
89.756,0.070844,4,1
89.809,0.051318,4,1
89.862,0.24658,4,1
89.915,-0.0023805,4,1
89.97,-0.1293,4,1
90.023,-0.17324,4,1
90.079,-0.17324,4,1
90.131,-0.30016,4,1
90.185,-0.30016,4,1
90.237,-0.31969,4,1
90.291,-0.54424,4,1
90.344,-0.48566,4,1
90.397,-0.4759,4,1
90.45,-0.51984,4,1
90.503,-0.49055,4,1
90.558,-0.637,4,1
90.609,-0.54424,4,1
90.663,-0.60771,4,1
90.715,-0.60771,4,1
90.769,-0.62235,4,1
90.821,-0.56865,4,1
90.874,-0.56865,4,1
90.927,-0.60771,4,1
90.98,-0.54913,4,1
91.036,-0.45149,4,1
91.088,-0.45149,4,1
91.141,-0.2367,4,1
91.194,-0.34898,4,1
91.248,-0.27575,4,1
91.299,-0.34898,4,1
91.355,-0.27575,4,1
91.407,-0.19765,4,1
91.461,-0.070724,4,1
91.513,-0.012144,4,1
91.566,0.017146,4,1
91.622,-0.0072622,4,1
91.674,0.18312,4,1
91.728,0.051318,4,1
91.78,0.18312,4,1
91.834,0.1636,4,1
91.887,0.3491,4,1
91.94,0.46138,4,1
91.993,0.47602,4,1
92.046,0.50043,4,1
92.099,0.56877,4,1
92.152,0.57854,4,1
92.205,0.59318,4,1
92.257,0.66152,4,1
92.311,0.66641,4,1
92.364,0.62247,4,1
92.417,0.66152,4,1
92.469,0.65664,4,1
92.523,0.51507,4,1
92.575,0.54436,4,1
92.628,0.52484,4,1
92.681,0.51996,4,1
92.734,0.41256,4,1
92.787,0.29052,4,1
92.84,0.4028,4,1
92.893,0.1636,4,1
92.945,0.25635,4,1
93.003,0.041554,4,1
93.055,-0.017025,4,1
93.111,-0.036552,4,1
93.164,-0.15371,4,1
93.217,-0.21717,4,1
93.27,-0.22694,4,1
93.323,-0.26111,4,1
93.376,-0.35874,4,1
93.432,-0.34898,4,1
93.483,-0.54424,4,1
93.534,-0.53448,4,1
93.588,-0.68093,4,1
93.639,-0.56377,4,1
93.693,-0.51495,4,1
93.745,-0.56377,4,1
93.799,-0.51495,4,1
93.851,-0.64188,4,1
93.905,-0.6614,4,1
93.958,-0.68093,4,1
94.01,-0.58818,4,1
94.066,-0.56865,4,1
94.119,-0.49543,4,1
94.173,-0.4222,4,1
94.225,-0.45637,4,1
94.278,-0.26599,4,1
94.33,-0.4759,4,1
94.383,-0.31969,4,1
94.436,-0.33433,4,1
94.49,-0.28552,4,1
94.542,-0.25623,4,1
94.596,0.017146,4,1
94.649,0.051318,4,1
94.701,-0.080487,4,1
94.755,0.18312,4,1
94.806,-0.0023805,4,1
94.862,0.19289,4,1
94.915,0.31981,4,1
94.97,0.31493,4,1
95.023,0.32469,4,1
95.077,0.57365,4,1
95.131,0.56877,4,1
95.182,0.63712,4,1
95.238,0.56389,4,1
95.291,0.56877,4,1
95.346,0.6957,4,1
95.4,0.73475,4,1
95.455,0.7201,4,1
95.504,0.68105,4,1
95.557,0.53948,4,1
95.61,0.66152,4,1
95.663,0.61271,4,1
95.716,0.68105,4,1
95.772,0.68593,4,1
95.825,0.82262,4,1
95.882,1.0228,4,1
95.932,1.1936,4,1
95.985,1.345,4,1
96.037,1.7453,4,1
96.09,1.7989,4,1
96.142,1.9698,4,1
96.196,2.4531,4,1
96.248,2.1016,4,1
96.304,2.1651,4,1
96.356,2.5654,4,1
96.409,3.9908,4,1
96.462,4.3569,4,1
96.515,4.5278,4,1
96.57,4.5229,4,1
96.623,5.4651,4,1
96.677,6.2559,4,1
96.733,6.4023,4,1
96.784,7.1785,4,1
96.839,7.4861,4,1
96.892,8.0133,4,1
96.945,8.106,4,1
97,8.4087,4,1
97.055,8.726,4,1
97.108,8.604,4,1
97.162,8.9652,4,1
97.213,9.1654,4,1
97.269,9.1898,4,1
97.322,9.1214,4,1
97.375,9.1019,4,1
97.428,9.0482,4,1
97.481,8.9457,4,1
97.537,8.9262,4,1
97.587,8.7504,4,1
97.642,8.604,4,1
97.694,8.5454,4,1
97.75,8.4136,4,1
97.802,8.1597,4,1
97.856,8.1793,4,1
97.907,8.0328,4,1
97.963,7.9596,4,1
98.013,7.9596,4,1
98.067,7.818,4,1
98.119,7.6911,4,1
98.173,7.7009,4,1
98.226,7.6325,4,1
98.279,7.6472,4,1
98.332,7.7643,4,1
98.385,7.6765,4,1
98.438,7.6618,4,1
98.49,7.7448,4,1
98.544,7.7106,4,1
98.596,7.9547,4,1
98.649,8.0182,4,1
98.701,8.0719,4,1
98.755,8.1256,4,1
98.806,8.1109,4,1
98.86,8.3941,4,1
98.911,8.6284,4,1
98.964,8.3843,4,1
99.017,8.6577,4,1
99.071,8.8725,4,1
99.124,8.9262,4,1
99.176,8.9847,4,1
99.232,9.1458,4,1
99.283,9.1605,4,1
99.337,9.1312,4,1
99.389,9.3753,4,1
99.443,9.2776,4,1
99.495,9.4631,4,1
99.548,9.3997,4,1
99.601,9.4046,4,1
99.654,9.6682,4,1
99.708,9.5705,4,1
99.76,9.5168,4,1
99.813,9.6389,4,1
99.866,9.5022,4,1
99.919,9.5217,4,1
99.972,9.6145,4,1
100.03,9.6877,4,1
100.08,9.429,4,1
100.14,9.4143,4,1
100.19,9.3753,4,1
100.24,9.3167,4,1
100.3,9.2776,4,1
100.35,9.2483,4,1
100.4,9.0921,4,1
100.46,9.1361,4,1
100.72,8.9799,4,1
100.77,8.9017,4,1
100.82,9.014,4,1
100.88,8.9164,4,1
100.93,8.9359,4,1
100.98,8.8578,4,1
101.03,8.892,4,1
101.09,9.0189,4,1
101.14,8.9945,4,1
101.19,9.1312,4,1
101.25,9.1165,4,1
101.3,8.975,4,1
101.35,9.1312,4,1
101.4,9.2239,4,1
101.46,9.3313,4,1
101.51,9.2679,4,1
101.56,9.3509,4,1
101.62,9.4631,4,1
101.67,9.6535,4,1
101.73,9.5559,4,1
101.78,9.6145,4,1
101.83,9.7365,4,1
101.89,9.9904,4,1
101.94,9.7804,4,1
102,9.756,4,1
102.05,9.883,4,1
102.1,9.8146,4,1
102.16,9.839,4,1
102.21,9.9904,4,1
102.26,9.9904,4,1
102.32,9.9904,4,1
102.37,9.9904,4,1
102.42,9.9513,4,1
102.49,9.9415,4,1
102.54,9.9904,4,1
102.59,9.9904,4,1
102.65,9.8927,4,1
102.7,9.8781,4,1
102.75,9.8927,4,1
102.81,9.9904,4,1
102.86,9.8586,4,1
102.92,9.7951,4,1
102.97,9.8439,4,1
103.02,9.6438,4,1
103.08,9.5803,4,1
103.13,9.8537,4,1
103.18,9.5315,4,1
103.24,9.5022,4,1
103.29,9.4338,4,1
103.34,9.3655,4,1
103.4,9.2532,4,1
103.45,9.5217,4,1
103.5,9.2191,4,1
103.56,9.2044,4,1
103.61,9.2288,4,1
103.66,9.1361,4,1
103.71,9.1117,4,1
103.77,9.1117,4,1
103.82,8.892,4,1
103.88,8.8969,4,1
103.93,9.0043,4,1
103.98,8.9799,4,1
104.04,8.8236,4,1
104.09,8.809,4,1
104.14,8.8773,4,1
104.2,8.9262,4,1
104.25,8.8188,4,1
104.3,8.8334,4,1
104.36,8.8481,4,1
104.41,8.9457,4,1
104.47,9.0873,4,1
104.52,8.9652,4,1
104.57,9.0873,4,1
104.62,8.9847,4,1
104.68,8.9506,4,1
104.73,9.2337,4,1
104.78,8.9994,4,1
104.83,8.9554,4,1
104.89,9.0824,4,1
104.94,9.1019,4,1
104.99,9.1068,4,1
105.05,9.346,4,1
105.1,9.3265,4,1
105.15,9.3313,4,1
105.21,9.3411,4,1
105.26,9.3411,4,1
105.31,9.4485,4,1
105.36,9.5412,4,1
105.42,9.5901,4,1
105.47,9.5559,4,1
105.52,9.6047,4,1
105.57,9.5754,4,1
105.63,9.7707,4,1
105.68,9.7707,4,1
105.74,9.6828,4,1
105.79,9.9318,4,1
105.84,9.7609,4,1
105.9,9.6877,4,1
105.95,9.9904,4,1
106,9.8683,4,1
106.06,9.8244,4,1
106.11,9.8341,4,1
106.16,9.9904,4,1
106.22,9.8146,4,1
106.27,9.7902,4,1
106.33,9.9171,4,1
106.38,9.8634,4,1
106.43,9.7219,4,1


==> data/constrained/downsampled_pos_trigger_plant.csv <==
0,-0.9006,4,1
0.052785,-0.9543,4,1
0.10554,-0.84691,4,1
0.15825,-0.7688,4,1
0.21099,-0.88596,4,1
0.26379,-0.88108,4,1
0.31665,-0.94942,4,1
0.36941,-0.93478,4,1
0.42311,-0.68093,4,1
0.47668,-0.83226,4,1
0.53022,-0.95918,4,1
0.58305,-0.88108,4,1
0.6359,-1.0275,4,1
0.68861,-0.97383,4,1
0.74053,-0.76392,4,1
0.7934,-0.84691,4,1
0.84612,-0.82738,4,1
0.89881,-0.94454,4,1
0.95148,-0.80785,4,1
1.0043,-0.93966,4,1
1.057,-0.88108,4,1
1.1097,-0.92989,4,1
1.1626,-0.82738,4,1
1.2162,-0.78344,4,1
1.2699,-0.89572,4,1
1.3235,-0.80785,4,1
1.3763,-0.90549,4,1
1.429,-0.92501,4,1
1.4818,-0.83714,4,1
1.5336,-0.97383,4,1
1.5864,-0.91525,4,1
1.6391,-0.75415,4,1
1.6918,-0.80785,4,1
1.7446,-0.96407,4,1
1.7974,-0.75904,4,1
1.8502,-0.92013,4,1
1.903,-0.79809,4,1
1.9558,-0.8762,4,1
2.0094,-0.94454,4,1
2.063,-0.92013,4,1
2.1166,-0.88108,4,1
2.1693,-0.89572,4,1
2.2222,-0.85179,4,1
2.2749,-0.92501,4,1
2.3268,-0.97871,4,1
2.3795,-0.85179,4,1
2.4323,-0.90549,4,1
2.485,-0.98847,4,1
2.5377,-0.79809,4,1
2.5905,-0.94454,4,1
2.6433,-0.94942,4,1
2.6961,-0.77368,4,1
2.7489,-0.89572,4,1
2.8026,-0.93478,4,1
2.8563,-0.7688,4,1
2.9098,-0.97871,4,1
2.9627,-0.95918,4,1
3.0161,-0.81273,4,1
3.0679,-1.0031,4,1
3.1197,-0.73951,4,1
3.1725,-0.91037,4,1
3.2253,-0.85667,4,1
3.278,-0.84202,4,1
3.3307,-0.9006,4,1
3.3835,-0.99336,4,1
3.4363,-0.74439,4,1
3.489,-0.93966,4,1
3.5419,-0.92501,4,1
3.5955,-0.84202,4,1
3.649,-0.9543,4,1
3.7034,-0.93478,4,1
3.7554,-0.72486,4,1
3.8082,-0.88596,4,1
3.8608,-0.81273,4,1
3.9128,-0.80297,4,1
3.9661,-0.87131,4,1
4.0184,-0.80785,4,1
4.0711,-0.86643,4,1
4.1239,-0.98847,4,1
4.1767,-0.7151,4,1
4.2294,-0.98847,4,1
4.2822,-0.96895,4,1
4.3351,-0.80297,4,1
4.3892,-0.95918,4,1
4.4428,-0.99336,4,1
4.4964,-0.69069,4,1
4.5491,-0.82738,4,1
4.602,-0.98359,4,1
4.6547,-0.80785,4,1
4.7066,-0.86155,4,1
4.7594,-0.7688,4,1
4.8121,-0.89572,4,1
4.865,-1.0129,4,1
4.9176,-0.80785,4,1
4.9706,-0.86643,4,1
5.0234,-0.97383,4,1
5.0761,-0.7151,4,1
5.1288,-0.89572,4,1
5.1815,-0.90549,4,1
5.2344,-0.84691,4,1
5.2871,-0.87131,4,1
5.3399,-0.97383,4,1
5.3935,-0.99336,4,1
5.4471,-0.94942,4,1
5.5006,-0.92501,4,1
5.5535,-0.75415,4,1
5.6063,-0.69069,4,1
5.6589,-0.41732,4,1
5.7108,-0.19276,4,1
5.7636,-0.065842,4,1
5.8163,0.36862,4,1
5.869,0.60294,4,1
5.9218,0.72499,4,1
5.9748,1.262,4,1
6.0275,1.2961,4,1
6.0803,1.9942,4,1
6.1332,2.5214,4,1
6.1868,2.458,4,1
6.2404,2.7509,4,1
6.2939,3.4685,4,1
6.3466,4.1714,4,1
6.4003,4.2154,4,1
6.4522,4.8549,4,1
6.5042,5.5188,4,1
6.5569,6.1339,4,1
6.6415,6.2998,4,1
6.7354,7.3787,4,1
6.9243,8.1744,4,1
7.0285,8.5552,4,1
7.1227,8.6577,4,1
7.2538,8.4038,4,1
7.3066,8.2427,4,1
7.3626,7.9157,4,1
7.4177,7.5349,4,1
7.4832,7.2518,4,1
7.5583,6.4023,4,1
7.6135,6.1827,4,1
7.6703,5.6164,4,1
7.7264,5.0257,4,1
7.7815,4.5424,4,1
7.8375,3.5173,4,1
7.8934,3.4685,4,1
7.9469,2.7069,4,1
7.9989,2.3799,4,1
8.0525,2.0381,4,1
8.106,1.2913,4,1
8.1596,0.85191,4,1
8.2124,0.58342,4,1
8.2652,0.27587,4,1
8.3185,0.19777,4,1
8.3697,0.075726,4,1
8.4225,0.075726,4,1
8.4753,0.17336,4,1
8.5281,0.34422,4,1
8.5808,0.57854,4,1
8.6336,0.91537,4,1
8.6863,0.98371,4,1
8.739,1.2473,4,1
8.7919,1.5158,4,1
8.8455,1.5549,4,1
8.8991,2.3066,4,1
8.9526,2.7069,4,1
9.0069,3.0047,4,1
9.0589,3.2049,4,1
9.1117,4.0543,4,1
9.1644,4.2349,4,1
9.2163,4.3081,4,1
9.269,4.3521,4,1
9.3217,5.5481,4,1
9.3746,6.0265,4,1
9.4273,6.2657,4,1
9.48,6.4756,4,1
9.5328,7.0467,4,1
9.5856,7.2615,4,1
9.6384,7.3933,4,1
9.6928,7.6569,4,1
9.7464,7.9694,4,1
9.7999,8.0768,4,1
9.8527,8.0865,4,1
9.9056,8.2671,4,1
9.9582,8.1744,4,1
10.01,8.4478,4,1
10.063,8.4087,4,1
10.116,8.4575,4,1
10.168,8.5015,4,1
10.221,8.3501,4,1
10.274,8.2525,4,1
10.327,8.4233,4,1
10.379,8.0426,4,1
10.432,8.1695,4,1
10.486,8.0084,4,1
10.539,7.9791,4,1
10.593,7.862,4,1
10.646,7.7546,4,1
10.699,7.7106,4,1
10.751,7.6618,4,1
10.803,7.4373,4,1
10.856,7.3006,4,1
10.909,7.3787,4,1
10.962,7.364,4,1
11.014,7.242,4,1
11.067,7.2762,4,1
11.12,6.9442,4,1
11.172,7.1053,4,1
11.225,7.1932,4,1
11.279,7.0418,4,1
11.332,7.1004,4,1
11.386,7.2078,4,1
11.439,7.1248,4,1
11.492,7.159,4,1
11.544,7.0711,4,1
11.596,7.1004,4,1
11.649,7.2225,4,1
11.702,7.2859,4,1
11.755,7.2371,4,1
11.807,7.2762,4,1
11.86,7.3396,4,1
11.913,7.4714,4,1
11.966,7.5935,4,1
12.019,7.6569,4,1
12.072,7.6081,4,1
12.126,7.9108,4,1
12.179,7.8229,4,1
12.232,7.8815,4,1
12.285,8.067,4,1
12.338,7.8766,4,1
12.389,8.316,4,1
12.442,8.0621,4,1
12.495,8.0963,4,1
12.548,8.355,4,1
12.601,8.2378,4,1
12.653,8.2867,4,1
12.706,8.4966,4,1
12.759,8.355,4,1
12.812,8.355,4,1
12.865,8.3208,4,1
12.919,8.3404,4,1
12.973,8.3355,4,1
13.025,8.4478,4,1
13.079,8.3062,4,1
13.131,8.5307,4,1
13.183,8.438,4,1
13.235,8.3501,4,1
13.288,8.355,4,1
13.341,8.4185,4,1
13.394,8.3648,4,1
13.446,8.4624,4,1
13.499,8.2037,4,1
13.552,8.1744,4,1
13.605,8.2867,4,1
13.658,8.1012,4,1
13.712,8.1695,4,1
13.766,8.2769,4,1
13.818,8.1304,4,1
13.871,8.0621,4,1
13.924,8.1012,4,1
13.976,8.1109,4,1
14.029,8.0572,4,1
14.081,7.9547,4,1
14.134,7.9352,4,1
14.187,8.1256,4,1
14.24,7.9254,4,1
14.292,7.9254,4,1
14.345,8.1012,4,1
14.398,7.8668,4,1
14.452,7.8864,4,1
14.506,7.9205,4,1
14.559,7.9059,4,1
14.612,7.9059,4,1
14.665,7.901,4,1
14.718,7.8522,4,1
14.77,7.901,4,1
14.823,8.0572,4,1
14.875,7.901,4,1
14.928,7.9791,4,1
14.981,7.9694,4,1
15.034,7.9791,4,1
15.086,8.0426,4,1
15.139,7.9694,4,1
15.192,7.9205,4,1
15.245,8.2769,4,1
15.297,8.1353,4,1
15.351,8.2232,4,1
15.405,8.2183,4,1
15.458,8.2281,4,1
15.511,8.2183,4,1
15.564,8.2964,4,1
15.617,8.2037,4,1
15.668,8.2915,4,1
15.721,8.4233,4,1
15.774,8.1549,4,1
15.827,8.4868,4,1
15.879,8.3404,4,1
15.932,8.4282,4,1
15.985,8.5844,4,1
16.038,8.5552,4,1
16.091,8.5454,4,1
16.145,8.8529,4,1
16.198,8.4966,4,1
16.252,8.56,4,1
16.304,8.7602,4,1
16.357,8.5844,4,1
16.41,8.7309,4,1
16.462,8.7602,4,1
16.515,8.6967,4,1
16.567,8.8773,4,1
16.62,8.6479,4,1
16.673,8.7455,4,1
16.726,8.7211,4,1
16.778,8.7504,4,1
16.831,8.7992,4,1
16.884,9.0091,4,1
16.938,8.6918,4,1
16.991,8.7162,4,1
17.045,8.8822,4,1
17.098,8.7748,4,1
17.151,8.8139,4,1
17.203,8.8334,4,1
17.255,8.726,4,1
17.308,8.7846,4,1
17.36,8.7846,4,1
17.413,8.7797,4,1
17.466,8.7602,4,1
17.519,8.6674,4,1
17.571,8.8285,4,1
17.624,8.8676,4,1
17.677,8.8285,4,1
17.731,8.7065,4,1
17.784,8.7797,4,1
17.839,8.7211,4,1
17.891,8.6333,4,1
17.943,8.9017,4,1
17.996,8.6625,4,1
18.048,8.6967,4,1
18.101,8.809,4,1
18.153,8.5649,4,1
18.206,8.6137,4,1
18.259,8.7944,4,1
18.312,8.6284,4,1
18.364,8.7992,4,1
18.417,8.7455,4,1
18.47,8.7358,4,1
18.524,8.726,4,1
18.578,8.7114,4,1
18.631,8.7455,4,1
18.684,8.7895,4,1
18.737,8.7602,4,1
18.79,8.6772,4,1
18.842,8.8676,4,1
18.894,8.5405,4,1
18.947,8.6284,4,1
19,8.8334,4,1
19.053,8.7065,4,1
19.105,8.7846,4,1
19.158,8.7846,4,1
19.211,8.8041,4,1
19.264,8.7944,4,1
19.317,8.7455,4,1
19.371,8.6674,4,1
19.425,8.7797,4,1
19.477,8.7797,4,1
19.53,8.7455,4,1
19.583,8.809,4,1
19.635,8.8334,4,1
19.687,8.7699,4,1
19.74,8.9262,4,1
19.793,8.8676,4,1
19.846,8.8773,4,1
19.898,8.9603,4,1
19.951,8.7846,4,1
20.004,8.9799,4,1
20.057,8.975,4,1
20.11,8.7846,4,1
20.164,8.9457,4,1
20.217,8.9408,4,1
20.27,8.8578,4,1
20.323,9.0482,4,1
20.377,8.9262,4,1
20.43,8.9994,4,1
20.483,8.9066,4,1
20.537,8.8627,4,1
20.589,8.643,4,1
20.641,8.7455,4,1
20.693,8.3794,4,1
20.746,8.1353,4,1
20.799,8.0475,4,1
20.852,7.4763,4,1
20.905,7.5251,4,1
20.957,6.9686,4,1
21.01,6.6708,4,1
21.064,6.2217,4,1
21.118,5.963,4,1
21.171,5.3381,4,1
21.225,4.9574,4,1
21.277,4.7572,4,1
21.33,3.9518,4,1
21.383,3.8151,4,1
21.435,3.2976,4,1
21.488,3.117,4,1
21.54,2.9022,4,1
21.593,2.126,4,1
21.646,1.7892,4,1
21.698,1.921,4,1
21.751,1.1985,4,1
21.804,1.0862,4,1
21.857,0.55901,4,1
21.911,0.25635,4,1
21.965,0.0073828,4,1
22.018,0.13431,4,1
22.071,-0.19276,4,1
22.124,-0.28552,4,1
22.177,-0.33433,4,1
22.229,-0.64676,4,1
22.281,-0.35386,4,1
22.334,-0.76392,4,1
22.387,-0.63211,4,1
22.44,-0.51495,4,1
22.492,-0.58818,4,1
22.545,-0.4759,4,1
22.598,-0.31481,4,1
22.651,-0.21229,4,1
22.704,-0.17324,4,1
22.758,0.080608,4,1
22.812,0.080608,4,1
22.864,0.21241,4,1
22.917,0.25635,4,1
22.97,0.26611,4,1
23.022,0.50043,4,1
23.075,0.62247,4,1
23.128,0.44673,4,1
23.18,0.7738,4,1
23.233,0.7738,4,1
23.286,0.68593,4,1
23.339,0.98371,4,1
23.391,0.89584,4,1
23.444,0.87143,4,1
23.498,0.91049,4,1
23.551,1.0032,4,1
23.605,0.73475,4,1
23.658,0.96419,4,1
23.711,0.7738,4,1
23.763,0.80309,4,1
23.815,0.80797,4,1
23.868,0.68105,4,1
23.921,0.52484,4,1
23.974,0.43209,4,1
24.026,0.31981,4,1
24.079,0.33934,4,1
24.132,0.188,4,1
24.185,0.036673,4,1
24.238,0.065963,4,1
24.291,-0.21229,4,1
24.345,-0.35874,4,1
24.398,-0.37827,4,1
24.451,-0.54913,4,1
24.504,-0.56865,4,1
24.557,-0.69069,4,1
24.608,-0.84691,4,1
24.661,-0.79321,4,1
24.714,-0.85179,4,1
24.767,-0.93966,4,1
24.82,-0.73463,4,1
24.872,-1.0373,4,1
24.925,-0.97383,4,1
24.978,-0.82738,4,1
25.031,-1.0959,4,1
25.085,-1.1154,4,1
25.138,-0.85667,4,1
25.192,-0.98359,4,1
25.244,-1.1447,4,1
25.298,-0.8225,4,1
25.35,-1.0324,4,1
25.402,-0.86643,4,1
25.455,-0.78833,4,1
25.507,-0.9543,4,1
25.56,-0.73951,4,1
25.613,-0.72975,4,1
25.665,-0.67605,4,1
25.718,-0.39779,4,1
25.771,-0.53448,4,1
25.824,-0.56865,4,1
25.877,-0.31481,4,1
25.931,-0.27575,4,1
25.986,-0.15859,4,1
26.038,-0.17324,4,1
26.091,-0.14395,4,1
26.143,-0.075605,4,1
26.195,0.046436,4,1
26.248,0.017146,4,1
26.301,0.188,4,1
26.353,0.16848,4,1
26.406,0.188,4,1
26.459,0.1636,4,1
26.512,0.28564,4,1
26.564,0.24658,4,1
26.617,0.36374,4,1
26.672,0.39303,4,1
26.725,0.2417,4,1
26.779,0.25635,4,1
26.831,0.2954,4,1
26.884,0.27099,4,1
26.937,0.4028,4,1
26.989,0.30028,4,1
27.042,0.35886,4,1
27.095,0.38815,4,1
27.147,0.47114,4,1
27.2,0.50531,4,1
27.253,0.39791,4,1
27.305,0.36374,4,1
27.358,0.48578,4,1
27.411,0.30516,4,1
27.465,0.39303,4,1
27.518,0.41744,4,1
27.572,0.2954,4,1
27.625,0.38327,4,1
27.677,0.31493,4,1
27.73,0.27099,4,1
27.782,0.37351,4,1
27.835,0.40768,4,1
27.887,0.23194,4,1
27.94,0.23682,4,1
27.993,0.25147,4,1
28.046,0.26123,4,1
28.099,0.32469,4,1
28.151,0.23682,4,1
28.204,0.33445,4,1
28.258,0.33934,4,1
28.311,0.1636,4,1
28.365,0.2417,4,1
28.418,0.33934,4,1
28.471,0.31981,4,1
28.523,0.33934,4,1
28.575,0.33445,4,1
28.628,0.24658,4,1
28.681,0.34422,4,1
28.734,0.27099,4,1
28.786,0.33934,4,1
28.839,0.30028,4,1
28.892,0.25635,4,1
28.945,0.16848,4,1
28.997,0.26611,4,1
29.051,0.27587,4,1
29.105,0.28564,4,1
29.158,0.28564,4,1
29.211,0.39303,4,1
29.264,0.38327,4,1
29.317,0.59318,4,1
29.369,0.41256,4,1
29.421,0.49067,4,1
29.474,0.51019,4,1
29.527,0.30516,4,1
29.58,0.51019,4,1
29.632,0.50043,4,1
29.685,0.47114,4,1
29.738,0.65176,4,1
29.791,0.43209,4,1
29.844,0.41256,4,1
29.898,0.41256,4,1
29.951,0.45649,4,1
30.004,0.36862,4,1
30.058,0.43697,4,1
30.11,0.39303,4,1
30.162,0.36374,4,1
30.215,0.36862,4,1
30.267,0.3491,4,1
30.32,0.41256,4,1
30.373,0.32957,4,1
30.426,0.24658,4,1
30.478,0.33934,4,1
30.531,0.30028,4,1
30.584,0.35398,4,1
30.638,0.46138,4,1
30.691,0.43209,4,1
30.746,0.45649,4,1
30.798,0.36374,4,1
30.851,0.45161,4,1
30.903,0.45161,4,1
30.955,0.45161,4,1
31.008,0.51507,4,1
31.061,0.50043,4,1
31.113,0.48578,4,1
31.166,0.40768,4,1
31.219,0.45649,4,1
31.272,0.37351,4,1
31.324,0.36862,4,1
31.377,0.30028,4,1
31.431,0.36374,4,1
31.485,0.37351,4,1
31.539,0.32957,4,1
31.591,0.31005,4,1
31.644,0.30516,4,1
31.697,0.46138,4,1
31.749,0.33934,4,1
31.801,0.32957,4,1
31.854,0.46138,4,1
31.907,0.47114,4,1
31.96,0.4028,4,1
32.013,0.45161,4,1
32.065,0.43697,4,1
32.118,0.45161,4,1
32.171,0.46626,4,1
32.225,0.45161,4,1
32.278,0.45649,4,1
32.332,0.47114,4,1
32.385,0.43209,4,1
32.437,0.32957,4,1
32.49,0.39303,4,1
32.542,0.34422,4,1
32.595,0.41744,4,1
32.648,0.42232,4,1
32.7,0.33934,4,1
32.753,0.25147,4,1
32.806,0.39791,4,1
32.859,0.36374,4,1
32.911,0.42232,4,1
32.965,0.38815,4,1
33.018,0.37839,4,1
33.072,0.2417,4,1
33.125,0.41256,4,1
33.178,0.47602,4,1
33.231,0.46138,4,1
33.284,0.47602,4,1
33.335,0.51996,4,1
33.388,0.47602,4,1
33.441,0.46626,4,1
33.494,0.44673,4,1
33.546,0.34422,4,1
33.599,0.38815,4,1
33.652,0.38327,4,1
33.705,0.36374,4,1
33.757,0.34422,4,1
33.811,0.32957,4,1
33.865,0.30028,4,1
33.918,0.43209,4,1
33.971,0.40768,4,1
34.024,0.35886,4,1
34.077,0.46626,4,1
34.129,0.47114,4,1
34.181,0.4809,4,1
34.234,0.54436,4,1
34.287,0.41256,4,1
34.34,0.43209,4,1
34.393,0.44673,4,1
34.445,0.39791,4,1
34.498,0.4028,4,1
34.551,0.36862,4,1
34.605,0.4028,4,1
34.658,0.37351,4,1
34.712,0.35398,4,1
34.765,0.4028,4,1
34.818,0.40768,4,1
34.87,0.42232,4,1
34.922,0.44185,4,1
34.975,0.41744,4,1
35.028,0.49555,4,1
35.081,0.41744,4,1
35.133,0.46138,4,1
35.186,0.4809,4,1
35.239,0.36374,4,1
35.291,0.34422,4,1
35.344,0.38815,4,1
35.397,0.5883,4,1
35.45,0.51996,4,1
35.503,0.49555,4,1
35.556,0.65664,4,1
35.61,0.64688,4,1
35.662,0.8275,4,1
35.715,1.0862,4,1
35.768,1.096,4,1
35.821,1.5402,4,1
35.873,1.5207,4,1
35.925,1.9161,4,1
35.978,2.3506,4,1
36.031,2.1553,4,1
36.084,2.6044,4,1
36.137,3.4245,4,1
36.189,3.7663,4,1
36.242,4.1665,4,1
36.296,4.562,4,1
36.349,4.6547,4,1
36.403,5.2454,4,1
36.456,5.7531,4,1
36.509,5.8947,4,1
36.561,6.4951,4,1
36.613,6.6904,4,1
36.666,7.076,4,1
36.719,7.5593,4,1
36.955,8.4673,4,1
37.155,8.7797,4,1
37.343,8.5015,4,1
37.397,8.6821,4,1
37.45,8.2915,4,1
37.502,8.0865,4,1
37.555,8.0426,4,1
37.607,7.4568,4,1
37.66,7.0711,4,1
37.712,6.8026,4,1
37.765,6.5781,4,1
37.818,6.0069,4,1
37.87,5.3967,4,1
37.923,5.2503,4,1
37.976,5.2649,4,1
38.029,4.4985,4,1
38.083,3.8444,4,1
38.136,3.8785,4,1
38.189,3.3708,4,1
38.242,3.283,4,1
38.295,3.1219,4,1
38.347,2.8729,4,1
38.399,2.746,4,1
38.452,2.7021,4,1
38.505,2.6484,4,1
38.558,2.8241,4,1
38.61,2.8094,4,1
38.663,2.7558,4,1
38.716,2.9901,4,1
38.769,3.117,4,1
38.822,3.239,4,1
38.876,3.7418,4,1
38.929,3.654,4,1
38.983,4.0347,4,1
39.035,4.2935,4,1
39.088,4.4839,4,1
39.14,4.684,4,1
39.193,5.1819,4,1
39.245,5.138,4,1
39.298,5.7921,4,1
39.351,5.8165,4,1
39.404,6.046,4,1
39.456,6.5097,4,1
39.509,6.666,4,1
39.562,6.7831,4,1
39.616,7.2029,4,1
39.669,7.2225,4,1
39.723,7.408,4,1
39.775,7.8473,4,1
39.828,7.7399,4,1
39.881,7.8961,4,1
39.933,8.0523,4,1
39.986,8.0475,4,1
40.039,8.3013,4,1
40.091,8.1988,4,1
40.144,8.2427,4,1
40.197,8.3501,4,1
40.25,8.2818,4,1
40.302,8.2525,4,1
40.355,8.2378,4,1
40.409,8.272,4,1
40.462,8.1304,4,1
40.516,8.2964,4,1
40.569,8.1841,4,1
40.622,8.1646,4,1
40.675,8.106,4,1
40.726,8.0816,4,1
40.779,8.1109,4,1
40.832,8.0084,4,1
40.885,7.9352,4,1
40.937,7.9254,4,1
40.99,7.8229,4,1
41.043,7.7546,4,1
41.096,7.8961,4,1
41.149,7.7155,4,1
41.202,7.7399,4,1
41.256,7.7643,4,1
41.31,7.5837,4,1
41.362,7.6569,4,1
41.416,7.652,4,1
41.468,7.6081,4,1
41.52,7.6618,4,1
41.573,7.5593,4,1
41.625,7.6911,4,1
41.678,7.6472,4,1
41.731,7.7106,4,1
41.784,7.5886,4,1
41.836,7.7887,4,1
41.889,7.8034,4,1
41.942,7.8229,4,1
41.995,7.9498,4,1
42.049,7.7546,4,1
42.103,7.8668,4,1
42.155,7.9889,4,1
42.208,7.9498,4,1
42.261,7.8375,4,1
42.313,7.9401,4,1
42.366,7.9108,4,1
42.418,8.189,4,1
42.471,8.1695,4,1
42.524,8.233,4,1
42.577,8.3111,4,1
42.629,8.1939,4,1
42.682,8.3208,4,1
42.735,8.521,4,1
42.789,8.3843,4,1
42.843,8.4233,4,1
42.897,8.5503,4,1
42.949,8.4917,4,1
43.002,8.5893,4,1
43.055,8.6625,4,1
43.107,8.4038,4,1
43.159,8.7407,4,1
43.212,8.7748,4,1
43.265,8.6723,4,1
43.318,8.8236,4,1
43.37,8.7065,4,1
43.423,8.7895,4,1
43.476,8.8627,4,1
43.529,8.7651,4,1
43.582,8.8481,4,1
43.636,8.8578,4,1
43.69,8.7944,4,1
43.742,8.7455,4,1
43.795,8.8529,4,1
43.848,8.8383,4,1
43.9,8.8627,4,1
43.953,8.7992,4,1
44.005,8.7651,4,1
44.058,8.8627,4,1
44.111,8.9213,4,1
44.164,8.8529,4,1
44.216,8.9603,4,1
44.269,8.8236,4,1
44.322,8.7992,4,1
44.376,8.9603,4,1
44.429,8.8822,4,1
44.483,8.7211,4,1
44.536,8.7944,4,1
44.589,8.8041,4,1
44.641,8.8188,4,1
44.693,8.7602,4,1
44.746,8.8969,4,1
44.799,8.7992,4,1
44.852,8.8285,4,1
44.904,8.8285,4,1
44.957,8.8432,4,1
45.01,8.7992,4,1
45.063,8.8578,4,1
45.116,8.8676,4,1
45.169,8.8285,4,1
45.223,8.7602,4,1
45.276,8.7699,4,1
45.329,8.8041,4,1
45.382,8.7651,4,1
45.435,8.9359,4,1
45.487,8.6967,4,1
45.539,8.8188,4,1
45.592,8.6625,4,1
45.645,8.6235,4,1
45.698,8.7162,4,1
45.75,8.5161,4,1
45.803,8.5503,4,1
45.856,8.9847,4,1
45.909,8.7553,4,1
45.963,8.8188,4,1
46.016,8.7602,4,1
46.069,8.7895,4,1
46.122,8.809,4,1
46.176,8.7651,4,1
46.228,8.7748,4,1
46.28,8.8432,4,1
46.332,8.9164,4,1
46.385,8.9164,4,1
46.438,8.8676,4,1
46.491,8.9603,4,1
46.543,8.9359,4,1
46.596,9.0531,4,1
46.649,8.9652,4,1
46.702,8.975,4,1
46.755,8.9554,4,1
46.809,9.0043,4,1
46.864,8.9408,4,1
47.101,9.2532,4,1
47.121,9.0726,4,1
47.16,9.1702,4,1
47.213,9.3948,4,1
47.266,9.2191,4,1
47.318,9.1654,4,1
47.371,9.4046,4,1
47.424,9.3265,4,1
47.477,9.4241,4,1
47.53,9.4094,4,1
47.584,9.3313,4,1
47.637,9.4631,4,1
47.69,9.4729,4,1
47.744,9.4583,4,1
47.796,9.3997,4,1
47.848,9.5217,4,1
47.9,9.5168,4,1
47.953,9.5705,4,1
48.006,9.4094,4,1
48.059,9.429,4,1
48.111,9.4046,4,1
48.164,9.4143,4,1
48.217,9.3899,4,1
48.27,9.3216,4,1
48.323,9.3655,4,1
48.377,9.3557,4,1
48.431,9.3362,4,1
48.483,9.2728,4,1
48.536,9.3509,4,1
48.589,9.3265,4,1
48.641,9.1263,4,1
48.693,9.4143,4,1
48.746,9.1751,4,1
48.799,9.0921,4,1
48.852,9.1361,4,1
48.904,9.0873,4,1
48.957,9.1263,4,1
49.01,9.1019,4,1
49.063,8.9164,4,1
49.117,9.0336,4,1
49.17,8.9408,4,1
49.224,8.9799,4,1
49.277,8.8969,4,1
49.329,8.8236,4,1
49.382,8.7699,4,1
49.434,8.7944,4,1
49.487,8.7065,4,1
49.54,8.7602,4,1
49.592,8.8139,4,1
49.645,8.521,4,1
49.698,8.5698,4,1
49.75,8.6577,4,1
49.803,8.5893,4,1
49.856,8.6137,4,1
49.91,8.4478,4,1
49.963,8.4282,4,1
50.017,8.5942,4,1
50.069,8.7065,4,1
50.122,8.5454,4,1
50.175,8.5356,4,1
50.228,8.4819,4,1
50.28,8.5893,4,1
50.332,8.6723,4,1
50.385,8.643,4,1
50.438,8.5893,4,1
50.491,8.726,4,1
50.543,8.5307,4,1
50.596,8.355,4,1
50.649,8.2671,4,1
50.702,8.1207,4,1
50.755,7.9401,4,1
50.808,7.5739,4,1
50.862,7.2029,4,1
50.915,7.1639,4,1
50.969,6.6708,4,1
51.021,6.3438,4,1
51.074,5.8312,4,1
51.126,5.5871,4,1
51.179,5.0257,4,1
51.231,5.0794,4,1
51.284,4.1763,4,1
51.337,3.8444,4,1
51.389,3.4538,4,1
51.442,3.1023,4,1
51.495,2.829,4,1
51.548,2.497,4,1
51.601,2.1602,4,1
51.655,1.8624,4,1
51.708,1.4719,4,1
51.761,1.0813,4,1
51.815,0.91049,4,1
51.867,0.50531,4,1
51.919,0.27587,4,1
51.972,0.20753,4,1
52.024,-0.11954,4,1
52.077,-0.21717,4,1
52.13,-0.3685,4,1
52.183,-0.41732,4,1
52.235,-0.49543,4,1
52.288,-0.40756,4,1
52.341,-0.51495,4,1
52.395,-0.4759,4,1
52.448,-0.46614,4,1
52.502,-0.43685,4,1
52.554,-0.32457,4,1
52.607,-0.32945,4,1
52.66,-0.23182,4,1
52.712,-0.065842,4,1
52.765,-0.21229,4,1
52.817,0.031791,4,1
52.87,0.188,4,1
52.923,0.12942,4,1
52.976,0.31005,4,1
53.029,0.45161,4,1
53.081,0.51507,4,1
53.134,0.60783,4,1
53.188,0.55901,4,1
53.242,0.57854,4,1
53.296,0.7201,4,1
53.348,0.85191,4,1
53.401,0.79821,4,1
53.454,0.87632,4,1
53.506,0.76404,4,1
53.558,0.75428,4,1
53.611,0.79333,4,1
53.664,0.65664,4,1
53.717,0.68593,4,1
53.769,0.74451,4,1
53.822,0.59318,4,1
53.875,0.59318,4,1
53.928,0.46138,4,1
53.982,0.37351,4,1
54.035,0.37839,4,1
54.089,0.25635,4,1
54.141,0.12454,4,1
54.194,0.11478,4,1
54.247,0.046436,4,1
54.299,-0.06096,4,1
54.351,-0.21229,4,1
54.404,-0.2904,4,1
54.457,-0.41732,4,1
54.51,-0.42708,4,1
54.562,-0.39779,4,1
54.615,-0.54424,4,1
54.668,-0.50519,4,1
54.721,-0.67117,4,1
54.774,-0.73463,4,1
54.828,-0.61747,4,1
54.881,-0.80785,4,1
54.934,-0.88108,4,1
54.987,-0.85179,4,1
55.04,-0.83226,4,1
55.092,-0.6614,4,1
55.145,-0.91525,4,1
55.198,-0.89084,4,1
55.25,-0.76392,4,1
55.303,-0.84202,4,1
55.356,-0.77368,4,1
55.409,-0.71998,4,1
55.461,-0.67605,4,1
55.514,-0.83714,4,1
55.567,-0.61747,4,1
55.62,-0.64188,4,1
55.674,-0.54913,4,1
55.728,-0.38803,4,1
55.78,-0.51984,4,1
55.833,-0.46614,4,1
55.886,-0.36362,4,1
55.938,-0.35874,4,1
55.991,-0.30016,4,1
56.043,-0.22205,4,1
56.096,-0.10001,4,1
56.149,-0.021907,4,1
56.202,-0.036552,4,1
56.254,-0.080487,4,1
56.307,0.19289,4,1
56.36,0.10502,4,1
56.414,0.13919,4,1
56.467,0.11478,4,1
56.521,0.19289,4,1
56.574,0.23194,4,1
56.626,0.23682,4,1
56.678,0.22218,4,1
56.731,0.10502,4,1
56.784,0.13919,4,1
56.836,0.17824,4,1
56.889,0.23194,4,1
56.942,0.15871,4,1
56.995,0.046436,4,1
57.047,0.12942,4,1
57.1,0.10013,4,1
57.153,-0.09025,4,1
57.207,0.031791,4,1
57.261,-0.026789,4,1
57.314,-0.13419,4,1
57.367,-0.19276,4,1
57.42,-0.24646,4,1
57.473,-0.30992,4,1
57.525,-0.28063,4,1
57.577,-0.52472,4,1
57.63,-0.50031,4,1
57.683,-0.43685,4,1
57.735,-0.53936,4,1
57.788,-0.31481,4,1
57.841,-0.56377,4,1
57.894,-0.66628,4,1
57.947,-0.67605,4,1
58,-0.66628,4,1
58.054,-0.68581,4,1
58.107,-0.50519,4,1
58.159,-0.74439,4,1
58.212,-0.80297,4,1
58.265,-0.79321,4,1
58.317,-1.0373,4,1
58.369,-0.92013,4,1
58.422,-1.1056,4,1
58.475,-1.1203,4,1
58.528,-0.98359,4,1
58.58,-1.2228,4,1
58.633,-1.213,4,1
58.686,-1.1008,4,1
58.739,-1.3155,4,1
58.793,-1.0129,4,1
58.847,-0.80785,4,1
58.899,-0.91037,4,1
58.952,-0.78344,4,1
59.005,-0.60771,4,1
59.057,-0.62723,4,1
59.11,-0.62235,4,1
59.162,-0.55889,4,1
59.215,-0.56377,4,1
59.268,-0.49055,4,1
59.321,-0.47102,4,1
59.373,-0.5833,4,1
59.426,-0.22205,4,1
59.479,-0.43685,4,1
59.532,-0.40268,4,1
59.584,-0.37827,4,1
59.638,-0.28552,4,1
59.691,-0.21229,4,1
59.745,-0.1049,4,1
59.798,-0.20253,4,1
59.851,-0.13419,4,1
59.903,-0.026789,4,1
59.955,-0.10001,4,1
60.008,-0.026789,4,1
60.061,-0.041434,4,1
60.114,-0.017025,4,1
60.166,0.0073828,4,1
60.219,-0.026789,4,1
60.272,-0.070724,4,1
60.325,0.1099,4,1
60.377,-0.041434,4,1
60.431,0.036673,4,1
60.485,0.13431,4,1
60.538,-0.0072622,4,1
60.591,0.017146,4,1
60.644,-0.036552,4,1
60.696,-0.051197,4,1
60.748,-0.056079,4,1
60.801,-0.017025,4,1
60.854,-0.12442,4,1
60.907,0.031791,4,1
60.959,-0.19765,4,1
61.012,-0.21717,4,1
61.065,-0.24646,4,1
61.118,-0.25623,4,1
61.17,-0.35386,4,1
61.224,-0.2367,4,1
61.278,-0.41732,4,1
61.332,-0.41244,4,1
61.384,-0.33921,4,1
61.437,-0.5296,4,1
61.489,-0.59794,4,1
61.541,-0.64676,4,1
61.594,-0.63211,4,1
61.647,-0.69557,4,1
61.7,-0.72486,4,1
61.752,-0.79321,4,1
61.805,-0.78344,4,1
61.858,-0.97383,4,1
61.911,-0.83226,4,1
61.964,-0.66628,4,1
62.018,-0.85667,4,1
62.071,-0.92501,4,1
62.125,-0.70046,4,1
62.178,-0.97871,4,1
62.23,-0.94942,4,1
62.283,-0.77368,4,1
62.335,-0.8225,4,1
62.388,-0.75904,4,1
62.44,-0.72975,4,1
62.493,-0.86643,4,1
62.546,-0.60282,4,1
62.599,-0.65164,4,1
62.651,-0.81273,4,1
62.704,-0.6614,4,1
62.757,-0.59306,4,1
62.811,-0.57842,4,1
62.864,-0.27087,4,1
62.918,-0.55889,4,1
62.971,-0.50519,4,1
63.024,-0.4222,4,1
63.077,-0.36362,4,1
63.129,-0.37339,4,1
63.181,-0.31481,4,1
63.234,-0.20253,4,1
63.287,-0.27087,4,1
63.339,-0.12442,4,1
63.392,-0.20741,4,1
63.445,0.0073828,4,1
63.498,-0.11954,4,1
63.551,-0.026789,4,1
63.604,-0.080487,4,1
63.658,-0.11954,4,1
63.711,-0.056079,4,1
63.764,0.1636,4,1
63.817,0.026909,4,1
63.87,0.1099,4,1
63.921,0.095253,4,1
63.975,-0.0072622,4,1
64.027,0.061081,4,1
64.08,-0.021907,4,1
64.133,-0.03167,4,1
64.186,0.017146,4,1
64.238,-0.0023805,4,1
64.291,-0.012144,4,1
64.344,-0.046315,4,1
64.397,0.031791,4,1
64.451,-0.11954,4,1
64.505,-0.080487,4,1
64.557,-0.075605,4,1
64.61,-0.16347,4,1
64.663,-0.095132,4,1
64.715,-0.2367,4,1
64.768,-0.17812,4,1
64.82,-0.13419,4,1
64.873,-0.26111,4,1
64.926,-0.33921,4,1
64.979,-0.38315,4,1
65.032,-0.42708,4,1
65.085,-0.32945,4,1
65.137,-0.51495,4,1
65.191,-0.51007,4,1
65.244,-0.44173,4,1
65.297,-0.56865,4,1
65.351,-0.637,4,1
65.405,-0.55401,4,1
65.457,-0.65652,4,1
65.51,-0.61259,4,1
65.563,-0.39779,4,1
65.615,-0.33921,4,1
65.667,-0.3685,4,1
65.72,0.1099,4,1
65.773,0.13431,4,1
65.826,0.58342,4,1
65.878,0.63223,4,1
65.931,1.1106,4,1
65.984,1.5353,4,1
66.037,1.5158,4,1
66.091,2.331,4,1
66.145,3.0194,4,1
66.198,3.4099,4,1
66.251,3.2976,4,1
66.304,3.9908,4,1
66.357,4.0689,4,1
66.409,4.2349,4,1
66.461,4.3423,4,1
66.514,5.6945,4,1
66.567,6.1924,4,1
66.623,6.8222,4,1
66.821,7.9986,4,1
66.981,8.521,4,1
67.094,8.6528,4,1
67.179,8.8139,4,1
67.273,8.6137,4,1
67.326,8.6089,4,1
67.382,8.5844,4,1
67.447,8.0182,4,1
67.512,7.6081,4,1
67.578,6.4853,4,1
67.643,5.8947,4,1
67.718,5.0452,4,1
67.774,4.6889,4,1
67.829,4.4253,4,1
67.885,3.9273,4,1
67.938,3.4734,4,1
67.991,3.0877,4,1
68.044,3.2,4,1
68.098,0.87143,4,1
68.151,0.35398,4,1
68.205,0.085489,4,1
68.258,-0.32945,4,1
68.31,-0.53936,4,1
68.363,-0.62723,4,1
68.415,-0.84202,4,1
68.468,-0.9006,4,1
68.52,-0.64676,4,1
68.573,-0.6614,4,1
68.626,-0.45149,4,1
68.679,-0.14395,4,1
68.731,-0.026789,4,1
68.784,0.43697,4,1
68.838,0.81774,4,1
68.891,0.99836,4,1
68.945,1.2815,4,1
68.998,1.6427,4,1
69.05,2.4238,4,1
69.103,2.6288,4,1
69.155,2.7118,4,1
69.208,3.4929,4,1
69.261,4.4106,4,1
69.313,4.6254,4,1
69.366,5.3089,4,1
69.499,6.4902,4,1
69.602,7.281,4,1
69.905,8.3013,4,1
69.999,8.6479,4,1
70.112,8.067,4,1
70.164,7.7936,4,1
70.23,7.6081,4,1
70.286,6.7001,4,1
70.36,5.9679,4,1
70.435,5.1478,4,1
70.51,3.9078,4,1
70.584,2.7753,4,1
70.659,1.9063,4,1
70.725,0.73963,4,1
70.789,-0.44661,4,1
70.855,-1.3107,4,1
70.921,-1.2716,4,1
70.977,-1.5108,4,1
71.033,-1.7988,4,1
71.088,-1.8721,4,1
71.142,-5.5138,4,1
71.194,-5.6846,4,1
71.247,-6.8025,4,1
71.3,-6.9587,4,1
71.352,-7.3395,4,1
71.405,-7.3688,4,1
71.458,-7.442,4,1
71.511,-7.3346,4,1
71.565,-7.1979,4,1
71.619,-6.9002,4,1
71.672,-6.6512,4,1
71.765,-6.3436,4,1
71.84,-5.2062,4,1
71.925,-3.688,4,1
71.999,-3.5465,4,1
72.094,-1.2033,4,1
72.207,0.72499,4,1
72.272,1.8087,4,1
72.423,4.2495,4,1
72.915,8.6918,4,1
73.407,3.488,4,1
73.461,2.8143,4,1
73.526,1.755,4,1
73.611,-0.24158,4,1
73.695,-2.5994,4,1
73.789,-6.3632,4,1
74.281,-10,4,1
74.773,-10,4,1
75.265,-10,4,1
75.757,-10,4,1
76.249,-10,4,1
76.741,-10,4,1
77.234,-10,4,1
77.725,-10,4,1
78.217,-10,4,1
78.71,-10,4,1
79.201,-10,4,1
79.694,-10,4,1
80.186,-10,4,1
80.678,-10,4,1
81.171,-10,4,1
81.665,-10,4,1
82.156,-10,4,1
82.657,-10,4,1
82.71,-10,4,1
82.764,-10,4,1
82.818,-10,4,1
82.87,-10,4,1
82.923,-10,4,1
82.976,-10,4,1
83.029,-10,4,1
83.082,-10,4,1
83.134,-10,4,1
83.188,-10,4,1
83.241,-10,4,1
83.295,-10,4,1
83.348,-10,4,1
83.401,-10,4,1
83.453,-10,4,1
83.505,-10,4,1
83.559,-10,4,1
83.611,-10,4,1
83.664,-10,4,1
83.718,-10,4,1
83.77,-10,4,1
83.825,-10,4,1
83.878,-10,4,1
83.931,-10,4,1
83.986,-10,4,1
84.039,-10,4,1
84.093,-10,4,1
84.146,-10,4,1
84.2,-10,4,1
84.254,-10,4,1


==> data/migration_ts/downsampled_dis_clocktick.csv <==
0,5,4,0
0.10478,5,4,0
0.21355,5,4,0
0.32222,5,4,0
0.43378,5,4,0
0.53958,5,4,0
0.64617,5,4,0
0.75577,5,4,0
0.86243,5,4,0
0.97714,5,4,0
1.0795,5,4,0
1.188,5,4,0
1.2919,5,4,0
1.4002,5,4,0
1.5052,5,4,0
1.6132,5,4,0
1.7278,5,4,0
1.8364,5,4,0
1.9433,5,4,0
2.0437,5,4,0
2.1527,5,4,0
2.2605,5,4,0
2.3691,5,4,0
2.4795,5,4,0
2.588,5,4,0
2.6902,5,4,0
2.7971,5,4,0
2.8988,5,4,0
3.0102,5,4,0
3.1153,5,4,0
3.2248,5,4,0
3.3315,5,4,0
3.4468,5,4,0
3.5635,5,4,0
3.6666,5,4,0
3.771,5,4,0
3.8732,5,4,0
3.982,5,4,0
4.0922,5,4,0
4.198,5,4,0
4.3061,5,4,0
4.4105,5,4,0
4.5214,5,4,0
4.6337,5,4,0
4.7373,5,4,0
4.8465,5,4,0
4.9535,5,4,0
5.0686,5,4,0
5.1708,5,4,0
5.2803,5,4,0
5.3927,5,4,0
5.4953,5,4,0
5.6022,5,4,0
5.717,5,4,0
5.823,5,4,0
5.9234,5,4,0
6.0339,5,4,0
6.1372,5,4,0
6.2481,5,4,0
6.353,5,4,0
6.4633,5,4,0
6.5708,5,4,0
6.6866,5,4,0
6.7896,5,4,0
6.8972,5,4,0
7.0025,5,4,0
7.1118,5,4,0
7.2192,5,4,0
7.3243,5,4,0
7.4317,5,4,0
7.5358,5,4,0
7.6462,5,4,0
7.7487,5,4,0
7.8555,5,4,0
8.3341,5,4,0
8.4055,5,4,0
8.4441,5,4,0
8.55,5,4,0
8.5504,5,4,0
8.6451,5,4,0
8.6959,5,4,0
8.8058,5,4,0
8.9171,5,4,0
9.0245,5,4,0
9.1273,5,4,0
9.2372,5,4,0
9.3393,5,4,0
9.4502,5,4,0
9.555,5,4,0
9.6593,5,4,0
9.7683,5,4,0
9.8719,5,4,0
9.975,5,4,0
10.084,5,4,0
10.19,5,4,0
10.297,5,4,0
10.402,5,4,0
10.507,5,4,0
10.617,5,4,0
10.723,5,4,0
10.829,5,4,0
10.934,5,4,0
11.041,5,4,0
11.144,5,4,0
11.252,5,4,0
11.36,5,4,0
11.465,5,4,0
11.569,5,4,0
11.674,5,4,0
11.781,5,4,0
11.886,5,4,0
11.992,5,4,0
12.097,5,4,0
12.202,5,4,0
12.306,5,4,0
12.411,5,4,0
12.516,5,4,0
12.624,5,4,0
12.729,5,4,0
12.838,5,4,0
12.943,5,4,0
13.047,5,4,0
13.153,5,4,0
13.258,5,4,0
13.364,5,4,0
13.47,5,4,0
13.58,5,4,0
13.685,5,4,0
13.791,5,4,0
13.899,5,4,0
14.004,5,4,0
14.113,5,4,0
14.214,5,4,0
14.318,5,4,0
14.426,5,4,0
14.53,5,4,0
14.635,5,4,0
14.934,5,4,0
15.043,5,4,0
15.142,5,4,0
15.249,5,4,0
15.352,5,4,0
15.458,5,4,0
15.564,5,4,0
15.671,5,4,0
15.775,5,4,0
15.879,5,4,0
15.984,5,4,0
16.089,5,4,0
16.193,5,4,0
16.299,5,4,0
16.405,5,4,0
16.511,5,4,0
16.617,5,4,0
16.721,5,4,0
16.826,5,4,0
16.93,5,4,0
17.036,5,4,0
17.144,5,4,0
17.441,5,4,0
17.495,5,4,0
17.526,5,4,0
17.63,5,4,0
17.736,5,4,0
18.262,5,4,0
18.262,5,4,0
18.332,5,4,0
18.332,5,4,0
18.414,5,4,0
18.473,5,4,0
18.582,5,4,0
18.693,5,4,0
18.806,5,4,0
18.917,5,4,0
19.022,5,4,0
19.132,5,4,0
19.245,5,4,0
19.352,5,4,0
19.463,5,4,0
19.574,5,4,0
19.687,5,4,0
19.796,5,4,0
19.907,5,4,0
20.018,5,4,0
20.124,5,4,0
20.233,5,4,0
20.342,5,4,0
20.452,5,4,0
20.562,5,4,0
20.672,5,4,0
20.781,5,4,0
20.89,5,4,0
21.003,5,4,0
21.113,5,4,0
21.223,5,4,0
21.336,5,4,0
21.445,5,4,0
21.553,5,4,0
21.66,5,4,0
21.77,5,4,0
21.876,5,4,0
21.982,5,4,0
22.09,5,4,0
22.201,5,4,0
22.311,5,4,0
22.421,5,4,0
22.531,5,4,0
22.642,5,4,0
22.753,5,4,0
22.865,5,4,0
22.975,5,4,0
23.089,5,4,0
23.194,5,4,0
23.303,5,4,0
23.413,5,4,0
23.522,5,4,0
23.633,5,4,0
23.739,5,4,0
23.848,5,4,0
23.955,5,4,0
24.064,5,4,0
24.171,5,4,0
24.28,5,4,0
24.392,5,4,0
24.503,5,4,0
24.613,5,4,0
24.722,5,4,0
24.832,5,4,0
24.939,5,4,0
25.046,5,4,0
25.148,5,4,0
25.259,5,4,0
25.368,5,4,0
25.476,5,4,0
25.585,5,4,0
25.696,5,4,0
25.806,5,4,0
25.915,5,4,0
26.026,5,4,0
26.134,5,4,0
26.246,5,4,0
26.355,5,4,0
26.468,5,4,0
26.572,5,4,0
26.682,5,4,0
26.791,5,4,0
26.903,5,4,0
27.012,5,4,0
27.122,5,4,0
27.232,5,4,0
27.34,5,4,0
27.445,5,4,0
27.555,5,4,0
27.663,5,4,0
27.773,5,4,0
27.883,5,4,0
27.996,5,4,0
28.107,5,4,0
28.212,5,4,0
28.319,5,4,0
28.428,5,4,0
28.535,5,4,0
28.642,5,4,0
28.744,5,4,0
28.957,5,4,0
28.999,5,4,0
29.121,0,4,0
29.233,0,4,0
29.33,0,4,0
29.438,0,4,0
29.545,0,4,0
29.652,0,4,0
29.759,0,4,0
29.867,0,4,0
29.973,0,4,0
30.083,0,4,0
30.193,0,4,0
30.305,0,4,0
30.417,0,4,0
30.714,0,4,0
30.824,0,4,0
30.931,0,4,0
31.042,0,4,0
31.149,0,4,0
31.254,0,4,0
31.361,0,4,0
31.474,0,4,0
31.583,0,4,0
31.693,0,4,0
31.804,0,4,0
31.909,0,4,0
32.019,0,4,0
32.125,0,4,0
32.236,0,4,0
32.346,0,4,0
32.457,0,4,0
32.565,0,4,0
32.669,0,4,0
32.774,0,4,0
33,0,4,0
33.026,0,4,0
33.119,0,4,0
33.228,0,4,0
33.336,0,4,0
33.442,0,4,0
33.554,0,4,0
33.664,0,4,0
33.771,0,4,0
33.88,0,4,0
33.991,0,4,0
34.1,0,4,0
34.208,0,4,0
34.318,0,4,0
34.426,0,4,0
34.535,0,4,0
34.645,0,4,0
34.752,0,4,0
34.861,0,4,0
34.969,0,4,0
35.074,0,4,0
35.182,0,4,0
35.293,0,4,0
35.399,0,4,0
35.508,0,4,0
35.618,0,4,0
35.728,0,4,0
35.838,0,4,0
35.946,0,4,0
36.056,0,4,0
36.164,0,4,0
36.273,0,4,0
36.38,0,4,0
36.487,0,4,0
36.597,0,4,0
36.703,0,4,0
36.812,0,4,0
36.922,0,4,0
37.033,0,4,0
37.142,0,4,0
37.248,0,4,0
37.357,0,4,0
37.466,0,4,0
37.577,0,4,0
37.686,0,4,0
37.797,0,4,0
37.906,0,4,0
38.016,0,4,0
38.126,0,4,0
38.237,0,4,0
38.344,0,4,0
38.454,0,4,0
38.559,0,4,0
38.668,0,4,0
38.78,0,4,0
38.886,0,4,0
38.994,0,4,0
39.098,0,4,0
39.206,0,4,0
39.317,0,4,0
39.429,0,4,0
39.54,0,4,0
39.651,0,4,0
39.762,0,4,0
39.872,0,4,0
39.982,0,4,0
40.094,0,4,0
40.201,0,4,0
40.305,0,4,0
40.411,0,4,0
40.522,0,4,0
40.632,0,4,0
40.74,0,4,0
40.85,0,4,0
40.96,0,4,0
41.07,0,4,0
41.18,0,4,0
41.297,0,4,0
41.406,0,4,0
41.512,0,4,0
41.616,0,4,0
41.724,0,4,0
41.835,0,4,0
41.942,0,4,0
42.053,0,4,0
42.16,0,4,0
42.268,0,4,0
42.373,0,4,0
42.483,0,4,0
42.592,0,4,0
42.704,0,4,0
42.814,0,4,0
42.922,0,4,0
43.033,0,4,0
43.139,0,4,0
43.249,0,4,0
43.356,0,4,0
43.468,0,4,0
43.576,0,4,0
43.684,0,4,0
43.792,0,4,0
43.902,0,4,0
44.012,0,4,0
44.122,0,4,0
44.233,0,4,0
44.343,0,4,0
44.452,0,4,0
44.56,0,4,0
44.671,0,4,0
44.78,0,4,0
44.889,0,4,0
45,0,4,0
45.111,0,4,0
45.222,0,4,0
45.331,0,4,0
45.441,0,4,0
45.551,0,4,0
45.663,0,4,0
45.771,0,4,0
45.881,0,4,0
45.991,0,4,0
46.104,0,4,0
46.411,0,4,0
46.519,0,4,0
46.629,0,4,0
46.742,0,4,0
46.851,0,4,0
46.961,0,4,0
47.072,0,4,0
47.183,0,4,0
47.292,0,4,0
47.401,0,4,0
47.506,0,4,0
47.614,0,4,0
47.723,0,4,0
47.831,0,4,0
47.939,0,4,0
48.048,0,4,0
48.16,0,4,0
48.271,0,4,0
48.379,0,4,0
48.488,0,4,0
48.597,0,4,0
48.704,0,4,0
48.813,0,4,0
48.924,0,4,0
49.033,0,4,0
49.144,0,4,0
49.253,0,4,0
49.358,0,4,0
49.467,0,4,0
49.572,0,4,0
49.681,0,4,0
49.791,0,4,0
49.9,0,4,0
50.011,0,4,0
50.121,0,4,0
50.231,0,4,0
50.341,0,4,0
50.449,0,4,0
50.554,0,4,0
50.661,0,4,0
50.772,0,4,0
50.884,0,4,0
50.992,0,4,0
51.101,0,4,0
51.21,0,4,0
51.319,0,4,0
51.426,0,4,0
51.531,0,4,0
51.64,0,4,0
51.749,0,4,0
51.86,0,4,0
51.97,0,4,0
52.08,0,4,0
52.19,0,4,0
52.301,0,4,0
52.411,0,4,0
52.52,0,4,0
52.627,0,4,0
52.738,0,4,0
52.846,0,4,0
52.95,0,4,0
53.054,0,4,0
53.28,0,4,0
53.308,0,4,0
53.401,0,4,0
53.505,0,4,0
53.616,0,4,0
53.727,0,4,0
53.838,0,4,0
53.95,0,4,0
54.06,0,4,0
54.17,0,4,0
54.28,0,4,0
54.39,0,4,0
54.499,0,4,0
54.611,0,4,0
54.723,0,4,0
54.835,0,4,0
54.944,0,4,0
55.051,0,4,0
55.157,0,4,0
55.265,0,4,0
55.371,0,4,0
55.482,0,4,0
55.592,0,4,0
55.7,0,4,0
55.81,0,4,0
55.917,0,4,0
56.021,0,4,0
56.264,0,4,0
56.3,0,4,0
56.372,0,4,0
56.477,0,4,0
56.583,0,4,0
56.691,0,4,0
56.798,0,4,0
56.909,0,4,0
57.017,0,4,0
57.124,0,4,0
57.231,0,4,0
57.342,0,4,0
57.452,0,4,0
57.564,0,4,0
57.671,0,4,0
57.782,0,4,0
57.891,0,4,0
58.001,0,4,0
58.111,0,4,0
58.222,0,4,0
58.331,0,4,0
58.443,0,4,0
58.553,0,4,0
58.663,0,4,0
58.773,0,4,0
58.885,0,4,0
58.995,0,4,0
59.105,5,4,0
59.213,5,4,0
59.326,5,4,0
59.433,5,4,0
59.544,5,4,0
59.656,5,4,0
59.764,5,4,0
59.875,5,4,0
59.979,5,4,0
60.091,5,4,0
60.198,5,4,0
60.305,5,4,0
60.415,5,4,0
60.523,5,4,0
60.636,5,4,0
60.745,5,4,0
60.852,5,4,0
60.963,5,4,0
61.07,5,4,0
61.174,5,4,0
61.286,5,4,0
61.397,5,4,0
61.507,5,4,0
61.612,5,4,0
61.719,5,4,0
61.828,5,4,0
62.149,5,4,0
62.255,5,4,0
62.364,5,4,0
62.476,5,4,0
62.581,5,4,0
62.694,5,4,0
62.803,5,4,0
62.914,5,4,0
63.025,5,4,0
63.134,5,4,0
63.243,5,4,0
63.353,5,4,0
63.466,5,4,0
63.577,5,4,0
63.684,5,4,0
63.796,5,4,0
63.901,5,4,0
64.013,5,4,0
64.123,5,4,0
64.233,5,4,0
64.345,5,4,0
64.452,5,4,0
64.564,5,4,0
64.671,5,4,0
64.78,5,4,0
64.888,5,4,0
64.996,5,4,0
65.104,5,4,0
65.213,5,4,0
65.321,5,4,0
65.43,5,4,0
65.539,5,4,0
65.649,5,4,0
65.785,5,4,0
65.891,5,4,0
65.999,5,4,0
66.101,5,4,0
66.208,5,4,0
66.318,5,4,0
66.42,5,4,0
66.527,5,4,0
66.632,5,4,0
66.741,5,4,0
66.846,5,4,0
66.953,5,4,0
67.058,5,4,0
67.165,5,4,0
67.272,5,4,0
67.385,5,4,0
67.491,5,4,0
67.592,5,4,0
67.702,5,4,0
67.808,5,4,0
67.92,5,4,0
68.03,5,4,0
68.137,5,4,0
68.241,5,4,0
68.348,5,4,0
68.455,5,4,0
68.564,5,4,0
68.676,5,4,0
68.784,5,4,0
68.892,5,4,0
69,5,4,0
69.104,5,4,0
69.211,5,4,0
69.318,5,4,0
69.425,5,4,0
69.529,5,4,0
69.634,5,4,0
69.739,5,4,0
69.845,5,4,0
69.951,5,4,0
70.055,5,4,0
70.162,5,4,0
70.27,5,4,0
70.373,5,4,0
70.477,5,4,0
70.581,5,4,0
70.688,5,4,0
70.795,5,4,0
70.902,5,4,0
71.007,5,4,0
71.112,5,4,0
71.217,5,4,0
71.322,5,4,0
71.428,5,4,0
71.535,5,4,0
71.641,5,4,0
71.746,5,4,0
71.85,5,4,0
71.956,5,4,0
72.061,5,4,0
72.168,5,4,0
72.274,5,4,0
72.381,5,4,0
72.487,5,4,0
72.593,5,4,0
72.697,5,4,0
72.802,5,4,0
72.907,5,4,0
73.012,5,4,0
73.117,5,4,0
73.222,5,4,0
73.328,5,4,0
73.433,5,4,0
73.541,5,4,0
73.645,5,4,0
73.75,5,4,0
73.854,5,4,0
73.961,5,4,0
74.067,5,4,0
74.174,5,4,0
74.282,5,4,0
74.387,5,4,0
74.492,5,4,0
74.597,5,4,0
74.702,5,4,0
74.807,5,4,0
74.913,5,4,0
75.021,5,4,0
75.129,5,4,0
75.236,5,4,0
75.34,5,4,0
75.447,5,4,0
75.555,5,4,0
75.659,5,4,0
75.764,5,4,0
75.868,5,4,0
75.974,5,4,0
76.082,5,4,0
76.188,5,4,0
76.295,5,4,0
76.403,5,4,0
76.508,5,4,0
76.613,5,4,0
76.718,5,4,0
76.824,5,4,0
76.928,5,4,0
77.034,5,4,0
77.145,5,4,0
77.246,5,4,0
77.541,5,4,0
77.645,5,4,0
77.749,5,4,0
77.858,5,4,0
77.963,5,4,0
78.074,5,4,0
78.181,5,4,0
78.286,5,4,0
78.393,5,4,0
78.499,5,4,0
78.603,5,4,0
78.707,5,4,0
78.811,5,4,0
78.916,5,4,0
79.021,5,4,0
79.126,5,4,0
79.23,5,4,0
79.336,5,4,0
79.442,5,4,0
79.551,5,4,0
79.659,5,4,0
79.764,5,4,0
79.871,5,4,0
79.98,5,4,0
80.088,5,4,0
80.195,5,4,0
80.3,5,4,0
80.404,5,4,0
80.51,5,4,0
80.615,5,4,0
80.721,5,4,0
80.824,5,4,0
80.93,5,4,0
81.035,5,4,0
81.142,5,4,0
81.25,5,4,0
81.354,5,4,0
81.462,5,4,0
81.566,5,4,0
81.671,5,4,0
81.777,5,4,0
81.882,5,4,0
81.987,5,4,0
82.092,5,4,0
82.198,5,4,0
82.303,5,4,0
82.411,5,4,0
82.518,5,4,0
82.623,5,4,0
82.728,5,4,0
82.832,5,4,0
82.937,5,4,0
83.042,5,4,0
83.146,5,4,0
83.251,5,4,0
83.356,5,4,0
83.462,5,4,0
83.567,5,4,0
83.675,5,4,0
83.779,5,4,0
83.884,5,4,0
83.989,5,4,0
84.095,5,4,0
84.201,5,4,0
84.306,5,4,0
84.411,5,4,0
84.516,5,4,0
84.62,5,4,0
84.726,5,4,0
84.832,5,4,0
84.936,5,4,0
85.042,5,4,0
85.147,5,4,0
85.252,5,4,0
85.36,5,4,0
85.465,5,4,0
85.573,5,4,0
85.678,5,4,0
85.782,5,4,0
85.887,5,4,0
85.992,5,4,0
86.097,5,4,0
86.201,5,4,0
86.312,5,4,0
86.547,5,4,0
86.608,5,4,0
86.713,5,4,0
86.818,5,4,0
86.923,5,4,0
87.03,5,4,0
87.134,5,4,0
87.239,5,4,0
87.345,5,4,0
87.452,5,4,0
87.556,5,4,0
87.661,5,4,0
87.766,5,4,0
87.873,5,4,0
87.978,5,4,0
88.089,5,4,0
88.193,5,4,0
88.3,5,4,0
88.403,5,4,0
88.508,5,4,0
88.614,5,4,0
88.72,5,4,0
88.824,5,4,0
88.929,5,4,0
89.034,0,4,0
89.14,0,4,0
89.245,0,4,0
89.351,0,4,0
89.455,0,4,0
89.563,0,4,0
89.668,0,4,0
89.772,0,4,0
89.877,0,4,0
89.984,0,4,0
90.089,0,4,0
90.193,0,4,0
90.298,0,4,0
90.405,0,4,0
90.509,0,4,0
90.614,0,4,0
90.719,0,4,0
90.826,0,4,0
90.93,0,4,0
91.035,0,4,0
91.141,0,4,0
91.247,0,4,0
91.351,0,4,0
91.456,0,4,0
91.562,0,4,0
91.668,0,4,0
91.772,0,4,0
91.877,0,4,0
91.985,0,4,0
92.089,0,4,0
92.194,0,4,0
92.299,0,4,0
92.406,0,4,0
92.51,0,4,0
92.615,0,4,0
92.721,0,4,0
92.827,0,4,0
92.931,0,4,0
93.036,0,4,0
93.143,0,4,0
93.247,0,4,0
93.352,0,4,0
93.458,0,4,0
93.564,0,4,0
93.668,0,4,0
93.773,0,4,0
93.879,0,4,0
93.985,0,4,0
94.089,0,4,0
94.194,0,4,0
94.3,0,4,0
94.405,0,4,0
94.51,0,4,0
94.615,0,4,0
94.722,0,4,0
94.826,0,4,0
94.931,0,4,0
95.037,0,4,0
95.142,0,4,0
95.247,0,4,0
95.351,0,4,0
95.458,0,4,0
95.562,0,4,0
95.667,0,4,0
95.772,0,4,0
95.879,0,4,0
95.983,0,4,0
96.088,0,4,0
96.193,0,4,0
96.301,0,4,0
96.404,0,4,0
96.508,0,4,0
96.613,0,4,0
96.72,0,4,0
96.826,0,4,0
96.93,0,4,0
97.034,0,4,0
97.139,0,4,0
97.244,0,4,0
97.349,0,4,0
97.461,0,4,0
97.578,0,4,0
97.675,0,4,0
97.778,0,4,0
97.883,0,4,0
97.988,0,4,0
98.093,0,4,0
98.197,0,4,0
98.314,0,4,0
98.415,0,4,0
98.519,0,4,0
98.624,0,4,0
98.729,0,4,0
98.833,0,4,0
98.938,0,4,0
99.045,0,4,0
99.16,0,4,0
99.26,0,4,0
99.364,0,4,0
99.469,0,4,0
99.574,0,4,0
99.678,0,4,0
99.784,0,4,0
99.891,0,4,0
100,0,4,0
100.1,0,4,0
100.21,0,4,0
100.31,0,4,0
100.42,0,4,0
100.52,0,4,0
100.63,0,4,0
100.74,0,4,0
100.84,0,4,0
100.95,0,4,0
101.05,0,4,0
101.16,0,4,0
101.26,0,4,0
101.37,0,4,0
101.48,0,4,0
101.59,0,4,0
101.69,0,4,0
101.79,0,4,0
101.9,0,4,0
102,0,4,0
102.11,0,4,0
102.22,0,4,0
102.32,0,4,0
102.43,0,4,0
102.53,0,4,0
102.64,0,4,0
102.74,0,4,0
102.85,0,4,0
102.95,0,4,0
103.06,0,4,0
103.17,0,4,0
103.28,0,4,0
103.38,0,4,0
103.48,0,4,0
103.59,0,4,0
103.69,0,4,0
103.8,0,4,0
103.91,0,4,0
104.02,0,4,0
104.12,0,4,0
104.22,0,4,0
104.33,0,4,0
104.43,0,4,0
104.54,0,4,0
104.65,0,4,0
104.75,0,4,0
104.86,0,4,0
104.96,0,4,0
105.07,0,4,0
105.17,0,4,0
105.28,0,4,0
105.39,0,4,0
105.49,0,4,0
105.6,0,4,0
105.71,0,4,0
105.81,0,4,0
105.91,0,4,0
106.02,0,4,0
106.12,0,4,0
106.23,0,4,0
106.33,0,4,0
106.44,0,4,0
106.55,0,4,0
106.65,0,4,0
106.76,0,4,0
106.86,0,4,0
106.97,0,4,0
107.07,0,4,0
107.18,0,4,0
107.28,0,4,0
107.4,0,4,0
107.5,0,4,0
107.6,0,4,0
107.71,0,4,0
107.81,0,4,0
107.92,0,4,0
108.02,0,4,0
108.13,0,4,0
108.24,0,4,0
108.34,0,4,0
108.45,0,4,0
108.55,0,4,0
108.66,0,4,0
108.76,0,4,0
108.87,0,4,0
108.98,0,4,0
109.08,0,4,0
109.19,0,4,0
109.29,0,4,0
109.4,0,4,0
109.5,0,4,0
109.61,0,4,0
109.71,0,4,0
109.82,0,4,0
109.93,0,4,0
110.03,0,4,0
110.14,0,4,0
110.24,0,4,0
110.35,0,4,0
110.45,0,4,0
110.56,0,4,0
110.67,0,4,0
110.77,0,4,0
110.88,0,4,0
110.98,0,4,0
111.09,0,4,0
111.19,0,4,0
111.3,0,4,0
111.4,0,4,0
111.52,0,4,0
111.62,0,4,0
111.72,0,4,0
111.83,0,4,0
111.93,0,4,0
112.04,0,4,0
112.14,0,4,0
112.25,0,4,0
112.36,0,4,0
112.47,0,4,0
112.57,0,4,0
112.67,0,4,0
112.78,0,4,0
112.88,0,4,0
112.99,0,4,0
113.1,0,4,0
113.21,0,4,0
113.31,0,4,0
113.42,0,4,0
113.52,0,4,0
113.62,0,4,0
113.73,0,4,0
113.83,0,4,0
113.95,0,4,0
114.05,0,4,0
114.15,0,4,0
114.26,0,4,0
114.36,0,4,0
114.47,0,4,0
114.57,0,4,0
114.68,0,4,0
114.79,0,4,0
114.89,0,4,0
115,0,4,0
115.1,0,4,0
115.21,0,4,0
115.31,0,4,0
115.42,0,4,0
115.53,0,4,0
115.64,0,4,0
115.74,0,4,0
115.85,0,4,0
115.95,0,4,0
116.06,0,4,0
116.16,0,4,0
116.27,0,4,0
116.38,0,4,0
116.48,0,4,0
116.59,0,4,0
116.69,0,4,0
116.8,0,4,0
116.9,0,4,0
117.01,0,4,0
117.11,0,4,0
117.23,0,4,0
117.33,0,4,0
117.43,0,4,0
117.54,0,4,0
117.64,0,4,0
117.75,0,4,0
117.85,0,4,0
117.97,0,4,0
118.07,0,4,0
118.17,0,4,0
118.28,0,4,0
118.38,0,4,0
118.49,0,4,0
118.59,0,4,0
118.7,0,4,0
118.81,0,4,0
118.91,0,4,0
119.02,0,4,0
119.12,5,4,0
119.23,5,4,0
119.33,5,4,0
119.44,5,4,0
119.55,5,4,0
119.65,5,4,0
119.75,5,4,0
119.86,5,4,0
119.96,5,4,0
120.07,5,4,0
120.17,5,4,0
120.28,5,4,0
120.39,5,4,0
120.5,5,4,0
120.6,5,4,0
120.7,5,4,0
120.81,5,4,0
120.91,5,4,0
121.02,5,4,0
121.13,5,4,0
121.24,5,4,0
121.34,5,4,0
121.44,5,4,0
121.55,5,4,0
121.65,5,4,0
121.76,5,4,0
121.87,5,4,0
121.98,5,4,0
122.08,5,4,0
122.19,5,4,0
122.29,5,4,0
122.39,5,4,0
122.5,5,4,0
122.61,5,4,0
122.71,5,4,0
122.82,5,4,0
122.92,5,4,0
123.03,5,4,0
123.13,5,4,0
123.24,5,4,0
123.34,5,4,0
123.45,5,4,0
123.74,5,4,0
123.8,5,4,0
123.9,5,4,0
124.01,5,4,0
124.11,5,4,0
124.22,5,4,0
124.33,5,4,0
124.44,5,4,0
124.54,5,4,0
124.64,5,4,0
124.75,5,4,0
124.85,5,4,0
124.96,5,4,0
125.07,5,4,0
125.18,5,4,0
125.28,5,4,0
125.39,5,4,0
125.49,5,4,0
125.59,5,4,0
125.7,5,4,0
125.8,5,4,0
125.91,5,4,0
126.03,5,4,0
126.13,5,4,0
126.23,5,4,0
126.33,5,4,0
126.44,5,4,0
126.54,5,4,0
126.65,5,4,0
126.76,5,4,0
126.87,5,4,0
126.97,5,4,0
127.08,5,4,0
127.18,5,4,0
127.28,5,4,0
127.39,5,4,0
127.5,5,4,0
127.61,5,4,0
127.71,5,4,0
127.81,5,4,0
127.92,5,4,0
128.02,5,4,0
128.13,5,4,0
128.24,5,4,0
128.34,5,4,0
128.46,5,4,0
128.55,5,4,0
128.66,5,4,0
128.76,5,4,0
128.87,5,4,0
128.97,5,4,0
129.08,5,4,0
129.19,5,4,0
129.3,5,4,0
129.4,5,4,0
129.5,5,4,0
129.61,5,4,0
129.71,5,4,0
129.82,5,4,0
129.93,5,4,0
130.03,5,4,0
130.14,5,4,0
130.24,5,4,0
130.35,5,4,0
130.45,5,4,0
130.56,5,4,0
130.67,5,4,0
130.77,5,4,0
130.88,5,4,0
130.99,5,4,0
131.09,5,4,0
131.2,5,4,0
131.3,5,4,0
131.41,5,4,0
131.51,5,4,0
131.62,5,4,0
131.73,5,4,0
131.83,5,4,0
131.93,5,4,0
132.04,5,4,0
132.15,5,4,0
132.25,5,4,0
132.36,5,4,0
132.46,5,4,0
132.57,5,4,0
132.67,5,4,0
132.78,5,4,0
132.89,5,4,0
132.99,5,4,0
133.1,5,4,0
133.2,5,4,0
133.31,5,4,0
133.41,5,4,0
133.52,5,4,0
133.62,5,4,0
133.73,5,4,0
133.84,5,4,0
133.94,5,4,0
134.05,5,4,0
134.16,5,4,0
134.26,5,4,0
134.37,5,4,0
134.47,5,4,0
134.58,5,4,0
134.68,5,4,0
134.79,5,4,0
134.89,5,4,0
135,5,4,0
135.11,5,4,0
135.21,5,4,0
135.32,5,4,0
135.42,5,4,0
135.53,5,4,0
135.63,5,4,0
135.74,5,4,0
135.85,5,4,0
135.95,5,4,0
136.06,5,4,0
136.16,5,4,0
136.27,5,4,0
136.37,5,4,0
136.48,5,4,0
136.58,5,4,0
136.69,5,4,0
136.8,5,4,0
136.9,5,4,0
137.01,5,4,0
137.11,5,4,0
137.22,5,4,0
137.32,5,4,0
137.43,5,4,0
137.54,5,4,0
137.64,5,4,0
137.75,5,4,0
137.85,5,4,0
137.96,5,4,0
138.11,5,4,0
138.19,5,4,0
138.3,5,4,0
138.41,5,4,0
138.51,5,4,0
138.61,5,4,0
138.72,5,4,0
138.83,5,4,0
138.94,5,4,0
139.04,5,4,0
139.14,5,4,0
139.25,5,4,0
139.36,5,4,0
139.47,5,4,0
139.57,5,4,0
139.68,5,4,0
139.79,5,4,0
139.89,5,4,0
140,5,4,0
140.1,5,4,0
140.21,5,4,0
140.32,5,4,0
140.42,5,4,0
140.53,5,4,0
140.64,5,4,0
140.74,5,4,0
140.85,5,4,0
140.95,5,4,0
141.06,5,4,0
141.16,5,4,0
141.26,5,4,0
141.37,5,4,0
141.48,5,4,0
141.58,5,4,0
141.69,5,4,0
141.79,5,4,0
141.9,5,4,0
142,5,4,0
142.11,5,4,0
142.21,5,4,0
142.32,5,4,0
142.42,5,4,0
142.53,5,4,0
142.64,5,4,0
142.74,5,4,0
142.84,5,4,0
142.95,5,4,0
143.05,5,4,0
143.16,5,4,0
143.26,5,4,0
143.37,5,4,0
143.47,5,4,0
143.58,5,4,0
143.68,5,4,0
143.79,5,4,0
143.89,5,4,0
143.99,5,4,0
144.1,5,4,0
144.2,5,4,0
144.31,5,4,0
144.41,5,4,0
144.52,5,4,0
144.62,5,4,0
144.73,5,4,0
144.83,5,4,0
144.94,5,4,0
145.04,5,4,0
145.15,5,4,0
145.25,5,4,0
145.36,5,4,0
145.47,5,4,0
145.57,5,4,0
145.68,5,4,0
145.78,5,4,0
145.89,5,4,0
145.99,5,4,0
146.11,5,4,0
146.21,5,4,0
146.32,5,4,0
146.42,5,4,0
146.53,5,4,0
146.63,5,4,0
146.74,5,4,0
146.84,5,4,0
146.95,5,4,0
147.06,5,4,0
147.16,5,4,0
147.27,5,4,0
147.38,5,4,0
147.48,5,4,0
147.59,5,4,0
147.69,5,4,0
147.8,5,4,0
147.91,5,4,0
148.01,5,4,0
148.12,5,4,0
148.22,5,4,0
148.33,5,4,0
148.43,5,4,0
148.54,5,4,0
148.65,5,4,0
148.75,5,4,0
148.86,5,4,0
148.96,5,4,0
149.07,0,4,0
149.37,0,4,0
149.48,0,4,0
149.58,0,4,0
149.69,0,4,0
149.79,0,4,0
149.9,0,4,0
150.01,0,4,0
150.11,0,4,0
150.22,0,4,0
150.32,0,4,0
150.43,0,4,0
150.53,0,4,0
150.64,0,4,0
150.74,0,4,0
150.85,0,4,0
150.96,0,4,0
151.06,0,4,0
151.17,0,4,0
151.27,0,4,0
151.38,0,4,0
151.48,0,4,0
151.59,0,4,0
151.69,0,4,0
151.8,0,4,0
151.9,0,4,0
152.01,0,4,0
152.11,0,4,0
152.22,0,4,0
152.33,0,4,0
152.43,0,4,0
152.54,0,4,0
152.65,0,4,0
152.76,0,4,0
152.86,0,4,0
152.97,0,4,0
153.08,0,4,0
153.18,0,4,0
153.3,0,4,0
153.4,0,4,0
153.52,0,4,0
153.62,0,4,0
153.72,0,4,0
153.83,0,4,0
153.94,0,4,0
154.04,0,4,0
154.14,0,4,0
154.25,0,4,0
154.36,0,4,0
154.47,0,4,0
154.57,0,4,0
154.68,0,4,0
154.78,0,4,0
154.89,0,4,0
154.99,0,4,0
155.1,0,4,0
155.21,0,4,0
155.31,0,4,0
155.42,0,4,0
155.53,0,4,0
155.63,0,4,0
155.74,0,4,0
155.84,0,4,0
155.95,0,4,0
156.05,0,4,0
156.16,0,4,0
156.26,0,4,0
156.37,0,4,0
156.48,0,4,0
156.58,0,4,0
156.69,0,4,0
156.79,0,4,0
156.9,0,4,0
157.01,0,4,0
157.11,0,4,0
157.22,0,4,0
157.33,0,4,0
157.44,0,4,0
157.54,0,4,0
157.65,0,4,0
157.75,0,4,0
157.86,0,4,0
157.96,0,4,0
158.07,0,4,0
158.17,0,4,0
158.28,0,4,0
158.38,0,4,0
158.49,0,4,0
158.6,0,4,0
158.7,0,4,0
158.81,0,4,0
158.92,0,4,0
159.02,0,4,0
159.13,0,4,0
159.23,0,4,0
159.34,0,4,0
159.44,0,4,0
159.55,0,4,0
159.65,0,4,0
159.76,0,4,0
159.87,0,4,0
159.97,0,4,0
160.07,0,4,0
160.18,0,4,0
160.28,0,4,0
160.39,0,4,0
160.49,0,4,0
160.6,0,4,0
160.7,0,4,0
160.81,0,4,0
160.92,0,4,0
161.02,0,4,0
161.13,0,4,0
161.23,0,4,0
161.34,0,4,0
161.44,0,4,0
161.55,0,4,0
161.65,0,4,0
161.76,0,4,0
161.86,0,4,0
161.97,0,4,0
162.07,0,4,0
162.18,0,4,0
162.28,0,4,0
162.39,0,4,0
162.49,0,4,0
162.6,0,4,0
162.7,0,4,0
162.81,0,4,0
162.91,0,4,0
163.02,0,4,0
163.12,0,4,0
163.23,0,4,0
163.34,0,4,0
163.45,0,4,0
163.55,0,4,0
163.66,0,4,0
163.76,0,4,0
163.87,0,4,0
163.98,0,4,0
164.08,0,4,0
164.19,0,4,0
164.29,0,4,0
164.61,0,4,0
164.72,0,4,0
164.82,0,4,0
164.93,0,4,0
165.03,0,4,0
165.14,0,4,0
165.25,0,4,0
165.35,0,4,0
165.46,0,4,0
165.57,0,4,0
165.67,0,4,0
165.77,0,4,0
165.88,0,4,0
165.99,0,4,0
166.09,0,4,0
166.2,0,4,0
166.31,0,4,0
166.42,0,4,0
166.52,0,4,0
166.63,0,4,0
166.74,0,4,0
166.85,0,4,0
166.96,0,4,0
167.06,0,4,0
167.17,0,4,0
167.28,0,4,0
167.38,0,4,0
167.49,0,4,0
167.59,0,4,0
167.7,0,4,0
167.8,0,4,0
167.91,0,4,0
168.02,0,4,0
168.12,0,4,0
168.23,0,4,0
168.33,0,4,0
168.43,0,4,0
168.54,0,4,0
168.65,0,4,0
168.75,0,4,0
168.86,0,4,0
168.97,0,4,0
169.07,0,4,0
169.18,0,4,0
169.29,0,4,0
169.39,0,4,0
169.5,0,4,0
169.6,0,4,0
169.71,0,4,0
169.81,0,4,0
169.92,0,4,0
170.02,0,4,0
170.13,0,4,0
170.23,0,4,0
170.34,0,4,0
170.45,0,4,0
170.55,0,4,0
170.65,0,4,0
170.76,0,4,0
170.86,0,4,0
170.97,0,4,0
171.07,0,4,0
171.18,0,4,0
171.29,0,4,0
171.39,0,4,0
171.5,0,4,0
171.61,0,4,0
171.71,0,4,0
171.82,0,4,0
171.92,0,4,0
172.03,0,4,0
172.13,0,4,0
172.24,0,4,0
172.34,0,4,0
172.45,0,4,0
172.55,0,4,0
172.66,0,4,0
172.76,0,4,0
172.87,0,4,0
172.97,0,4,0
173.08,0,4,0
173.18,0,4,0
173.29,0,4,0
173.39,0,4,0
173.5,0,4,0
173.6,0,4,0
173.71,0,4,0
173.82,0,4,0
173.93,0,4,0
174.03,0,4,0
174.14,0,4,0
174.25,0,4,0
174.35,0,4,0
174.46,0,4,0
174.56,0,4,0
174.67,0,4,0
174.77,0,4,0
174.88,0,4,0
174.98,0,4,0
175.09,0,4,0
175.2,0,4,0
175.3,0,4,0
175.41,0,4,0
175.51,0,4,0
175.62,0,4,0
175.72,0,4,0
175.83,0,4,0
175.93,0,4,0
176.04,0,4,0
176.14,0,4,0
176.25,0,4,0
176.36,0,4,0
176.46,0,4,0
176.57,0,4,0
176.68,0,4,0
176.78,0,4,0
176.89,0,4,0
177,0,4,0
177.11,0,4,0
177.21,0,4,0
177.46,0,4,0
177.51,0,4,0
177.59,0,4,0
177.7,0,4,0
177.81,0,4,0
177.92,0,4,0
178.03,0,4,0
178.14,0,4,0
178.25,0,4,0
178.36,0,4,0
178.47,0,4,0
178.58,0,4,0
178.69,0,4,0
178.8,0,4,0
178.91,0,4,0
179.02,0,4,0
179.13,5,4,0
179.24,5,4,0
179.36,5,4,0
179.47,5,4,0
179.57,5,4,0
179.9,5,4,0
180,5,4,0
180.11,5,4,0
180.22,5,4,0
180.33,5,4,0
180.44,5,4,0
180.55,5,4,0
180.66,5,4,0
180.77,5,4,0
180.88,5,4,0
180.99,5,4,0
181.1,5,4,0
181.21,5,4,0
181.32,5,4,0
181.43,5,4,0
181.54,5,4,0
181.65,5,4,0
181.76,5,4,0
181.87,5,4,0
181.98,5,4,0
182.09,5,4,0
182.2,5,4,0
182.31,5,4,0
182.42,5,4,0
182.53,5,4,0
182.64,5,4,0
182.75,5,4,0
182.86,5,4,0
182.96,5,4,0
183.07,5,4,0
183.18,5,4,0
183.29,5,4,0
183.4,5,4,0
183.51,5,4,0
183.62,5,4,0
183.73,5,4,0
183.84,5,4,0
183.95,5,4,0
184.06,5,4,0
184.16,5,4,0
184.27,5,4,0
184.38,5,4,0
184.49,5,4,0
184.6,5,4,0
184.71,5,4,0
184.82,5,4,0
184.93,5,4,0
185.04,5,4,0
185.15,5,4,0
185.26,5,4,0
185.37,5,4,0
185.48,5,4,0
185.59,5,4,0
185.7,5,4,0
185.81,5,4,0
185.92,5,4,0
186.02,5,4,0
186.13,5,4,0
186.24,5,4,0
186.35,5,4,0
186.46,5,4,0
186.57,5,4,0
186.68,5,4,0
186.79,5,4,0
186.89,5,4,0
187,5,4,0
187.11,5,4,0
187.22,5,4,0
187.32,5,4,0
187.43,5,4,0
187.54,5,4,0
187.65,5,4,0
187.76,5,4,0
187.87,5,4,0
187.98,5,4,0
188.09,5,4,0
188.2,5,4,0
188.31,5,4,0
188.42,5,4,0
188.53,5,4,0
188.64,5,4,0
188.75,5,4,0
188.86,5,4,0
188.97,5,4,0
189.08,5,4,0
189.18,5,4,0
189.29,5,4,0
189.4,5,4,0
189.51,5,4,0
189.62,5,4,0
189.73,5,4,0
189.84,5,4,0
189.95,5,4,0
190.07,5,4,0
190.18,5,4,0
190.28,5,4,0
190.39,5,4,0
190.5,5,4,0
190.61,5,4,0
190.72,5,4,0
190.83,5,4,0
190.94,5,4,0
191.05,5,4,0
191.16,5,4,0
191.27,5,4,0
191.39,5,4,0
191.49,5,4,0
191.6,5,4,0
191.71,5,4,0
191.82,5,4,0
191.93,5,4,0
192.04,5,4,0
192.15,5,4,0
192.26,5,4,0
192.37,5,4,0
192.49,5,4,0
192.59,5,4,0
192.7,5,4,0
192.81,5,4,0
192.92,5,4,0
193.03,5,4,0
193.14,5,4,0
193.25,5,4,0
193.36,5,4,0
193.47,5,4,0
193.58,5,4,0
193.69,5,4,0
193.8,5,4,0
193.91,5,4,0
194.02,5,4,0
194.13,5,4,0
194.24,5,4,0
194.35,5,4,0
194.46,5,4,0
194.57,5,4,0
194.68,5,4,0
194.78,5,4,0
194.89,5,4,0
195,5,4,0
195.11,5,4,0
195.22,5,4,0
195.33,5,4,0
195.44,5,4,0
195.73,5,4,0
195.84,5,4,0
195.95,5,4,0
196.07,5,4,0
196.17,5,4,0
196.28,5,4,0
196.39,5,4,0
196.5,5,4,0
196.61,5,4,0
196.72,5,4,0
196.83,5,4,0
196.94,5,4,0
197.05,5,4,0
197.16,5,4,0
197.27,5,4,0
197.38,5,4,0
197.49,5,4,0
197.6,5,4,0
197.71,5,4,0
197.82,5,4,0
197.93,5,4,0
198.04,5,4,0
198.15,5,4,0
198.26,5,4,0
198.37,5,4,0
198.48,5,4,0
198.59,5,4,0
198.7,5,4,0
198.81,5,4,0
198.91,5,4,0
199.02,5,4,0
199.13,5,4,0
199.24,5,4,0
199.35,5,4,0
199.46,5,4,0
199.58,5,4,0
199.68,5,4,0
199.79,5,4,0
199.9,5,4,0
200.01,5,4,0
200.12,5,4,0
200.23,5,4,0
200.35,5,4,0
200.45,5,4,0
200.56,5,4,0
200.67,5,4,0
200.78,5,4,0
200.89,5,4,0
201,5,4,0
201.11,5,4,0
201.22,5,4,0
201.33,5,4,0
201.44,5,4,0
201.55,5,4,0
201.66,5,4,0
201.77,5,4,0
201.88,5,4,0
201.99,5,4,0
202.11,5,4,0
202.21,5,4,0
202.32,5,4,0
202.43,5,4,0
202.54,5,4,0
202.65,5,4,0
202.76,5,4,0
202.87,5,4,0
202.98,5,4,0
203.09,5,4,0
203.2,5,4,0
203.31,5,4,0
203.42,5,4,0
203.53,5,4,0
203.64,5,4,0
203.75,5,4,0
203.86,5,4,0
203.97,5,4,0
204.08,5,4,0
204.19,5,4,0
204.3,5,4,0
204.41,5,4,0
204.52,5,4,0
204.62,5,4,0
204.73,5,4,0
204.84,5,4,0
204.95,5,4,0
205.06,5,4,0
205.17,5,4,0
205.28,5,4,0
205.4,5,4,0
205.5,5,4,0
205.61,5,4,0
205.72,5,4,0
205.83,5,4,0
205.94,5,4,0
206.05,5,4,0
206.16,5,4,0
206.27,5,4,0
206.38,5,4,0
206.49,5,4,0
206.6,5,4,0
206.72,5,4,0
206.83,5,4,0
206.93,5,4,0
207.04,5,4,0
207.15,5,4,0
207.26,5,4,0
207.37,5,4,0
207.48,5,4,0
207.59,5,4,0
207.7,5,4,0
207.81,5,4,0
207.92,5,4,0
208.04,5,4,0
208.14,5,4,0
208.25,5,4,0
208.36,5,4,0
208.47,5,4,0
208.58,5,4,0
208.68,5,4,0
208.79,5,4,0
208.9,5,4,0
209.01,5,4,0
209.12,0,4,0
209.23,0,4,0
209.34,0,4,0
209.45,0,4,0
209.56,0,4,0
209.67,0,4,0
209.78,0,4,0
209.89,0,4,0
210,0,4,0
210.1,0,4,0
210.21,0,4,0
210.32,0,4,0
210.43,0,4,0
210.53,0,4,0
210.64,0,4,0
210.75,0,4,0
210.86,0,4,0
210.97,0,4,0
211.08,0,4,0
211.19,0,4,0
211.48,0,4,0
211.59,0,4,0
211.7,0,4,0
211.81,0,4,0
211.92,0,4,0
212.03,0,4,0
212.14,0,4,0
212.25,0,4,0
212.36,0,4,0
212.47,0,4,0
212.58,0,4,0
212.69,0,4,0
212.79,0,4,0
212.9,0,4,0
213.01,0,4,0
213.12,0,4,0
213.23,0,4,0
213.34,0,4,0
213.45,0,4,0
213.56,0,4,0
213.67,0,4,0
213.78,0,4,0
213.89,0,4,0
214,0,4,0
214.11,0,4,0
214.22,0,4,0
214.33,0,4,0
214.43,0,4,0
214.54,0,4,0
214.65,0,4,0
214.76,0,4,0
214.87,0,4,0
214.98,0,4,0
215.08,0,4,0
215.2,0,4,0
215.35,0,4,0
215.45,0,4,0
215.56,0,4,0
215.67,0,4,0
215.77,0,4,0
215.88,0,4,0
215.99,0,4,0
216.1,0,4,0
216.21,0,4,0
216.32,0,4,0
216.42,0,4,0
216.53,0,4,0
216.64,0,4,0
216.75,0,4,0
216.85,0,4,0
216.96,0,4,0
217.07,0,4,0
217.18,0,4,0
217.28,0,4,0
217.4,0,4,0
217.5,0,4,0
217.61,0,4,0
217.72,0,4,0
217.82,0,4,0
217.93,0,4,0
218.04,0,4,0
218.15,0,4,0
218.25,0,4,0
218.36,0,4,0
218.47,0,4,0
218.57,0,4,0
218.68,0,4,0
218.79,0,4,0
218.89,0,4,0
219,0,4,0
219.11,0,4,0
219.21,0,4,0
219.32,0,4,0
219.43,0,4,0
219.54,0,4,0
219.65,0,4,0
219.75,0,4,0
219.86,0,4,0
219.97,0,4,0
220.08,0,4,0
220.18,0,4,0
220.29,0,4,0
220.4,0,4,0
220.5,0,4,0
220.61,0,4,0
220.71,0,4,0
220.83,0,4,0
220.94,0,4,0
221.04,0,4,0
221.15,0,4,0
221.25,0,4,0
221.36,0,4,0
221.46,0,4,0
221.57,0,4,0
221.68,0,4,0
221.79,0,4,0
221.9,0,4,0
222,0,4,0
222.11,0,4,0
222.22,0,4,0
222.33,0,4,0
222.43,0,4,0
222.54,0,4,0
222.64,0,4,0
222.75,0,4,0
222.85,0,4,0
222.96,0,4,0
223.07,0,4,0
223.18,0,4,0
223.28,0,4,0
223.39,0,4,0
223.5,0,4,0
223.61,0,4,0
223.72,0,4,0
223.83,0,4,0
223.93,0,4,0
224.04,0,4,0
224.14,0,4,0
224.25,0,4,0
224.36,0,4,0
224.46,0,4,0
224.57,0,4,0
224.68,0,4,0
224.79,0,4,0
224.89,0,4,0
225,0,4,0
225.11,0,4,0
225.22,0,4,0
225.32,0,4,0
225.44,0,4,0
225.54,0,4,0
225.65,0,4,0
225.75,0,4,0
225.86,0,4,0
225.97,0,4,0
226.08,0,4,0
226.19,0,4,0
226.3,0,4,0
226.4,0,4,0
226.51,0,4,0
226.62,0,4,0
226.73,0,4,0
226.83,0,4,0
227.13,0,4,0
227.24,0,4,0
227.34,0,4,0
227.45,0,4,0
227.57,0,4,0
227.67,0,4,0
227.77,0,4,0
227.88,0,4,0
227.99,0,4,0
228.1,0,4,0
228.21,0,4,0
228.32,0,4,0
228.43,0,4,0
228.53,0,4,0
228.64,0,4,0
228.75,0,4,0
228.85,0,4,0
228.96,0,4,0
229.06,0,4,0
229.17,0,4,0
229.28,0,4,0
229.39,0,4,0
229.49,0,4,0
229.6,0,4,0
229.71,0,4,0
229.82,0,4,0
229.93,0,4,0
230.03,0,4,0
230.14,0,4,0
230.25,0,4,0
230.36,0,4,0
230.46,0,4,0
230.57,0,4,0
230.67,0,4,0
230.79,0,4,0
230.89,0,4,0
231,0,4,0
231.11,0,4,0
231.21,0,4,0
231.32,0,4,0
231.43,0,4,0
231.54,0,4,0
231.65,0,4,0
231.76,0,4,0
231.86,0,4,0
231.97,0,4,0
232.07,0,4,0
232.19,0,4,0
232.29,0,4,0
232.39,0,4,0
232.5,0,4,0
232.6,0,4,0
232.72,0,4,0
232.82,0,4,0
232.94,0,4,0
233.04,0,4,0
233.14,0,4,0
233.26,0,4,0
233.36,0,4,0
233.47,0,4,0
233.57,0,4,0
233.68,0,4,0
233.78,0,4,0
233.9,0,4,0
234,0,4,0
234.12,0,4,0
234.22,0,4,0
234.33,0,4,0
234.43,0,4,0
234.54,0,4,0
234.65,0,4,0
234.76,0,4,0
234.86,0,4,0
234.97,0,4,0
235.08,0,4,0
235.18,0,4,0
235.29,0,4,0
235.39,0,4,0
235.5,0,4,0
235.61,0,4,0
235.72,0,4,0
235.82,0,4,0
235.93,0,4,0
236.04,0,4,0
236.14,0,4,0
236.25,0,4,0
236.36,0,4,0
236.46,0,4,0
236.57,0,4,0
236.67,0,4,0
236.79,0,4,0
236.89,0,4,0
237,0,4,0
237.12,0,4,0
237.22,0,4,0
237.33,0,4,0
237.43,0,4,0
237.54,0,4,0
237.65,0,4,0
237.76,0,4,0
237.86,0,4,0
237.97,0,4,0
238.08,0,4,0
238.19,0,4,0
238.3,0,4,0
238.41,0,4,0
238.51,0,4,0
238.62,0,4,0
238.73,0,4,0
238.84,0,4,0
238.95,0,4,0
239.05,0,4,0
239.16,5,4,0
239.26,5,4,0
239.37,5,4,0
239.48,5,4,0
239.59,5,4,0
239.69,5,4,0
239.8,5,4,0
239.91,5,4,0
240.01,5,4,0
240.12,5,4,0
240.23,5,4,0
240.33,5,4,0
240.44,5,4,0
240.55,5,4,0
240.65,5,4,0
240.76,5,4,0
240.87,5,4,0
240.98,5,4,0
241.09,5,4,0
241.19,5,4,0
241.3,5,4,0
241.41,5,4,0
241.52,5,4,0
241.62,5,4,0
241.73,5,4,0
241.84,5,4,0
241.95,5,4,0
242.06,5,4,0
242.16,5,4,0
242.27,5,4,0
242.38,5,4,0
242.49,5,4,0
242.6,5,4,0
242.9,5,4,0
243.01,5,4,0
243.12,5,4,0
243.23,5,4,0
243.34,5,4,0
243.45,5,4,0
243.55,5,4,0
243.66,5,4,0
243.76,5,4,0
243.87,5,4,0
243.98,5,4,0
244.08,5,4,0
244.19,5,4,0
244.29,5,4,0
244.41,5,4,0
244.51,5,4,0
244.62,5,4,0
244.73,5,4,0
244.84,5,4,0
244.94,5,4,0
245.05,5,4,0
245.16,5,4,0
245.27,5,4,0
245.38,5,4,0
245.48,5,4,0
245.59,5,4,0
245.7,5,4,0
245.8,5,4,0
245.91,5,4,0
246.02,5,4,0
246.13,5,4,0
246.23,5,4,0
246.34,5,4,0
246.45,5,4,0
246.56,5,4,0
246.66,5,4,0
246.77,5,4,0
246.88,5,4,0
246.99,5,4,0
247.1,5,4,0
247.2,5,4,0
247.31,5,4,0
247.42,5,4,0
247.53,5,4,0
247.63,5,4,0
247.74,5,4,0
247.85,5,4,0
247.95,5,4,0
248.06,5,4,0
248.16,5,4,0
248.28,5,4,0
248.38,5,4,0
248.49,5,4,0
248.59,5,4,0
248.7,5,4,0
248.81,5,4,0
248.92,5,4,0
249.03,5,4,0
249.14,5,4,0
249.24,5,4,0
249.34,5,4,0
249.45,5,4,0
249.57,5,4,0
249.67,5,4,0
249.78,5,4,0
249.89,5,4,0
249.99,5,4,0
250.1,5,4,0
250.22,5,4,0
250.32,5,4,0
250.43,5,4,0
250.53,5,4,0
250.64,5,4,0
250.75,5,4,0
250.86,5,4,0
250.96,5,4,0
251.07,5,4,0
251.17,5,4,0
251.28,5,4,0
251.39,5,4,0
251.49,5,4,0
251.6,5,4,0
251.71,5,4,0
251.81,5,4,0
251.92,5,4,0
252.03,5,4,0
252.14,5,4,0
252.24,5,4,0
252.35,5,4,0
252.46,5,4,0
252.57,5,4,0
252.67,5,4,0
252.79,5,4,0
252.89,5,4,0
253,5,4,0
253.11,5,4,0
253.22,5,4,0
253.33,5,4,0
253.43,5,4,0
253.54,5,4,0
253.65,5,4,0
253.75,5,4,0
253.86,5,4,0
253.97,5,4,0
254.08,5,4,0
254.18,5,4,0
254.29,5,4,0
254.4,5,4,0
254.5,5,4,0
254.61,5,4,0
254.71,5,4,0
254.82,5,4,0
254.93,5,4,0
255.03,5,4,0
255.14,5,4,0
255.25,5,4,0
255.36,5,4,0
255.46,5,4,0
255.57,5,4,0
255.68,5,4,0
255.79,5,4,0
255.9,5,4,0
256,5,4,0
256.11,5,4,0
256.22,5,4,0
256.33,5,4,0
256.43,5,4,0
256.54,5,4,0
256.65,5,4,0
256.76,5,4,0
256.86,5,4,0
256.98,5,4,0
257.08,5,4,0
257.19,5,4,0
257.29,5,4,0
257.4,5,4,0
257.5,5,4,0
257.61,5,4,0
257.72,5,4,0
257.83,5,4,0
257.94,5,4,0
258.05,5,4,0
258.15,5,4,0
258.26,5,4,0
258.58,5,4,0
258.65,5,4,0
258.76,5,4,0
258.87,5,4,0
258.97,5,4,0
259.08,5,4,0
259.18,5,4,0
259.29,5,4,0
259.4,5,4,0
259.51,5,4,0
259.61,5,4,0
259.72,5,4,0
259.82,5,4,0
259.93,5,4,0
260.04,5,4,0
260.29,5,4,0
260.38,5,4,0
260.49,5,4,0
260.6,5,4,0
260.7,5,4,0
260.81,5,4,0
260.91,5,4,0
261.02,5,4,0
261.12,5,4,0
261.23,5,4,0
261.33,5,4,0
261.44,5,4,0
261.54,5,4,0
261.65,5,4,0
261.75,5,4,0
261.86,5,4,0
261.96,5,4,0
262.07,5,4,0
262.18,5,4,0
262.28,5,4,0
262.39,5,4,0
262.49,5,4,0
262.6,5,4,0
262.7,5,4,0
262.81,5,4,0
262.91,5,4,0
263.02,5,4,0
263.12,5,4,0
263.23,5,4,0
263.34,5,4,0
263.44,5,4,0
263.54,5,4,0
263.65,5,4,0
263.76,5,4,0
263.86,5,4,0
263.97,5,4,0
264.08,5,4,0
264.18,5,4,0
264.29,5,4,0
264.39,5,4,0
264.5,5,4,0
264.6,5,4,0
264.71,5,4,0
264.81,5,4,0
264.92,5,4,0
265.03,5,4,0
265.13,5,4,0
265.23,5,4,0
265.34,5,4,0
265.45,5,4,0
265.55,5,4,0
265.66,5,4,0
265.76,5,4,0
265.87,5,4,0
265.97,5,4,0
266.08,5,4,0
266.18,5,4,0
266.29,5,4,0
266.39,5,4,0
266.5,5,4,0
266.6,5,4,0
266.71,5,4,0
266.81,5,4,0
266.92,5,4,0
267.03,5,4,0
267.13,5,4,0
267.23,5,4,0
267.34,5,4,0
267.45,5,4,0
267.55,5,4,0
267.66,5,4,0
267.76,5,4,0
267.87,5,4,0
267.97,5,4,0
268.08,5,4,0
268.19,5,4,0
268.29,5,4,0
268.39,5,4,0
268.5,5,4,0
268.6,5,4,0
268.71,5,4,0
268.82,5,4,0
268.92,5,4,0
269.03,5,4,0
269.13,0,4,0
269.24,0,4,0
269.34,0,4,0
269.45,0,4,0
269.55,0,4,0
269.66,0,4,0
269.76,0,4,0
269.87,0,4,0
269.98,0,4,0
270.08,0,4,0
270.18,0,4,0
270.29,0,4,0
270.4,0,4,0
270.5,0,4,0
270.61,0,4,0
270.71,0,4,0
270.81,0,4,0
270.92,0,4,0
271.03,0,4,0
271.13,0,4,0
271.25,0,4,0
271.35,0,4,0
271.45,0,4,0
271.55,0,4,0
271.66,0,4,0
271.77,0,4,0
271.87,0,4,0
271.98,0,4,0
272.09,0,4,0
272.19,0,4,0
272.29,0,4,0
272.4,0,4,0
272.51,0,4,0
272.61,0,4,0
272.72,0,4,0
272.83,0,4,0
272.93,0,4,0
273.04,0,4,0
273.14,0,4,0
273.25,0,4,0
273.35,0,4,0
273.46,0,4,0
273.56,0,4,0
273.68,0,4,0
273.78,0,4,0
273.88,0,4,0
273.99,0,4,0
274.09,0,4,0
274.2,0,4,0
274.3,0,4,0
274.41,0,4,0
274.52,0,4,0
274.62,0,4,0
274.73,0,4,0
274.83,0,4,0
274.94,0,4,0
275.04,0,4,0
275.15,0,4,0
275.26,0,4,0
275.36,0,4,0
275.47,0,4,0
275.57,0,4,0
275.68,0,4,0
275.78,0,4,0
275.89,0,4,0
275.99,0,4,0
276.1,0,4,0
276.21,0,4,0
276.31,0,4,0
276.41,0,4,0
276.52,0,4,0
276.63,0,4,0
276.73,0,4,0
276.84,0,4,0
276.95,0,4,0
277.05,0,4,0
277.15,0,4,0
277.26,0,4,0
277.37,0,4,0
277.47,0,4,0
277.57,0,4,0
277.68,0,4,0
277.79,0,4,0
277.89,0,4,0
278,0,4,0
278.1,0,4,0
278.21,0,4,0
278.31,0,4,0
278.42,0,4,0
278.53,0,4,0
278.64,0,4,0
278.74,0,4,0
278.84,0,4,0
278.95,0,4,0
279.06,0,4,0
279.16,0,4,0
279.26,0,4,0
279.38,0,4,0
279.48,0,4,0
279.58,0,4,0
279.69,0,4,0
279.8,0,4,0
279.9,0,4,0
280.01,0,4,0
280.11,0,4,0
280.22,0,4,0
280.32,0,4,0
280.43,0,4,0
280.54,0,4,0
280.64,0,4,0
280.75,0,4,0
280.85,0,4,0
280.96,0,4,0
281.06,0,4,0
281.17,0,4,0
281.28,0,4,0
281.38,0,4,0
281.49,0,4,0
281.59,0,4,0
281.69,0,4,0
281.81,0,4,0
281.91,0,4,0
282.01,0,4,0
282.12,0,4,0
282.23,0,4,0
282.33,0,4,0
282.43,0,4,0
282.54,0,4,0
282.65,0,4,0
282.75,0,4,0
282.86,0,4,0
282.97,0,4,0
283.07,0,4,0
283.18,0,4,0
283.28,0,4,0
283.38,0,4,0
283.5,0,4,0
283.6,0,4,0
283.71,0,4,0
283.81,0,4,0
283.91,0,4,0
284.02,0,4,0
284.12,0,4,0
284.23,0,4,0
284.34,0,4,0
284.44,0,4,0
284.55,0,4,0
284.65,0,4,0
284.76,0,4,0
284.86,0,4,0
284.97,0,4,0
285.08,0,4,0
285.18,0,4,0
285.29,0,4,0
285.39,0,4,0
285.5,0,4,0
285.6,0,4,0
285.71,0,4,0
285.81,0,4,0
285.92,0,4,0
286.03,0,4,0
286.13,0,4,0
286.24,0,4,0
286.34,0,4,0
286.45,0,4,0
286.55,0,4,0
286.66,0,4,0
286.77,0,4,0
286.88,0,4,0
286.98,0,4,0
287.08,0,4,0
287.19,0,4,0
287.29,0,4,0
287.4,0,4,0
287.5,0,4,0
287.62,0,4,0
287.72,0,4,0
287.83,0,4,0
287.93,0,4,0
288.04,0,4,0
288.14,0,4,0
288.24,0,4,0
288.36,0,4,0
288.46,0,4,0
288.57,0,4,0
288.67,0,4,0
288.78,0,4,0
288.88,0,4,0
288.99,0,4,0
289.09,0,4,0
289.2,0,4,0
289.31,0,4,0
289.41,0,4,0
289.52,0,4,0
289.62,0,4,0
289.73,0,4,0
289.83,0,4,0
289.94,0,4,0
290.05,0,4,0
290.15,0,4,0
290.26,0,4,0
290.36,0,4,0
290.47,0,4,0
290.57,0,4,0
290.68,0,4,0
290.78,0,4,0
290.9,0,4,0
291,0,4,0
291.1,0,4,0
291.21,0,4,0
291.31,0,4,0
291.42,0,4,0
291.52,0,4,0
291.63,0,4,0
291.74,0,4,0
291.84,0,4,0
291.95,0,4,0
292.05,0,4,0
292.16,0,4,0
292.26,0,4,0
292.37,0,4,0
292.48,0,4,0
292.58,0,4,0
292.69,0,4,0
292.79,0,4,0
292.9,0,4,0
293,0,4,0
293.11,0,4,0
293.21,0,4,0
293.33,0,4,0
293.43,0,4,0
293.58,0,4,0
293.67,0,4,0
293.78,0,4,0
293.89,0,4,0
293.99,0,4,0
294.1,0,4,0
294.21,0,4,0
294.31,0,4,0
294.42,0,4,0
294.53,0,4,0
294.64,0,4,0
294.74,0,4,0
294.85,0,4,0
294.96,0,4,0
295.07,0,4,0
295.18,0,4,0
295.28,0,4,0
295.39,0,4,0
295.5,0,4,0
295.61,0,4,0
295.71,0,4,0
295.82,0,4,0
295.93,0,4,0
296.04,0,4,0
296.14,0,4,0
296.25,0,4,0
296.36,0,4,0
296.47,0,4,0
296.57,0,4,0
296.69,0,4,0
296.8,0,4,0
296.9,0,4,0
297.01,0,4,0
297.11,0,4,0
297.22,0,4,0
297.33,0,4,0
297.44,0,4,0
297.54,0,4,0
297.65,0,4,0
297.76,0,4,0
297.86,0,4,0
297.98,0,4,0
298.09,0,4,0
298.2,0,4,0
298.3,0,4,0
298.41,0,4,0
298.53,0,4,0
298.63,0,4,0
298.75,0,4,0
298.85,0,4,0
298.96,0,4,0
299.07,5,4,0
299.19,5,4,0
299.29,5,4,0
299.4,5,4,0
299.5,5,4,0
299.61,5,4,0
299.71,5,4,0
299.82,5,4,0
299.93,5,4,0
300.04,5,4,0
300.14,5,4,0
300.24,5,4,0
300.35,5,4,0
300.46,5,4,0
300.57,5,4,0
300.67,5,4,0
300.78,5,4,0
300.88,5,4,0
300.99,5,4,0
301.1,5,4,0
301.2,5,4,0
301.31,5,4,0
301.43,5,4,0
301.53,5,4,0
301.63,5,4,0
301.74,5,4,0
302.04,5,4,0
302.14,5,4,0
302.25,5,4,0
302.35,5,4,0
302.46,5,4,0
302.57,5,4,0
302.67,5,4,0
302.79,5,4,0
302.89,5,4,0
303,5,4,0
303.11,5,4,0
303.21,5,4,0
303.33,5,4,0
303.43,5,4,0
303.54,5,4,0
303.65,5,4,0
303.76,5,4,0
303.87,5,4,0
303.97,5,4,0
304.08,5,4,0
304.18,5,4,0
304.29,5,4,0
304.4,5,4,0
304.5,5,4,0
304.61,5,4,0
304.72,5,4,0
304.82,5,4,0
304.93,5,4,0
305.05,5,4,0
305.15,5,4,0
305.26,5,4,0
305.37,5,4,0
305.47,5,4,0
305.59,5,4,0
305.69,5,4,0
305.8,5,4,0
305.9,5,4,0
306.01,5,4,0
306.13,5,4,0
306.23,5,4,0
306.34,5,4,0
306.44,5,4,0
306.55,5,4,0
306.65,5,4,0
306.76,5,4,0
306.87,5,4,0
306.98,5,4,0
307.09,5,4,0
307.19,5,4,0
307.3,5,4,0
307.41,5,4,0
307.52,5,4,0
307.63,5,4,0
307.73,5,4,0
307.84,5,4,0
307.95,5,4,0
308.06,5,4,0
308.17,5,4,0
308.27,5,4,0
308.38,5,4,0
308.49,5,4,0
308.6,5,4,0
308.71,5,4,0
308.81,5,4,0
308.91,5,4,0
309.02,5,4,0
309.13,5,4,0
309.24,5,4,0
309.35,5,4,0
309.46,5,4,0
309.57,5,4,0
309.67,5,4,0
309.78,5,4,0
309.89,5,4,0
309.99,5,4,0
310.1,5,4,0
310.21,5,4,0
310.32,5,4,0
310.42,5,4,0
310.53,5,4,0
310.64,5,4,0
310.75,5,4,0
310.86,5,4,0
310.96,5,4,0
311.07,5,4,0
311.18,5,4,0
311.29,5,4,0
311.4,5,4,0
311.51,5,4,0
311.62,5,4,0
311.72,5,4,0
311.83,5,4,0
311.93,5,4,0
312.05,5,4,0
312.15,5,4,0
312.26,5,4,0
312.36,5,4,0
312.47,5,4,0
312.58,5,4,0
312.69,5,4,0
312.8,5,4,0
312.91,5,4,0
313.01,5,4,0
313.11,5,4,0
313.22,5,4,0
313.33,5,4,0
313.44,5,4,0
313.54,5,4,0
313.65,5,4,0
313.76,5,4,0
313.87,5,4,0
313.97,5,4,0
314.08,5,4,0
314.19,5,4,0
314.3,5,4,0
314.41,5,4,0
314.52,5,4,0
314.62,5,4,0
314.73,5,4,0
314.84,5,4,0
314.94,5,4,0
315.06,5,4,0
315.16,5,4,0
315.27,5,4,0
315.37,5,4,0
315.48,5,4,0
315.59,5,4,0
315.69,5,4,0
315.8,5,4,0
315.91,5,4,0
316.02,5,4,0
316.12,5,4,0
316.23,5,4,0
316.34,5,4,0
316.44,5,4,0
316.55,5,4,0
316.66,5,4,0
316.77,5,4,0
316.88,5,4,0
317.16,5,4,0
317.27,5,4,0
317.37,5,4,0
317.49,5,4,0
317.59,5,4,0
317.7,5,4,0
317.8,5,4,0
317.91,5,4,0
318.01,5,4,0
318.12,5,4,0
318.24,5,4,0
318.34,5,4,0
318.44,5,4,0
318.55,5,4,0
318.66,5,4,0
318.77,5,4,0
318.87,5,4,0
318.98,5,4,0
319.09,5,4,0
319.2,5,4,0
319.31,5,4,0
319.41,5,4,0
319.52,5,4,0
319.63,5,4,0
319.74,5,4,0
319.85,5,4,0
319.95,5,4,0
320.05,5,4,0
320.16,5,4,0
320.26,5,4,0
320.38,5,4,0
320.48,5,4,0
320.59,5,4,0
320.7,5,4,0
320.8,5,4,0
320.91,5,4,0
321.03,5,4,0
321.13,5,4,0
321.23,5,4,0
321.34,5,4,0
321.46,5,4,0
321.56,5,4,0
321.67,5,4,0
321.77,5,4,0
321.88,5,4,0
321.99,5,4,0
322.1,5,4,0
322.21,5,4,0
322.31,5,4,0
322.41,5,4,0
322.52,5,4,0
322.64,5,4,0
322.74,5,4,0
322.84,5,4,0
322.95,5,4,0
323.06,5,4,0
323.17,5,4,0
323.27,5,4,0
323.38,5,4,0
323.49,5,4,0
323.6,5,4,0
323.7,5,4,0
323.81,5,4,0
323.91,5,4,0
324.02,5,4,0
324.13,5,4,0
324.24,5,4,0
324.34,5,4,0
324.45,5,4,0
324.56,5,4,0
324.67,5,4,0
324.77,5,4,0
324.88,5,4,0
325,5,4,0
325.1,5,4,0
325.21,5,4,0
325.31,5,4,0
325.42,5,4,0
325.52,5,4,0
325.63,5,4,0
325.74,5,4,0
325.85,5,4,0
325.96,5,4,0
326.08,5,4,0
326.19,5,4,0
326.29,5,4,0
326.4,5,4,0
326.5,5,4,0
326.61,5,4,0
326.72,5,4,0
326.83,5,4,0
326.94,5,4,0
327.04,5,4,0
327.15,5,4,0
327.25,5,4,0
327.36,5,4,0
327.47,5,4,0
327.57,5,4,0
327.68,5,4,0
327.79,5,4,0
327.9,5,4,0
328.01,5,4,0
328.11,5,4,0
328.22,5,4,0
328.33,5,4,0
328.43,5,4,0
328.54,5,4,0
328.65,5,4,0
328.76,5,4,0
328.87,5,4,0
328.97,5,4,0
329.08,0,4,0
329.19,0,4,0
329.3,0,4,0
329.4,0,4,0
329.51,0,4,0
329.62,0,4,0
329.72,0,4,0
329.83,0,4,0
329.94,0,4,0
330.05,0,4,0
330.16,0,4,0
330.26,0,4,0
330.37,0,4,0
330.48,0,4,0
330.58,0,4,0
330.7,0,4,0
330.8,0,4,0
330.91,0,4,0
331.01,0,4,0
331.12,0,4,0
331.33,0,4,0
331.43,0,4,0
331.54,0,4,0
331.64,0,4,0
331.75,0,4,0
331.85,0,4,0
331.96,0,4,0
332.07,0,4,0
332.17,0,4,0
332.27,0,4,0
332.38,0,4,0
332.49,0,4,0
332.59,0,4,0
332.7,0,4,0
332.8,0,4,0
332.91,0,4,0
333.01,0,4,0
333.12,0,4,0
333.22,0,4,0
333.33,0,4,0
333.43,0,4,0
333.54,0,4,0
333.65,0,4,0
333.75,0,4,0
333.86,0,4,0
333.96,0,4,0
334.07,0,4,0
334.17,0,4,0
334.28,0,4,0
334.38,0,4,0
334.49,0,4,0
334.59,0,4,0
334.7,0,4,0
334.81,0,4,0
334.91,0,4,0
335.02,0,4,0
335.12,0,4,0
335.23,0,4,0
335.33,0,4,0
335.44,0,4,0
335.54,0,4,0
335.65,0,4,0
335.75,0,4,0
335.86,0,4,0
335.96,0,4,0
336.07,0,4,0
336.17,0,4,0
336.28,0,4,0
336.39,0,4,0
336.49,0,4,0
336.59,0,4,0
336.7,0,4,0
336.81,0,4,0
336.91,0,4,0
337.02,0,4,0
337.12,0,4,0
337.23,0,4,0
337.33,0,4,0
337.44,0,4,0
337.54,0,4,0
337.65,0,4,0
337.75,0,4,0
337.86,0,4,0
337.97,0,4,0
338.07,0,4,0
338.18,0,4,0
338.28,0,4,0
338.39,0,4,0
338.49,0,4,0
338.6,0,4,0
338.89,0,4,0
339,0,4,0
339.1,0,4,0
339.21,0,4,0
339.31,0,4,0
339.42,0,4,0
339.52,0,4,0
339.63,0,4,0
339.74,0,4,0
339.84,0,4,0
339.94,0,4,0
340.05,0,4,0
340.16,0,4,0
340.26,0,4,0
340.36,0,4,0
340.47,0,4,0
340.58,0,4,0
340.68,0,4,0
340.79,0,4,0
340.89,0,4,0
341,0,4,0
341.1,0,4,0
341.21,0,4,0
341.31,0,4,0
341.42,0,4,0
341.52,0,4,0
341.63,0,4,0
341.73,0,4,0
341.84,0,4,0
341.94,0,4,0
342.05,0,4,0
342.15,0,4,0
342.26,0,4,0
342.37,0,4,0
342.47,0,4,0
342.58,0,4,0
342.68,0,4,0
342.79,0,4,0
342.89,0,4,0
343,0,4,0
343.1,0,4,0
343.21,0,4,0
343.31,0,4,0
343.42,0,4,0
343.52,0,4,0
343.63,0,4,0
343.73,0,4,0
343.84,0,4,0
343.95,0,4,0
344.05,0,4,0
344.16,0,4,0
344.26,0,4,0
344.37,0,4,0
344.47,0,4,0
344.58,0,4,0
344.69,0,4,0
344.79,0,4,0
344.9,0,4,0
345,0,4,0
345.11,0,4,0
345.21,0,4,0
345.32,0,4,0
345.42,0,4,0
345.53,0,4,0
345.64,0,4,0
345.74,0,4,0
345.85,0,4,0
345.95,0,4,0
346.06,0,4,0
346.16,0,4,0
346.27,0,4,0
346.38,0,4,0
346.48,0,4,0
346.59,0,4,0
346.69,0,4,0
346.8,0,4,0
346.9,0,4,0
347.01,0,4,0
347.11,0,4,0
347.23,0,4,0
347.33,0,4,0
347.43,0,4,0
347.54,0,4,0
347.64,0,4,0
347.75,0,4,0
347.85,0,4,0
347.96,0,4,0
348.07,0,4,0
348.17,0,4,0
348.28,0,4,0
348.38,0,4,0
348.49,0,4,0
348.59,0,4,0
348.7,0,4,0
348.81,0,4,0
348.91,0,4,0
349.02,0,4,0
349.12,0,4,0
349.23,0,4,0
349.33,0,4,0
349.44,0,4,0
349.54,0,4,0
349.65,0,4,0
349.75,0,4,0
349.86,0,4,0
349.96,0,4,0
350.07,0,4,0
350.17,0,4,0
350.28,0,4,0
350.39,0,4,0
350.49,0,4,0
350.6,0,4,0
350.7,0,4,0
350.81,0,4,0
350.91,0,4,0
351.02,0,4,0
351.13,0,4,0
351.23,0,4,0
351.34,0,4,0
351.44,0,4,0
351.55,0,4,0
351.65,0,4,0
351.76,0,4,0
351.86,0,4,0
351.98,0,4,0
352.08,0,4,0
352.19,0,4,0
352.29,0,4,0
352.4,0,4,0
352.5,0,4,0
352.61,0,4,0
352.71,0,4,0
352.83,0,4,0
352.93,0,4,0
353.03,0,4,0
353.13,0,4,0
353.24,0,4,0
353.34,0,4,0
353.45,0,4,0
353.56,0,4,0
353.67,0,4,0
353.77,0,4,0
353.87,0,4,0
353.98,0,4,0
354.08,0,4,0
354.19,0,4,0
354.3,0,4,0
354.41,0,4,0
354.51,0,4,0
354.62,0,4,0
354.72,0,4,0
354.82,0,4,0
354.93,0,4,0
355.04,0,4,0
355.14,0,4,0
355.26,0,4,0
355.36,0,4,0
355.46,0,4,0
355.57,0,4,0
355.67,0,4,0
355.78,0,4,0
355.88,0,4,0
355.99,0,4,0
356.1,0,4,0
356.2,0,4,0
356.31,0,4,0
356.41,0,4,0
356.52,0,4,0
356.62,0,4,0
356.73,0,4,0
356.84,0,4,0
356.94,0,4,0
357.05,0,4,0
357.15,0,4,0
357.26,0,4,0
357.36,0,4,0
357.47,0,4,0
357.57,0,4,0
357.68,0,4,0
357.78,0,4,0
357.89,0,4,0
357.99,0,4,0
358.1,0,4,0
358.21,0,4,0
358.31,0,4,0
358.42,0,4,0
358.53,0,4,0
358.63,0,4,0
358.73,0,4,0
358.84,0,4,0
358.94,0,4,0
359.05,0,4,0
359.16,5,4,0
359.26,5,4,0
359.38,5,4,0
359.48,5,4,0
359.58,5,4,0
359.69,5,4,0
359.79,5,4,0
359.9,5,4,0
360,5,4,0
360.11,5,4,0
360.22,5,4,0
360.32,5,4,0
360.42,5,4,0
360.53,5,4,0
360.63,5,4,0
360.74,5,4,0
360.85,5,4,0
360.96,5,4,0
361.06,5,4,0
361.17,5,4,0
361.27,5,4,0
361.38,5,4,0
361.48,5,4,0
361.59,5,4,0
361.69,5,4,0
361.8,5,4,0
361.91,5,4,0
362.01,5,4,0
362.12,5,4,0
362.22,5,4,0
362.33,5,4,0
362.43,5,4,0
362.54,5,4,0
362.65,5,4,0
362.75,5,4,0
362.86,5,4,0
362.96,5,4,0
363.07,5,4,0
363.17,5,4,0
363.28,5,4,0
363.38,5,4,0
363.49,5,4,0
363.6,5,4,0
363.7,5,4,0
363.8,5,4,0
363.91,5,4,0
364.02,5,4,0
364.12,5,4,0
364.23,5,4,0
364.34,5,4,0
364.44,5,4,0
364.55,5,4,0
364.65,5,4,0
364.76,5,4,0
364.86,5,4,0
364.97,5,4,0
365.07,5,4,0
365.18,5,4,0
365.28,5,4,0
365.39,5,4,0
365.49,5,4,0
365.6,5,4,0
365.71,5,4,0
365.81,5,4,0
365.92,5,4,0
366.02,5,4,0
366.13,5,4,0
366.23,5,4,0
366.34,5,4,0
366.45,5,4,0
366.55,5,4,0
366.65,5,4,0
366.77,5,4,0
366.87,5,4,0
366.98,5,4,0
367.08,5,4,0
367.18,5,4,0
367.29,5,4,0
367.4,5,4,0
367.5,5,4,0
367.6,5,4,0
367.71,5,4,0
367.81,5,4,0
367.92,5,4,0
368.03,5,4,0
368.13,5,4,0
368.23,5,4,0
368.34,5,4,0
368.45,5,4,0
368.55,5,4,0
368.66,5,4,0
368.76,5,4,0
368.87,5,4,0
368.97,5,4,0
369.08,5,4,0
369.19,5,4,0
369.29,5,4,0
369.4,5,4,0
369.5,5,4,0
369.61,5,4,0
369.71,5,4,0
369.82,5,4,0
369.93,5,4,0
370.03,5,4,0
370.13,5,4,0
370.24,5,4,0
370.35,5,4,0
370.45,5,4,0
370.56,5,4,0
370.66,5,4,0
370.77,5,4,0
370.87,5,4,0
370.98,5,4,0
371.09,5,4,0
371.19,5,4,0
371.3,5,4,0
371.4,5,4,0
371.51,5,4,0
371.62,5,4,0
371.72,5,4,0
371.83,5,4,0
371.93,5,4,0
372.04,5,4,0
372.14,5,4,0
372.24,5,4,0
372.35,5,4,0
372.46,5,4,0
372.56,5,4,0
372.67,5,4,0
372.78,5,4,0
372.88,5,4,0
372.99,5,4,0
373.09,5,4,0
373.2,5,4,0
373.3,5,4,0
373.41,5,4,0
373.52,5,4,0
373.62,5,4,0
373.72,5,4,0
373.83,5,4,0
373.93,5,4,0
374.05,5,4,0
374.15,5,4,0
374.26,5,4,0
374.36,5,4,0
374.46,5,4,0
374.57,5,4,0
374.67,5,4,0
374.84,5,4,0
374.92,5,4,0
375.02,5,4,0
375.13,5,4,0
375.23,5,4,0
375.34,5,4,0
375.44,5,4,0
375.55,5,4,0
375.66,5,4,0
375.76,5,4,0
375.87,5,4,0
375.97,5,4,0
376.08,5,4,0
376.18,5,4,0
376.29,5,4,0
376.39,5,4,0
376.5,5,4,0
376.6,5,4,0
376.71,5,4,0
376.82,5,4,0
376.93,5,4,0
377.03,5,4,0
377.16,5,4,0
377.25,5,4,0
377.36,5,4,0
377.46,5,4,0
377.57,5,4,0
377.68,5,4,0
377.78,5,4,0
377.89,5,4,0
378,5,4,0
378.1,5,4,0
378.21,5,4,0
378.32,5,4,0
378.42,5,4,0
378.53,5,4,0
378.64,5,4,0
378.74,5,4,0
378.85,5,4,0
378.96,5,4,0
379.06,5,4,0
379.16,5,4,0
379.27,5,4,0
379.37,5,4,0
379.48,5,4,0
379.59,5,4,0
379.69,5,4,0
379.8,5,4,0
379.9,5,4,0
380.02,5,4,0
380.12,5,4,0
380.23,5,4,0
380.34,5,4,0
380.44,5,4,0
380.56,5,4,0
380.67,5,4,0
380.78,5,4,0
380.88,5,4,0
380.98,5,4,0
381.1,5,4,0
381.21,5,4,0
381.31,5,4,0
381.42,5,4,0
381.52,5,4,0
381.64,5,4,0
381.74,5,4,0
381.85,5,4,0
381.96,5,4,0
382.06,5,4,0
382.17,5,4,0
382.28,5,4,0
382.39,5,4,0
382.49,5,4,0
382.6,5,4,0
382.91,5,4,0
383.02,5,4,0
383.12,5,4,0
383.22,5,4,0
383.33,5,4,0
383.44,5,4,0
383.55,5,4,0
383.66,5,4,0
383.77,5,4,0
383.88,5,4,0
383.98,5,4,0
384.09,5,4,0
384.19,5,4,0
384.3,5,4,0
384.41,5,4,0
384.51,5,4,0
384.62,5,4,0
384.73,5,4,0
384.84,5,4,0
384.94,5,4,0
385.06,5,4,0
385.16,5,4,0
385.27,5,4,0
385.37,5,4,0
385.48,5,4,0
385.59,5,4,0
385.69,5,4,0
385.8,5,4,0
385.91,5,4,0
386.01,5,4,0
386.12,5,4,0
386.23,5,4,0
386.33,5,4,0
386.43,5,4,0
386.54,5,4,0
386.65,5,4,0
386.75,5,4,0
386.86,5,4,0
386.96,5,4,0
387.07,5,4,0
387.17,5,4,0
387.28,5,4,0
387.38,5,4,0
387.49,5,4,0
387.59,5,4,0
387.7,5,4,0
387.81,5,4,0
387.91,5,4,0
388.02,5,4,0
388.12,5,4,0
388.23,5,4,0
388.33,5,4,0
388.44,5,4,0
388.54,5,4,0
388.65,5,4,0
388.75,5,4,0
388.87,5,4,0
388.97,5,4,0
389.09,0,4,0
389.19,0,4,0
389.3,0,4,0
389.4,0,4,0
389.51,0,4,0
389.62,0,4,0
389.73,0,4,0
389.83,0,4,0
389.94,0,4,0
390.05,0,4,0
390.15,0,4,0
390.26,0,4,0
390.36,0,4,0
390.47,0,4,0
390.58,0,4,0
390.69,0,4,0
390.8,0,4,0
390.9,0,4,0
391.01,0,4,0
391.12,0,4,0
391.22,0,4,0
391.33,0,4,0
391.44,0,4,0
391.54,0,4,0
391.64,0,4,0
391.75,0,4,0
391.85,0,4,0
391.96,0,4,0
392.06,0,4,0
392.17,0,4,0
392.27,0,4,0
392.38,0,4,0
392.48,0,4,0
392.59,0,4,0
392.69,0,4,0
392.8,0,4,0
392.9,0,4,0
393.01,0,4,0
393.12,0,4,0
393.23,0,4,0
393.33,0,4,0
393.44,0,4,0
393.55,0,4,0
393.66,0,4,0
393.76,0,4,0
393.87,0,4,0
393.97,0,4,0
394.08,0,4,0
394.19,0,4,0
394.29,0,4,0
394.4,0,4,0
394.51,0,4,0
394.62,0,4,0
394.72,0,4,0
394.83,0,4,0
394.93,0,4,0
395.04,0,4,0
395.15,0,4,0
395.25,0,4,0
395.36,0,4,0
395.46,0,4,0
395.57,0,4,0
395.67,0,4,0
395.78,0,4,0
395.89,0,4,0
395.99,0,4,0
396.1,0,4,0
396.2,0,4,0
396.31,0,4,0
396.41,0,4,0
396.53,0,4,0
396.63,0,4,0
396.73,0,4,0
396.85,0,4,0
396.95,0,4,0
397.06,0,4,0
397.16,0,4,0
397.27,0,4,0
397.37,0,4,0
397.48,0,4,0
397.59,0,4,0
397.92,0,4,0
397.98,0,4,0
398.09,0,4,0
398.19,0,4,0
398.3,0,4,0
398.41,0,4,0
398.52,0,4,0
398.63,0,4,0
398.73,0,4,0
398.84,0,4,0
398.95,0,4,0
399.06,0,4,0
399.17,0,4,0
399.27,0,4,0
399.38,0,4,0
399.49,0,4,0
399.59,0,4,0
399.7,0,4,0
399.8,0,4,0
399.91,0,4,0
400.01,0,4,0
400.12,0,4,0
400.22,0,4,0
400.33,0,4,0
400.44,0,4,0
400.54,0,4,0
400.65,0,4,0
400.75,0,4,0
400.86,0,4,0
400.96,0,4,0
401.07,0,4,0
401.18,0,4,0
401.28,0,4,0
401.39,0,4,0
401.49,0,4,0
401.59,0,4,0
401.7,0,4,0
401.8,0,4,0
401.91,0,4,0
402.02,0,4,0
402.12,0,4,0
402.23,0,4,0
402.33,0,4,0
402.44,0,4,0
402.54,0,4,0
402.65,0,4,0
402.75,0,4,0
402.86,0,4,0
402.96,0,4,0
403.07,0,4,0
403.18,0,4,0
403.28,0,4,0
403.39,0,4,0
403.49,0,4,0
403.6,0,4,0
403.7,0,4,0
403.81,0,4,0
403.91,0,4,0
404.02,0,4,0
404.12,0,4,0
404.23,0,4,0
404.33,0,4,0
404.44,0,4,0
404.54,0,4,0
404.65,0,4,0
404.75,0,4,0
404.86,0,4,0
404.97,0,4,0
405.08,0,4,0
405.18,0,4,0
405.29,0,4,0
405.4,0,4,0
405.51,0,4,0
405.62,0,4,0
405.73,0,4,0
405.83,0,4,0
405.94,0,4,0
406.04,0,4,0
406.15,0,4,0
406.25,0,4,0
406.36,0,4,0
406.46,0,4,0
406.57,0,4,0
406.67,0,4,0
406.78,0,4,0
406.88,0,4,0
406.98,0,4,0
407.09,0,4,0
407.2,0,4,0
407.3,0,4,0
407.41,0,4,0
407.51,0,4,0
407.62,0,4,0
407.73,0,4,0
407.83,0,4,0
407.94,0,4,0
408.04,0,4,0
408.15,0,4,0
408.25,0,4,0
408.36,0,4,0
408.46,0,4,0
408.57,0,4,0
408.67,0,4,0
408.78,0,4,0
408.88,0,4,0
408.99,0,4,0
409.09,0,4,0
409.2,0,4,0
409.3,0,4,0
409.41,0,4,0
409.51,0,4,0
409.62,0,4,0
409.72,0,4,0
409.83,0,4,0
410.06,0,4,0
410.16,0,4,0
410.27,0,4,0
410.37,0,4,0
410.48,0,4,0
410.58,0,4,0
410.69,0,4,0
410.79,0,4,0
410.9,0,4,0
411,0,4,0
411.11,0,4,0
411.22,0,4,0
411.32,0,4,0
411.43,0,4,0
411.53,0,4,0
411.64,0,4,0
411.74,0,4,0
411.85,0,4,0
411.95,0,4,0
412.06,0,4,0
412.16,0,4,0
412.27,0,4,0
412.38,0,4,0
412.48,0,4,0
412.59,0,4,0
412.69,0,4,0
412.8,0,4,0
412.9,0,4,0
413.01,0,4,0
413.11,0,4,0
413.22,0,4,0
413.32,0,4,0
413.43,0,4,0
413.54,0,4,0
413.64,0,4,0
413.74,0,4,0
413.85,0,4,0
413.96,0,4,0
414.06,0,4,0
414.17,0,4,0
414.27,0,4,0
414.38,0,4,0
414.48,0,4,0
414.59,0,4,0
414.69,0,4,0
414.8,0,4,0
414.9,0,4,0
415.01,0,4,0
415.12,0,4,0
415.22,0,4,0
415.33,0,4,0
415.43,0,4,0
415.54,0,4,0
415.64,0,4,0
415.75,0,4,0
415.85,0,4,0
415.96,0,4,0
416.06,0,4,0
416.17,0,4,0
416.27,0,4,0
416.38,0,4,0
416.48,0,4,0
416.59,0,4,0
416.69,0,4,0
416.8,0,4,0
416.9,0,4,0
417.01,0,4,0
417.12,0,4,0
417.22,0,4,0
417.33,0,4,0
417.43,0,4,0
417.54,0,4,0
417.64,0,4,0
417.75,0,4,0
417.85,0,4,0
417.96,0,4,0
418.06,0,4,0
418.17,0,4,0
418.27,0,4,0
418.38,0,4,0
418.48,0,4,0
418.59,0,4,0
418.7,0,4,0
418.8,0,4,0
418.91,0,4,0
419.01,0,4,0
419.12,5,4,0
419.22,5,4,0
419.33,5,4,0
419.43,5,4,0
419.54,5,4,0
419.65,5,4,0
419.75,5,4,0
419.85,5,4,0
419.96,5,4,0
420.07,5,4,0
420.17,5,4,0
420.28,5,4,0
420.38,5,4,0
420.48,5,4,0
420.59,5,4,0
420.69,5,4,0
420.8,5,4,0
420.91,5,4,0
421.02,5,4,0
421.12,5,4,0
421.22,5,4,0
421.33,5,4,0
421.43,5,4,0
421.54,5,4,0
421.65,5,4,0
421.75,5,4,0
421.86,5,4,0
421.97,5,4,0
422.07,5,4,0
422.17,5,4,0
422.28,5,4,0
422.39,5,4,0
422.49,5,4,0
422.6,5,4,0
422.71,5,4,0
422.81,5,4,0
422.91,5,4,0
423.02,5,4,0
423.13,5,4,0
423.23,5,4,0
423.34,5,4,0
423.44,5,4,0
423.55,5,4,0
423.65,5,4,0
423.76,5,4,0
423.86,5,4,0
423.97,5,4,0
424.08,5,4,0
424.18,5,4,0
424.29,5,4,0
424.39,5,4,0
424.5,5,4,0
424.6,5,4,0
424.71,5,4,0
424.82,5,4,0
424.92,5,4,0
425.03,5,4,0
425.14,5,4,0
425.25,5,4,0
425.35,5,4,0
425.45,5,4,0
425.56,5,4,0
425.66,5,4,0
425.77,5,4,0
425.87,5,4,0
425.99,5,4,0
426.09,5,4,0
426.19,5,4,0
426.3,5,4,0
426.4,5,4,0
426.51,5,4,0
426.61,5,4,0
426.72,5,4,0
426.83,5,4,0
426.93,5,4,0
427.19,5,4,0
427.3,5,4,0
427.4,5,4,0
427.51,5,4,0
427.61,5,4,0
427.72,5,4,0
427.82,5,4,0
427.93,5,4,0
428.03,5,4,0
428.14,5,4,0
428.24,5,4,0
428.36,5,4,0
428.46,5,4,0
428.56,5,4,0
428.67,5,4,0
428.77,5,4,0
428.88,5,4,0
428.98,5,4,0
429.09,5,4,0
429.2,5,4,0
429.3,5,4,0
429.41,5,4,0
429.51,5,4,0
429.61,5,4,0
429.72,5,4,0
429.82,5,4,0
429.94,5,4,0
430.04,5,4,0
430.15,5,4,0
430.25,5,4,0
430.36,5,4,0
430.46,5,4,0
430.57,5,4,0
430.67,5,4,0
430.78,5,4,0
430.89,5,4,0
430.99,5,4,0
431.1,5,4,0
431.2,5,4,0
431.31,5,4,0
431.41,5,4,0
431.52,5,4,0
431.63,5,4,0
431.73,5,4,0
431.84,5,4,0
431.94,5,4,0
432.04,5,4,0
432.15,5,4,0
432.26,5,4,0
432.36,5,4,0
432.48,5,4,0
432.57,5,4,0
432.68,5,4,0
432.78,5,4,0
432.89,5,4,0
432.99,5,4,0
433.1,5,4,0
433.21,5,4,0
433.32,5,4,0
433.42,5,4,0
433.52,5,4,0
433.63,5,4,0
433.73,5,4,0
433.84,5,4,0
433.95,5,4,0
434.06,5,4,0
434.16,5,4,0
434.26,5,4,0
434.37,5,4,0
434.47,5,4,0
434.58,5,4,0
434.69,5,4,0
434.79,5,4,0
434.9,5,4,0
435.01,5,4,0
435.11,5,4,0
435.22,5,4,0
435.32,5,4,0
435.43,5,4,0
435.53,5,4,0
435.64,5,4,0
435.75,5,4,0
435.85,5,4,0
435.96,5,4,0
436.06,5,4,0
436.17,5,4,0
436.27,5,4,0
436.38,5,4,0
436.48,5,4,0
436.59,5,4,0
436.7,5,4,0
436.8,5,4,0
436.91,5,4,0
437.01,5,4,0
437.12,5,4,0
437.22,5,4,0
437.33,5,4,0
437.44,5,4,0
437.54,5,4,0
437.65,5,4,0
437.75,5,4,0
437.86,5,4,0
437.96,5,4,0
438.07,5,4,0
438.18,5,4,0
438.28,5,4,0
438.38,5,4,0
438.49,5,4,0
438.6,5,4,0
438.7,5,4,0
438.8,5,4,0
438.91,5,4,0
439.02,5,4,0
439.12,5,4,0
439.23,5,4,0
439.33,5,4,0
439.44,5,4,0
439.54,5,4,0
439.65,5,4,0
439.76,5,4,0
439.86,5,4,0
439.97,5,4,0
440.07,5,4,0
440.18,5,4,0
440.29,5,4,0
440.39,5,4,0
440.49,5,4,0
440.61,5,4,0
440.71,5,4,0
440.81,5,4,0
440.92,5,4,0
441.03,5,4,0
441.13,5,4,0
441.23,5,4,0
441.34,5,4,0
441.45,5,4,0
441.55,5,4,0
441.66,5,4,0
441.77,5,4,0
441.87,5,4,0
441.97,5,4,0
442.08,5,4,0
442.18,5,4,0
442.3,5,4,0
442.4,5,4,0
442.5,5,4,0
442.61,5,4,0
442.72,5,4,0
442.82,5,4,0
442.92,5,4,0
443.03,5,4,0
443.14,5,4,0
443.24,5,4,0
443.35,5,4,0
443.46,5,4,0
443.56,5,4,0
443.66,5,4,0
443.77,5,4,0
443.88,5,4,0
443.98,5,4,0
444.09,5,4,0
444.19,5,4,0
444.3,5,4,0
444.4,5,4,0
444.51,5,4,0
444.61,5,4,0
444.72,5,4,0
444.83,5,4,0
444.94,5,4,0
445.04,5,4,0
445.14,5,4,0
445.25,5,4,0
445.35,5,4,0
445.46,5,4,0
445.57,5,4,0
445.67,5,4,0
445.78,5,4,0
445.88,5,4,0
445.99,5,4,0
446.09,5,4,0
446.2,5,4,0
446.3,5,4,0
446.42,5,4,0
446.52,5,4,0
446.63,5,4,0
446.73,5,4,0
446.83,5,4,0
446.94,5,4,0
447.04,5,4,0
447.15,5,4,0
447.26,5,4,0
447.36,5,4,0
447.47,5,4,0
447.57,5,4,0
447.68,5,4,0
447.78,5,4,0
447.89,5,4,0
448,5,4,0
448.11,5,4,0
448.21,5,4,0
448.31,5,4,0
448.42,5,4,0
448.52,5,4,0
448.63,5,4,0
448.73,5,4,0
448.85,5,4,0
448.95,5,4,0
449.06,5,4,0
449.16,0,4,0
449.26,0,4,0
449.37,0,4,0
449.47,0,4,0
449.58,0,4,0
449.69,0,4,0
449.8,0,4,0
449.9,0,4,0
450.01,0,4,0
450.11,0,4,0
450.21,0,4,0
450.32,0,4,0
450.43,0,4,0
450.54,0,4,0
450.64,0,4,0
450.75,0,4,0
450.85,0,4,0
450.96,0,4,0
451.06,0,4,0
451.17,0,4,0
451.28,0,4,0
451.38,0,4,0
451.49,0,4,0
451.66,0,4,0
451.73,0,4,0
451.84,0,4,0
451.95,0,4,0
452.06,0,4,0
452.17,0,4,0
452.27,0,4,0
452.38,0,4,0
452.49,0,4,0
452.6,0,4,0
452.71,0,4,0
452.82,0,4,0
452.93,0,4,0
453.04,0,4,0
453.14,0,4,0
453.25,0,4,0
453.36,0,4,0
453.47,0,4,0
453.57,0,4,0
453.68,0,4,0
453.79,0,4,0
453.9,0,4,0
454.01,0,4,0
454.12,0,4,0
454.22,0,4,0
454.33,0,4,0
454.44,0,4,0
454.54,0,4,0
454.65,0,4,0
454.76,0,4,0
454.87,0,4,0
454.98,0,4,0
455.09,0,4,0
455.19,0,4,0
455.3,0,4,0
455.41,0,4,0
455.52,0,4,0
455.63,0,4,0
455.74,0,4,0
455.84,0,4,0
455.95,0,4,0
456.06,0,4,0
456.17,0,4,0
456.28,0,4,0
456.39,0,4,0
456.5,0,4,0
456.61,0,4,0
456.72,0,4,0
456.83,0,4,0
456.93,0,4,0
457.04,0,4,0
457.15,0,4,0
457.27,0,4,0
457.37,0,4,0
457.48,0,4,0
457.59,0,4,0
457.7,0,4,0
457.8,0,4,0
457.91,0,4,0
458.02,0,4,0
458.13,0,4,0
458.23,0,4,0
458.34,0,4,0
458.45,0,4,0
458.56,0,4,0
458.67,0,4,0
458.78,0,4,0
458.89,0,4,0
458.99,0,4,0
459.1,0,4,0
459.21,0,4,0
459.32,0,4,0
459.43,0,4,0
459.54,0,4,0
459.65,0,4,0
459.76,0,4,0
459.87,0,4,0
459.97,0,4,0
460.08,0,4,0
460.2,0,4,0
460.3,0,4,0
460.41,0,4,0
460.52,0,4,0
460.63,0,4,0
460.73,0,4,0
460.84,0,4,0
460.96,0,4,0
461.06,0,4,0
461.17,0,4,0
461.48,0,4,0
461.59,0,4,0
461.7,0,4,0
461.8,0,4,0
461.92,0,4,0
462.03,0,4,0
462.14,0,4,0
462.25,0,4,0
462.36,0,4,0
462.47,0,4,0
462.57,0,4,0
462.68,0,4,0
462.79,0,4,0
462.9,0,4,0
463.01,0,4,0
463.12,0,4,0
463.23,0,4,0
463.34,0,4,0
463.45,0,4,0
463.56,0,4,0
463.68,0,4,0
463.78,0,4,0
464,0,4,0
464.02,0,4,0
464.12,0,4,0
464.23,0,4,0
464.34,0,4,0
464.45,0,4,0
464.55,0,4,0
464.66,0,4,0
464.77,0,4,0
464.88,0,4,0
464.99,0,4,0
465.1,0,4,0
465.21,0,4,0
465.31,0,4,0
465.42,0,4,0
465.53,0,4,0
465.64,0,4,0
465.74,0,4,0
465.85,0,4,0
465.96,0,4,0
466.06,0,4,0
466.18,0,4,0
466.28,0,4,0
466.39,0,4,0
466.49,0,4,0
466.61,0,4,0
466.71,0,4,0
466.82,0,4,0
466.92,0,4,0
467.03,0,4,0
467.14,0,4,0
467.25,0,4,0
467.35,0,4,0
467.47,0,4,0
467.57,0,4,0
467.68,0,4,0
467.78,0,4,0
467.89,0,4,0
468,0,4,0
468.11,0,4,0
468.21,0,4,0
468.31,0,4,0
468.42,0,4,0
468.53,0,4,0
468.63,0,4,0
468.74,0,4,0
468.86,0,4,0
468.96,0,4,0
469.07,0,4,0
469.18,0,4,0
469.28,0,4,0
469.39,0,4,0
469.5,0,4,0
469.6,0,4,0
469.71,0,4,0
469.82,0,4,0
469.92,0,4,0
470.03,0,4,0
470.13,0,4,0
470.24,0,4,0
470.35,0,4,0
470.45,0,4,0
470.56,0,4,0
470.67,0,4,0
470.77,0,4,0
470.89,0,4,0
470.99,0,4,0
471.1,0,4,0
471.21,0,4,0
471.31,0,4,0
471.42,0,4,0
471.52,0,4,0
471.63,0,4,0
471.74,0,4,0
471.85,0,4,0
471.96,0,4,0
472.07,0,4,0
472.17,0,4,0
472.28,0,4,0
472.39,0,4,0
472.49,0,4,0
472.61,0,4,0
472.71,0,4,0
472.82,0,4,0
472.93,0,4,0
473.03,0,4,0
473.14,0,4,0
473.25,0,4,0
473.36,0,4,0
473.46,0,4,0
473.57,0,4,0
473.67,0,4,0
473.78,0,4,0
473.89,0,4,0
473.99,0,4,0
474.1,0,4,0
474.2,0,4,0
474.31,0,4,0
474.42,0,4,0
474.53,0,4,0
474.64,0,4,0
474.75,0,4,0
474.86,0,4,0
474.96,0,4,0
475.07,0,4,0
475.18,0,4,0
475.28,0,4,0
475.39,0,4,0
475.49,0,4,0
475.6,0,4,0
475.71,0,4,0
475.82,0,4,0
475.93,0,4,0
476.04,0,4,0
476.14,0,4,0
476.25,0,4,0
476.36,0,4,0
476.46,0,4,0
476.76,0,4,0
476.87,0,4,0
476.97,0,4,0
477.08,0,4,0
477.19,0,4,0
477.29,0,4,0
477.4,0,4,0
477.5,0,4,0
477.61,0,4,0
477.72,0,4,0
477.82,0,4,0
477.93,0,4,0
478.04,0,4,0
478.15,0,4,0
478.26,0,4,0
478.36,0,4,0
478.47,0,4,0
478.58,0,4,0
478.68,0,4,0
478.79,0,4,0
478.9,0,4,0
479.01,0,4,0
479.12,5,4,0
479.22,5,4,0
479.33,5,4,0
479.44,5,4,0
479.55,5,4,0
479.65,5,4,0
479.77,5,4,0
479.88,5,4,0
479.98,5,4,0
480.09,5,4,0
480.19,5,4,0
480.3,5,4,0
480.41,5,4,0
480.51,5,4,0
480.62,5,4,0
480.72,5,4,0
480.83,5,4,0
480.94,5,4,0
481.05,5,4,0
481.16,5,4,0
481.27,5,4,0
481.38,5,4,0
481.48,5,4,0
481.59,5,4,0
481.7,5,4,0
481.8,5,4,0
481.9,5,4,0
482.01,5,4,0
482.12,5,4,0
482.22,5,4,0
482.33,5,4,0
482.44,5,4,0
482.55,5,4,0
482.66,5,4,0
482.76,5,4,0
482.87,5,4,0
482.98,5,4,0
483.08,5,4,0
483.2,5,4,0
483.3,5,4,0
483.41,5,4,0
483.51,5,4,0
483.62,5,4,0
483.73,5,4,0
483.83,5,4,0
483.95,5,4,0
484.06,5,4,0
484.16,5,4,0
484.27,5,4,0
484.38,5,4,0
484.49,5,4,0
484.6,5,4,0
484.7,5,4,0
484.81,5,4,0
484.92,5,4,0
485.02,5,4,0
485.13,5,4,0
485.24,5,4,0
485.34,5,4,0
485.45,5,4,0
485.56,5,4,0
485.66,5,4,0
485.77,5,4,0
485.89,5,4,0
485.99,5,4,0
486.09,5,4,0
486.2,5,4,0
486.32,5,4,0
486.42,5,4,0
486.53,5,4,0
486.63,5,4,0
486.74,5,4,0
486.85,5,4,0
486.96,5,4,0
487.06,5,4,0
487.17,5,4,0
487.28,5,4,0
487.39,5,4,0
487.49,5,4,0
487.6,5,4,0
487.71,5,4,0
487.81,5,4,0
487.93,5,4,0
488.03,5,4,0
488.14,5,4,0
488.24,5,4,0
488.35,5,4,0
488.46,5,4,0
488.56,5,4,0
488.67,5,4,0
488.78,5,4,0
488.89,5,4,0
488.99,5,4,0
489.1,5,4,0
489.21,5,4,0
489.32,5,4,0
489.43,5,4,0
489.54,5,4,0
489.64,5,4,0
489.75,5,4,0
489.85,5,4,0
489.96,5,4,0
490.07,5,4,0
490.17,5,4,0
490.28,5,4,0
490.38,5,4,0
490.49,5,4,0
490.6,5,4,0
490.71,5,4,0
490.82,5,4,0
490.93,5,4,0
491.04,5,4,0
491.14,5,4,0
491.25,5,4,0
491.35,5,4,0
491.46,5,4,0
491.57,5,4,0
491.67,5,4,0
491.78,5,4,0
491.89,5,4,0
492.09,5,4,0
492.19,5,4,0
492.27,5,4,0
492.58,5,4,0
492.69,5,4,0
492.86,5,4,0
492.92,5,4,0
493.02,5,4,0
493.13,5,4,0
493.24,5,4,0
493.35,5,4,0
493.46,5,4,0
493.56,5,4,0
493.66,5,4,0
493.77,5,4,0
493.87,5,4,0
493.98,5,4,0
494.09,5,4,0
494.19,5,4,0
494.3,5,4,0
494.4,5,4,0
494.51,5,4,0
494.63,5,4,0
494.74,5,4,0
494.84,5,4,0
494.96,5,4,0
495.06,5,4,0
495.16,5,4,0
495.27,5,4,0
495.37,5,4,0
495.48,5,4,0
495.58,5,4,0
495.69,5,4,0
495.79,5,4,0
495.9,5,4,0
496,5,4,0
496.11,5,4,0
496.21,5,4,0
496.31,5,4,0
496.42,5,4,0
496.53,5,4,0
496.63,5,4,0
496.74,5,4,0
496.85,5,4,0
496.95,5,4,0
497.05,5,4,0
497.16,5,4,0
497.26,5,4,0
497.37,5,4,0
497.48,5,4,0
497.58,5,4,0
497.69,5,4,0
497.79,5,4,0
497.9,5,4,0
498,5,4,0
498.11,5,4,0
498.22,5,4,0
498.32,5,4,0
498.42,5,4,0
498.53,5,4,0
498.63,5,4,0
498.74,5,4,0
498.85,5,4,0
498.95,5,4,0
499.06,5,4,0
499.16,5,4,0
499.26,5,4,0
499.37,5,4,0
499.47,5,4,0
499.58,5,4,0
499.69,5,4,0
499.79,5,4,0
499.9,5,4,0
500,5,4,0
500.11,5,4,0
500.21,5,4,0
500.32,5,4,0
500.42,5,4,0
500.53,5,4,0
500.64,5,4,0
500.74,5,4,0
500.85,5,4,0
500.95,5,4,0
501.06,5,4,0
501.17,5,4,0
501.28,5,4,0
501.38,5,4,0
501.48,5,4,0
501.6,5,4,0
501.7,5,4,0
501.81,5,4,0
501.92,5,4,0
502.02,5,4,0
502.13,5,4,0
502.24,5,4,0
502.35,5,4,0
502.46,5,4,0
502.56,5,4,0
502.66,5,4,0
502.77,5,4,0
502.87,5,4,0
502.98,5,4,0
503.09,5,4,0
503.19,5,4,0
503.3,5,4,0
503.4,5,4,0
503.51,5,4,0
503.61,5,4,0
503.72,5,4,0
503.82,5,4,0
503.93,5,4,0
504.04,5,4,0
504.15,5,4,0
504.25,5,4,0
504.36,5,4,0
504.46,5,4,0
504.57,5,4,0
504.68,5,4,0
504.78,5,4,0
504.89,5,4,0
505,5,4,0
505.1,5,4,0
505.21,5,4,0
505.32,5,4,0
505.42,5,4,0
505.53,5,4,0
505.64,5,4,0
505.75,5,4,0
505.85,5,4,0
505.96,5,4,0
506.06,5,4,0
506.17,5,4,0
506.28,5,4,0
506.38,5,4,0
506.49,5,4,0
506.6,5,4,0
506.7,5,4,0
506.81,5,4,0
506.91,5,4,0
507.02,5,4,0
507.12,5,4,0
507.23,5,4,0
507.33,5,4,0
507.44,5,4,0
507.55,5,4,0
507.86,5,4,0
507.97,5,4,0
508.07,5,4,0
508.18,5,4,0
508.28,5,4,0
508.39,5,4,0
508.49,5,4,0
508.6,5,4,0
508.7,5,4,0
508.81,5,4,0
508.91,5,4,0
509.02,5,4,0
509.12,0,4,0
509.23,0,4,0
509.33,0,4,0
509.44,0,4,0
509.54,0,4,0
509.65,0,4,0
509.75,0,4,0
509.86,0,4,0
509.96,0,4,0
510.07,0,4,0
510.18,0,4,0
510.29,0,4,0
510.4,0,4,0
510.5,0,4,0
510.61,0,4,0
510.72,0,4,0
510.82,0,4,0
510.93,0,4,0
511.03,0,4,0
511.14,0,4,0
511.24,0,4,0
511.35,0,4,0
511.45,0,4,0
511.56,0,4,0
511.67,0,4,0
511.77,0,4,0
511.87,0,4,0
511.98,0,4,0
512.09,0,4,0
512.19,0,4,0
512.3,0,4,0
512.4,0,4,0
512.51,0,4,0
512.61,0,4,0
512.72,0,4,0
512.83,0,4,0
512.93,0,4,0
513.04,0,4,0
513.14,0,4,0
513.25,0,4,0
513.35,0,4,0
513.46,0,4,0
513.56,0,4,0
513.67,0,4,0
513.77,0,4,0
513.88,0,4,0
513.98,0,4,0
514.33,0,4,0
514.34,0,4,0
514.4,0,4,0
514.5,0,4,0
514.61,0,4,0
514.71,0,4,0
514.82,0,4,0
514.92,0,4,0
515.03,0,4,0
515.13,0,4,0
515.24,0,4,0
515.35,0,4,0
515.45,0,4,0
515.55,0,4,0
515.66,0,4,0
515.77,0,4,0
515.87,0,4,0
515.98,0,4,0
516.08,0,4,0
516.19,0,4,0
516.29,0,4,0
516.4,0,4,0
516.5,0,4,0
516.61,0,4,0
516.71,0,4,0
516.82,0,4,0
516.93,0,4,0
517.03,0,4,0
517.14,0,4,0
517.24,0,4,0
517.35,0,4,0
517.45,0,4,0
517.56,0,4,0
517.66,0,4,0
517.77,0,4,0
517.87,0,4,0
517.98,0,4,0
518.09,0,4,0
518.19,0,4,0
518.3,0,4,0
518.4,0,4,0
518.51,0,4,0
518.61,0,4,0
518.72,0,4,0
518.83,0,4,0
518.93,0,4,0
519.04,0,4,0
519.14,0,4,0
519.25,0,4,0
519.35,0,4,0
519.46,0,4,0
519.56,0,4,0
519.67,0,4,0
519.77,0,4,0
519.88,0,4,0
519.98,0,4,0
520.09,0,4,0
520.2,0,4,0
520.3,0,4,0
520.41,0,4,0
520.51,0,4,0
520.62,0,4,0
520.72,0,4,0
520.83,0,4,0
520.93,0,4,0
521.04,0,4,0
521.15,0,4,0
521.25,0,4,0
521.35,0,4,0
521.46,0,4,0
521.57,0,4,0
521.67,0,4,0
521.78,0,4,0
521.88,0,4,0
521.99,0,4,0
522.09,0,4,0
522.2,0,4,0
522.3,0,4,0
522.41,0,4,0
522.51,0,4,0
522.62,0,4,0
522.73,0,4,0
522.83,0,4,0
522.93,0,4,0
523.04,0,4,0
523.14,0,4,0
523.25,0,4,0
523.35,0,4,0
523.46,0,4,0
523.56,0,4,0
523.67,0,4,0
523.77,0,4,0
523.88,0,4,0
523.99,0,4,0
524.09,0,4,0
524.19,0,4,0
524.3,0,4,0
524.41,0,4,0
524.51,0,4,0
524.62,0,4,0
524.72,0,4,0
524.83,0,4,0
524.94,0,4,0
525.04,0,4,0
525.15,0,4,0
525.25,0,4,0
525.35,0,4,0
525.46,0,4,0
525.57,0,4,0
525.67,0,4,0
525.78,0,4,0
525.89,0,4,0
525.99,0,4,0
526.09,0,4,0
526.2,0,4,0
526.3,0,4,0
526.42,0,4,0
526.52,0,4,0
526.63,0,4,0
526.73,0,4,0
526.83,0,4,0
526.94,0,4,0
527.04,0,4,0
527.15,0,4,0
527.26,0,4,0
527.37,0,4,0
527.47,0,4,0
527.58,0,4,0
527.68,0,4,0
527.79,0,4,0
527.89,0,4,0
527.99,0,4,0
528.1,0,4,0
528.21,0,4,0
528.31,0,4,0
528.42,0,4,0
528.52,0,4,0
528.63,0,4,0
528.73,0,4,0
528.84,0,4,0
528.95,0,4,0
529.05,0,4,0
529.16,0,4,0
529.26,0,4,0
529.37,0,4,0
529.47,0,4,0
529.58,0,4,0
529.69,0,4,0
529.79,0,4,0
529.9,0,4,0
530,0,4,0
530.11,0,4,0
530.21,0,4,0
530.32,0,4,0
530.43,0,4,0
530.53,0,4,0
530.64,0,4,0
530.74,0,4,0
530.85,0,4,0
530.95,0,4,0
531.06,0,4,0
531.16,0,4,0
531.28,0,4,0
531.38,0,4,0
531.48,0,4,0
531.59,0,4,0
531.69,0,4,0
531.8,0,4,0
531.9,0,4,0
532.02,0,4,0
532.12,0,4,0
532.22,0,4,0
532.33,0,4,0
532.43,0,4,0
532.54,0,4,0
532.64,0,4,0
532.75,0,4,0
532.86,0,4,0
532.96,0,4,0
533.07,0,4,0
533.17,0,4,0
533.28,0,4,0
533.38,0,4,0
533.49,0,4,0
533.59,0,4,0
533.71,0,4,0
533.81,0,4,0
533.91,0,4,0
534.02,0,4,0
534.12,0,4,0
534.23,0,4,0
534.33,0,4,0
534.44,0,4,0
534.55,0,4,0
534.65,0,4,0
534.76,0,4,0
534.86,0,4,0
534.97,0,4,0
535.07,0,4,0
535.18,0,4,0
535.29,0,4,0
535.39,0,4,0
535.5,0,4,0
535.6,0,4,0
535.71,0,4,0
535.81,0,4,0
535.92,0,4,0
536.02,0,4,0
536.14,0,4,0
536.24,0,4,0
536.34,0,4,0
536.44,0,4,0
536.55,0,4,0
536.65,0,4,0
536.76,0,4,0
536.87,0,4,0
536.98,0,4,0
537.08,0,4,0
537.18,0,4,0
537.29,0,4,0
537.39,0,4,0
537.5,0,4,0
537.61,0,4,0
537.72,0,4,0
537.82,0,4,0
537.92,0,4,0
538.03,0,4,0
538.13,0,4,0
538.24,0,4,0
538.34,0,4,0
538.45,0,4,0
538.56,0,4,0
538.66,0,4,0
538.77,0,4,0
538.87,0,4,0
538.98,0,4,0
539.08,5,4,0
539.19,5,4,0
539.29,5,4,0
539.41,5,4,0
539.51,5,4,0
539.62,5,4,0
539.72,5,4,0
539.83,5,4,0
539.93,5,4,0
540.03,5,4,0
540.14,5,4,0
540.25,5,4,0
540.35,5,4,0
540.46,5,4,0
540.56,5,4,0
540.67,5,4,0
540.77,5,4,0
540.87,5,4,0
540.98,5,4,0
541.09,5,4,0
541.19,5,4,0
541.3,5,4,0
541.4,5,4,0
541.51,5,4,0
541.61,5,4,0
541.73,5,4,0
541.83,5,4,0
541.94,5,4,0
542.04,5,4,0
542.14,5,4,0
542.25,5,4,0
542.35,5,4,0
542.46,5,4,0
542.58,5,4,0
542.68,5,4,0
542.78,5,4,0
542.89,5,4,0
542.99,5,4,0
543.1,5,4,0
543.2,5,4,0
543.31,5,4,0
543.42,5,4,0
543.52,5,4,0
543.73,5,4,0
543.75,5,4,0
543.86,5,4,0
543.96,5,4,0
544.06,5,4,0
544.18,5,4,0
544.28,5,4,0
544.39,5,4,0
544.5,5,4,0
544.61,5,4,0
544.71,5,4,0
544.82,5,4,0
544.93,5,4,0
545.03,5,4,0
545.14,5,4,0
545.24,5,4,0
545.35,5,4,0
545.46,5,4,0
545.56,5,4,0
545.66,5,4,0
545.77,5,4,0
545.88,5,4,0
545.98,5,4,0
546.09,5,4,0
546.19,5,4,0
546.3,5,4,0
546.4,5,4,0
546.5,5,4,0
546.61,5,4,0
546.71,5,4,0
546.82,5,4,0
546.93,5,4,0
547.04,5,4,0
547.14,5,4,0
547.25,5,4,0
547.35,5,4,0
547.63,5,4,0
547.73,5,4,0
547.83,5,4,0
547.95,5,4,0
548.05,5,4,0
548.16,5,4,0
548.27,5,4,0
548.37,5,4,0
548.48,5,4,0
548.58,5,4,0
548.69,5,4,0
548.79,5,4,0
548.9,5,4,0
549,5,4,0
549.11,5,4,0
549.21,5,4,0
549.32,5,4,0
549.42,5,4,0
549.53,5,4,0
549.63,5,4,0
549.74,5,4,0
549.84,5,4,0
549.95,5,4,0
550.05,5,4,0
550.16,5,4,0
550.26,5,4,0
550.37,5,4,0
550.47,5,4,0
550.58,5,4,0
550.68,5,4,0
550.79,5,4,0
550.89,5,4,0
551,5,4,0
551.1,5,4,0
551.21,5,4,0
551.31,5,4,0
551.42,5,4,0
551.52,5,4,0
551.63,5,4,0
551.73,5,4,0
551.84,5,4,0
551.95,5,4,0
552.05,5,4,0
552.15,5,4,0
552.26,5,4,0
552.36,5,4,0
552.47,5,4,0
552.57,5,4,0
552.68,5,4,0
552.79,5,4,0
552.9,5,4,0
553.01,5,4,0
553.12,5,4,0
553.22,5,4,0
553.33,5,4,0
553.43,5,4,0
553.54,5,4,0
553.65,5,4,0
553.75,5,4,0
553.86,5,4,0
553.96,5,4,0
554.07,5,4,0
554.18,5,4,0
554.28,5,4,0
554.39,5,4,0
554.5,5,4,0
554.6,5,4,0
554.71,5,4,0
554.82,5,4,0
554.92,5,4,0
555.03,5,4,0
555.14,5,4,0
555.25,5,4,0
555.36,5,4,0
555.47,5,4,0
555.57,5,4,0
555.68,5,4,0
555.78,5,4,0
555.89,5,4,0
555.99,5,4,0
556.1,5,4,0
556.2,5,4,0
556.31,5,4,0
556.42,5,4,0
556.52,5,4,0
556.63,5,4,0
556.73,5,4,0
556.83,5,4,0
556.94,5,4,0
557.04,5,4,0
557.15,5,4,0
557.25,5,4,0
557.36,5,4,0
557.46,5,4,0
557.57,5,4,0
557.68,5,4,0
557.78,5,4,0
557.89,5,4,0
557.99,5,4,0
558.1,5,4,0
558.2,5,4,0
558.31,5,4,0
558.41,5,4,0
558.52,5,4,0
558.63,5,4,0
558.74,5,4,0
558.84,5,4,0
558.95,5,4,0
559.06,5,4,0
559.16,5,4,0
559.27,5,4,0
559.37,5,4,0
559.48,5,4,0
559.58,5,4,0
559.69,5,4,0
559.8,5,4,0
559.9,5,4,0
560.01,5,4,0
560.11,5,4,0
560.22,5,4,0
560.32,5,4,0
560.43,5,4,0
560.53,5,4,0
560.64,5,4,0
560.74,5,4,0
560.85,5,4,0
560.95,5,4,0
561.06,5,4,0
561.17,5,4,0
561.28,5,4,0
561.38,5,4,0
561.68,5,4,0
561.8,5,4,0
561.9,5,4,0
562.02,5,4,0
562.12,5,4,0
562.23,5,4,0
562.33,5,4,0
562.44,5,4,0
562.55,5,4,0
562.65,5,4,0
562.75,5,4,0
562.86,5,4,0
562.96,5,4,0
563.07,5,4,0
563.17,5,4,0
563.28,5,4,0
563.38,5,4,0
563.49,5,4,0
563.6,5,4,0
563.71,5,4,0
563.81,5,4,0
563.92,5,4,0
564.02,5,4,0
564.13,5,4,0
564.24,5,4,0
564.35,5,4,0
564.45,5,4,0
564.56,5,4,0
564.66,5,4,0
564.77,5,4,0
564.88,5,4,0
564.98,5,4,0
565.09,5,4,0
565.2,5,4,0
565.3,5,4,0
565.41,5,4,0
565.52,5,4,0
565.62,5,4,0
565.73,5,4,0
565.84,5,4,0
565.94,5,4,0
566.05,5,4,0
566.15,5,4,0
566.26,5,4,0
566.37,5,4,0
566.47,5,4,0
566.58,5,4,0
566.69,5,4,0
566.8,5,4,0
566.9,5,4,0
567.01,5,4,0
567.11,5,4,0
567.22,5,4,0
567.33,5,4,0
567.43,5,4,0
567.54,5,4,0
567.65,5,4,0
567.75,5,4,0
567.85,5,4,0
567.96,5,4,0
568.07,5,4,0
568.18,5,4,0
568.28,5,4,0
568.39,5,4,0
568.5,5,4,0
568.61,5,4,0
568.71,5,4,0
568.82,5,4,0
568.93,5,4,0
569.04,5,4,0
569.14,0,4,0
569.25,0,4,0
569.35,0,4,0
569.46,0,4,0
569.57,0,4,0
569.67,0,4,0
569.78,0,4,0
569.88,0,4,0
569.99,0,4,0
570.1,0,4,0
570.2,0,4,0
570.31,0,4,0
570.41,0,4,0
570.52,0,4,0
570.62,0,4,0
570.72,0,4,0
570.84,0,4,0
570.94,0,4,0
571.04,0,4,0
571.15,0,4,0
571.26,0,4,0
571.36,0,4,0
571.47,0,4,0
571.57,0,4,0
571.68,0,4,0
571.78,0,4,0
571.89,0,4,0
572,0,4,0
572.1,0,4,0
572.21,0,4,0
572.32,0,4,0
572.42,0,4,0
572.53,0,4,0
572.64,0,4,0
572.74,0,4,0
572.85,0,4,0
572.95,0,4,0
573.06,0,4,0
573.17,0,4,0
573.27,0,4,0
573.38,0,4,0
573.49,0,4,0
573.59,0,4,0
573.7,0,4,0
573.8,0,4,0
573.91,0,4,0
574.02,0,4,0
574.12,0,4,0
574.23,0,4,0
574.34,0,4,0
574.44,0,4,0
574.55,0,4,0
574.65,0,4,0
574.76,0,4,0
574.86,0,4,0
574.97,0,4,0
575.08,0,4,0
575.19,0,4,0
575.29,0,4,0
575.4,0,4,0
575.51,0,4,0
575.61,0,4,0
575.72,0,4,0
575.82,0,4,0
575.93,0,4,0
576.03,0,4,0
576.14,0,4,0
576.25,0,4,0
576.35,0,4,0
576.46,0,4,0
576.57,0,4,0
576.89,0,4,0
576.99,0,4,0
577.1,0,4,0
577.21,0,4,0
577.32,0,4,0
577.42,0,4,0
577.53,0,4,0
577.63,0,4,0
577.75,0,4,0
577.85,0,4,0
577.96,0,4,0
578.07,0,4,0
578.17,0,4,0
578.28,0,4,0
578.39,0,4,0
578.49,0,4,0
578.6,0,4,0
578.7,0,4,0
578.8,0,4,0
578.91,0,4,0
579.02,0,4,0
579.12,0,4,0
579.23,0,4,0
579.33,0,4,0
579.44,0,4,0
579.54,0,4,0
579.65,0,4,0
579.76,0,4,0
579.86,0,4,0
579.97,0,4,0
580.07,0,4,0
580.18,0,4,0
580.29,0,4,0
580.39,0,4,0
580.5,0,4,0
580.6,0,4,0
580.71,0,4,0
580.82,0,4,0
580.92,0,4,0
581.03,0,4,0
581.13,0,4,0
581.24,0,4,0
581.34,0,4,0
581.45,0,4,0
581.55,0,4,0
581.66,0,4,0
581.77,0,4,0
581.87,0,4,0
581.97,0,4,0
582.08,0,4,0
582.19,0,4,0
582.3,0,4,0
582.4,0,4,0
582.51,0,4,0
582.61,0,4,0
582.72,0,4,0
582.82,0,4,0
582.93,0,4,0
583.03,0,4,0
583.14,0,4,0
583.24,0,4,0
583.35,0,4,0
583.46,0,4,0
583.57,0,4,0
583.68,0,4,0
583.79,0,4,0
583.89,0,4,0
584,0,4,0
584.11,0,4,0
584.21,0,4,0
584.32,0,4,0
584.57,0,4,0
584.63,0,4,0
584.72,0,4,0
584.82,0,4,0
584.93,0,4,0
585.04,0,4,0
585.15,0,4,0
585.26,0,4,0
585.37,0,4,0
585.48,0,4,0
585.59,0,4,0
585.7,0,4,0
585.81,0,4,0
585.92,0,4,0
586.03,0,4,0
586.14,0,4,0
586.25,0,4,0
586.36,0,4,0
586.47,0,4,0
586.58,0,4,0
586.69,0,4,0
586.8,0,4,0
586.91,0,4,0
587.01,0,4,0
587.11,0,4,0
587.34,0,4,0
587.37,0,4,0
587.46,0,4,0
587.56,0,4,0
587.68,0,4,0
587.79,0,4,0
587.9,0,4,0
588.01,0,4,0
588.11,0,4,0
588.22,0,4,0
588.33,0,4,0
588.44,0,4,0
588.55,0,4,0
588.66,0,4,0
588.78,0,4,0
588.88,0,4,0
589.12,0,4,0
589.16,0,4,0
589.23,0,4,0
589.33,0,4,0
589.44,0,4,0
589.55,0,4,0
589.65,0,4,0
589.76,0,4,0
589.87,0,4,0
589.98,0,4,0
590.09,0,4,0
590.2,0,4,0
590.31,0,4,0
590.42,0,4,0
590.53,0,4,0
590.64,0,4,0
590.75,0,4,0
590.86,0,4,0
590.97,0,4,0
591.08,0,4,0
591.19,0,4,0
591.3,0,4,0
591.41,0,4,0
591.51,0,4,0
591.62,0,4,0
591.73,0,4,0
591.84,0,4,0
591.94,0,4,0
592.05,0,4,0
592.16,0,4,0
592.27,0,4,0
592.6,0,4,0
592.71,0,4,0
592.82,0,4,0
592.93,0,4,0
593.04,0,4,0
593.15,0,4,0
593.26,0,4,0
593.37,0,4,0
593.48,0,4,0
593.59,0,4,0
593.7,0,4,0
593.81,0,4,0
593.91,0,4,0
594.03,0,4,0
594.14,0,4,0
594.25,0,4,0
594.35,0,4,0
594.46,0,4,0
594.58,0,4,0
594.69,0,4,0
594.79,0,4,0
594.9,0,4,0
595.01,0,4,0
595.12,0,4,0
595.23,0,4,0
595.34,0,4,0
595.45,0,4,0
595.56,0,4,0
595.67,0,4,0
595.78,0,4,0
595.89,0,4,0
596,0,4,0
596.11,0,4,0
596.22,0,4,0
596.33,0,4,0
596.44,0,4,0
596.54,0,4,0
596.65,0,4,0
596.76,0,4,0
596.87,0,4,0
596.98,0,4,0
597.09,0,4,0
597.2,0,4,0
597.31,0,4,0
597.42,0,4,0
597.53,0,4,0
597.64,0,4,0
597.75,0,4,0
597.86,0,4,0
597.96,0,4,0
598.07,0,4,0
598.19,0,4,0
598.29,0,4,0
598.4,0,4,0
598.51,0,4,0
598.62,0,4,0
598.73,0,4,0
598.83,0,4,0
598.94,0,4,0
599.05,0,4,0
599.16,5,4,0
599.27,5,4,0
599.38,5,4,0
599.48,5,4,0
599.59,5,4,0
599.7,5,4,0
599.81,5,4,0
599.91,5,4,0
600.02,5,4,0
600.13,5,4,0
600.24,5,4,0
600.35,5,4,0
600.46,5,4,0
600.56,5,4,0
600.67,5,4,0
600.78,5,4,0
600.89,5,4,0
600.99,5,4,0
601.1,5,4,0
601.21,5,4,0
601.32,5,4,0
601.42,5,4,0
601.53,5,4,0
601.64,5,4,0
601.75,5,4,0
601.87,5,4,0
601.98,5,4,0
602.08,5,4,0
602.2,5,4,0
602.3,5,4,0
602.41,5,4,0
602.52,5,4,0
602.62,5,4,0
602.73,5,4,0
602.84,5,4,0
602.95,5,4,0
603.06,5,4,0
603.17,5,4,0
603.28,5,4,0
603.39,5,4,0
603.5,5,4,0
603.6,5,4,0
603.72,5,4,0
603.83,5,4,0
603.93,5,4,0
604.05,5,4,0
604.15,5,4,0
604.27,5,4,0
604.37,5,4,0
604.48,5,4,0
604.59,5,4,0
604.7,5,4,0
604.81,5,4,0
604.92,5,4,0
605.03,5,4,0
605.14,5,4,0
605.25,5,4,0
605.36,5,4,0
605.47,5,4,0
605.58,5,4,0
605.69,5,4,0
605.81,5,4,0
605.91,5,4,0
606.02,5,4,0
606.13,5,4,0
606.25,5,4,0
606.35,5,4,0
606.46,5,4,0
606.57,5,4,0
606.67,5,4,0
606.78,5,4,0
606.89,5,4,0
607,5,4,0
607.11,5,4,0
607.22,5,4,0
607.33,5,4,0
607.44,5,4,0
607.55,5,4,0
607.66,5,4,0
607.77,5,4,0
607.88,5,4,0
608.2,5,4,0
608.3,5,4,0
608.41,5,4,0
608.52,5,4,0
608.63,5,4,0
608.74,5,4,0
608.85,5,4,0
608.96,5,4,0
609.07,5,4,0
609.18,5,4,0
609.29,5,4,0
609.4,5,4,0
609.5,5,4,0
609.61,5,4,0
609.72,5,4,0
609.83,5,4,0
609.94,5,4,0
610.05,5,4,0
610.16,5,4,0
610.27,5,4,0
610.37,5,4,0
610.48,5,4,0
610.59,5,4,0
610.7,5,4,0
610.81,5,4,0
610.92,5,4,0
611.03,5,4,0
611.14,5,4,0
611.25,5,4,0
611.35,5,4,0
611.46,5,4,0
611.57,5,4,0
611.68,5,4,0
611.79,5,4,0
611.9,5,4,0
612.01,5,4,0
612.11,5,4,0
612.22,5,4,0
612.33,5,4,0
612.44,5,4,0
612.55,5,4,0
612.66,5,4,0
612.77,5,4,0
612.88,5,4,0
612.98,5,4,0
613.09,5,4,0
613.2,5,4,0
613.31,5,4,0
613.42,5,4,0
613.52,5,4,0
613.63,5,4,0
613.74,5,4,0
613.85,5,4,0
613.95,5,4,0
614.07,5,4,0
614.17,5,4,0
614.28,5,4,0
614.39,5,4,0
614.5,5,4,0
614.61,5,4,0
614.72,5,4,0
614.83,5,4,0
614.94,5,4,0
615.06,5,4,0
615.16,5,4,0
615.28,5,4,0
615.39,5,4,0
615.5,5,4,0
615.61,5,4,0
615.72,5,4,0
615.83,5,4,0
615.94,5,4,0
616.05,5,4,0
616.16,5,4,0
616.27,5,4,0
616.38,5,4,0
616.49,5,4,0
616.6,5,4,0
616.71,5,4,0
616.82,5,4,0
616.93,5,4,0
617.04,5,4,0
617.15,5,4,0
617.26,5,4,0
617.37,5,4,0
617.48,5,4,0
617.59,5,4,0
617.7,5,4,0
617.81,5,4,0
617.92,5,4,0
618.03,5,4,0
618.14,5,4,0
618.25,5,4,0
618.36,5,4,0
618.47,5,4,0
618.58,5,4,0
618.69,5,4,0
618.8,5,4,0
618.92,5,4,0
619.02,5,4,0
619.13,5,4,0
619.23,5,4,0
619.35,5,4,0
619.46,5,4,0
619.56,5,4,0
619.67,5,4,0
619.79,5,4,0
619.89,5,4,0
620,5,4,0
620.11,5,4,0
620.22,5,4,0
620.33,5,4,0
620.44,5,4,0
620.56,5,4,0
620.66,5,4,0
620.78,5,4,0
620.89,5,4,0
621,5,4,0
621.1,5,4,0
621.21,5,4,0
621.32,5,4,0
621.43,5,4,0
621.54,5,4,0
621.65,5,4,0
621.76,5,4,0
621.87,5,4,0
621.98,5,4,0
622.09,5,4,0
622.2,5,4,0
622.31,5,4,0
622.42,5,4,0
622.53,5,4,0
622.63,5,4,0
622.74,5,4,0
622.85,5,4,0
622.95,5,4,0
623.06,5,4,0
623.17,5,4,0
623.36,5,4,0
623.44,5,4,0
623.53,5,4,0
623.64,5,4,0
623.93,5,4,0
624.03,5,4,0
624.13,5,4,0
624.24,5,4,0
624.34,5,4,0
624.45,5,4,0
624.55,5,4,0
624.66,5,4,0
624.77,5,4,0
624.87,5,4,0
624.98,5,4,0
625.08,5,4,0
625.19,5,4,0
625.3,5,4,0
625.4,5,4,0
625.51,5,4,0
625.62,5,4,0
625.73,5,4,0
625.83,5,4,0
625.94,5,4,0
626.04,5,4,0
626.15,5,4,0
626.25,5,4,0
626.36,5,4,0
626.47,5,4,0
626.57,5,4,0
626.68,5,4,0
626.78,5,4,0
626.89,5,4,0
627,5,4,0
627.1,5,4,0
627.21,5,4,0
627.31,5,4,0
627.42,5,4,0
627.52,5,4,0
627.63,5,4,0
627.73,5,4,0
627.84,5,4,0
627.94,5,4,0
628.05,5,4,0
628.15,5,4,0
628.26,5,4,0
628.37,5,4,0
628.47,5,4,0
628.57,5,4,0
628.68,5,4,0
628.78,5,4,0
628.89,5,4,0
628.99,5,4,0
629.1,0,4,0
629.2,0,4,0
629.31,0,4,0
629.42,0,4,0
629.52,0,4,0
629.63,0,4,0
629.73,0,4,0
629.83,0,4,0
629.94,0,4,0
630.05,0,4,0
630.16,0,4,0
630.26,0,4,0
630.37,0,4,0
630.48,0,4,0
630.58,0,4,0
630.69,0,4,0
630.79,0,4,0
630.9,0,4,0
631.01,0,4,0
631.11,0,4,0
631.22,0,4,0
631.32,0,4,0
631.43,0,4,0
631.53,0,4,0
631.64,0,4,0
631.74,0,4,0
631.85,0,4,0
631.95,0,4,0
632.06,0,4,0
632.16,0,4,0
632.27,0,4,0
632.37,0,4,0
632.48,0,4,0
632.58,0,4,0
632.69,0,4,0
632.8,0,4,0
632.9,0,4,0
633.01,0,4,0
633.11,0,4,0
633.22,0,4,0
633.32,0,4,0
633.42,0,4,0
633.53,0,4,0
633.63,0,4,0
633.74,0,4,0
633.85,0,4,0
633.95,0,4,0
634.06,0,4,0
634.16,0,4,0
634.27,0,4,0
634.38,0,4,0
634.48,0,4,0
634.59,0,4,0
634.7,0,4,0
634.8,0,4,0
634.91,0,4,0
635.01,0,4,0
635.12,0,4,0
635.22,0,4,0
635.33,0,4,0
635.43,0,4,0
635.54,0,4,0
635.64,0,4,0
635.75,0,4,0
635.85,0,4,0
635.96,0,4,0
636.06,0,4,0
636.17,0,4,0
636.27,0,4,0
636.38,0,4,0
636.49,0,4,0
636.6,0,4,0
636.71,0,4,0
636.81,0,4,0
636.92,0,4,0
637.02,0,4,0
637.13,0,4,0
637.23,0,4,0
637.34,0,4,0
637.44,0,4,0
637.55,0,4,0
637.65,0,4,0
637.76,0,4,0
637.87,0,4,0
637.98,0,4,0
638.08,0,4,0
638.19,0,4,0
638.29,0,4,0
638.4,0,4,0
638.51,0,4,0
638.61,0,4,0
638.72,0,4,0
638.82,0,4,0
639.13,0,4,0
639.23,0,4,0
639.34,0,4,0
639.44,0,4,0
639.55,0,4,0
639.66,0,4,0
639.77,0,4,0
639.87,0,4,0
639.98,0,4,0
640.09,0,4,0
640.2,0,4,0
640.3,0,4,0
640.41,0,4,0
640.51,0,4,0
640.62,0,4,0
640.72,0,4,0
640.83,0,4,0
640.94,0,4,0
641.05,0,4,0
641.15,0,4,0
641.26,0,4,0
641.36,0,4,0
641.47,0,4,0
641.58,0,4,0
641.68,0,4,0
641.8,0,4,0
641.9,0,4,0
642.01,0,4,0
642.11,0,4,0
642.23,0,4,0
642.33,0,4,0
642.44,0,4,0
642.54,0,4,0
642.65,0,4,0
642.75,0,4,0
642.86,0,4,0
642.96,0,4,0
643.07,0,4,0
643.17,0,4,0
643.27,0,4,0
643.38,0,4,0
643.48,0,4,0
643.59,0,4,0
643.69,0,4,0
643.8,0,4,0
643.9,0,4,0
644.01,0,4,0
644.11,0,4,0
644.22,0,4,0
644.33,0,4,0
644.43,0,4,0
644.54,0,4,0
644.65,0,4,0
644.75,0,4,0
644.86,0,4,0
644.96,0,4,0
645.07,0,4,0
645.17,0,4,0
645.28,0,4,0
645.38,0,4,0
645.49,0,4,0
645.6,0,4,0
645.71,0,4,0
645.81,0,4,0
645.92,0,4,0
646.03,0,4,0
646.14,0,4,0
646.25,0,4,0
646.36,0,4,0
646.48,0,4,0
646.58,0,4,0
646.69,0,4,0
646.8,0,4,0
646.9,0,4,0
647.01,0,4,0
647.11,0,4,0
647.22,0,4,0
647.32,0,4,0
647.43,0,4,0
647.53,0,4,0
647.64,0,4,0
647.74,0,4,0
647.85,0,4,0
647.95,0,4,0
648.06,0,4,0
648.18,0,4,0
648.28,0,4,0
648.4,0,4,0
648.5,0,4,0
648.61,0,4,0
648.72,0,4,0
648.82,0,4,0
648.93,0,4,0
649.04,0,4,0
649.14,0,4,0
649.25,0,4,0
649.35,0,4,0
649.46,0,4,0
649.57,0,4,0
649.67,0,4,0
649.78,0,4,0
649.89,0,4,0
649.99,0,4,0
650.1,0,4,0
650.2,0,4,0
650.31,0,4,0
650.41,0,4,0
650.52,0,4,0
650.62,0,4,0
650.73,0,4,0
650.84,0,4,0
650.94,0,4,0
651.05,0,4,0
651.15,0,4,0
651.26,0,4,0
651.37,0,4,0
651.47,0,4,0
651.57,0,4,0
651.68,0,4,0
651.78,0,4,0
651.89,0,4,0
651.99,0,4,0
652.1,0,4,0
652.2,0,4,0
652.31,0,4,0
652.41,0,4,0
652.52,0,4,0
652.63,0,4,0
652.73,0,4,0
652.84,0,4,0
652.95,0,4,0
653.05,0,4,0
653.16,0,4,0
653.26,0,4,0
653.37,0,4,0
653.47,0,4,0
653.58,0,4,0
653.68,0,4,0
653.79,0,4,0
653.9,0,4,0
654,0,4,0
654.11,0,4,0
654.21,0,4,0
654.52,0,4,0
654.62,0,4,0
654.73,0,4,0
654.83,0,4,0
654.94,0,4,0
655.05,0,4,0
655.15,0,4,0
655.26,0,4,0
655.36,0,4,0
655.47,0,4,0
655.57,0,4,0
655.68,0,4,0
655.78,0,4,0
655.89,0,4,0
656,0,4,0
656.1,0,4,0
656.21,0,4,0
656.32,0,4,0
656.42,0,4,0
656.53,0,4,0
656.63,0,4,0
656.73,0,4,0
656.84,0,4,0
656.95,0,4,0
657.05,0,4,0
657.16,0,4,0
657.26,0,4,0
657.37,0,4,0
657.47,0,4,0
657.58,0,4,0
657.68,0,4,0
657.79,0,4,0
657.9,0,4,0
658,0,4,0
658.11,0,4,0
658.21,0,4,0
658.32,0,4,0
658.42,0,4,0
658.53,0,4,0
658.63,0,4,0
658.74,0,4,0
658.85,0,4,0
658.95,0,4,0
659.06,0,4,0
659.16,5,4,0
659.27,5,4,0
659.37,5,4,0
659.48,5,4,0
659.59,5,4,0
659.69,5,4,0
659.8,5,4,0
659.9,5,4,0
660.01,5,4,0
660.11,5,4,0
660.22,5,4,0
660.32,5,4,0
660.43,5,4,0
660.53,5,4,0
660.64,5,4,0
660.74,5,4,0
660.85,5,4,0
660.95,5,4,0
661.06,5,4,0
661.16,5,4,0
661.27,5,4,0
661.37,5,4,0
661.48,5,4,0
661.58,5,4,0
661.69,5,4,0
661.79,5,4,0
661.9,5,4,0
662.01,5,4,0
662.11,5,4,0
662.22,5,4,0
662.33,5,4,0
662.43,5,4,0
662.54,5,4,0
662.64,5,4,0
662.75,5,4,0
662.86,5,4,0
662.96,5,4,0
663.07,5,4,0
663.18,5,4,0
663.29,5,4,0
663.39,5,4,0
663.5,5,4,0
663.62,5,4,0
663.88,5,4,0
663.94,5,4,0
664.04,5,4,0
664.15,5,4,0
664.26,5,4,0
664.36,5,4,0
664.46,5,4,0
664.57,5,4,0
664.67,5,4,0
664.78,5,4,0
664.89,5,4,0
664.99,5,4,0
665.1,5,4,0
665.2,5,4,0
665.31,5,4,0
665.41,5,4,0
665.52,5,4,0
665.62,5,4,0
665.73,5,4,0
665.83,5,4,0
665.94,5,4,0
666.04,5,4,0
666.15,5,4,0
666.25,5,4,0
666.36,5,4,0
666.47,5,4,0
666.57,5,4,0
666.68,5,4,0
666.78,5,4,0
666.89,5,4,0
666.99,5,4,0
667.1,5,4,0
667.2,5,4,0
667.31,5,4,0
667.41,5,4,0
667.52,5,4,0
667.62,5,4,0
667.73,5,4,0
667.83,5,4,0
667.94,5,4,0
668.05,5,4,0
668.15,5,4,0
668.26,5,4,0
668.37,5,4,0
668.47,5,4,0
668.58,5,4,0
668.68,5,4,0
668.79,5,4,0
668.89,5,4,0
669,5,4,0
669.1,5,4,0
669.21,5,4,0
669.31,5,4,0
669.42,5,4,0
669.53,5,4,0
669.63,5,4,0
669.74,5,4,0
669.84,5,4,0
669.95,5,4,0
670.05,5,4,0
670.16,5,4,0
670.27,5,4,0
670.37,5,4,0
670.47,5,4,0
670.58,5,4,0
670.69,5,4,0
670.79,5,4,0
670.9,5,4,0
671,5,4,0
671.11,5,4,0
671.21,5,4,0
671.32,5,4,0
671.42,5,4,0
671.53,5,4,0
671.63,5,4,0
671.74,5,4,0
671.84,5,4,0
671.95,5,4,0
672.06,5,4,0
672.16,5,4,0
672.27,5,4,0
672.37,5,4,0
672.48,5,4,0
672.59,5,4,0
672.69,5,4,0
672.8,5,4,0
672.9,5,4,0
673.01,5,4,0
673.11,5,4,0
673.22,5,4,0
673.32,5,4,0
673.43,5,4,0
673.53,5,4,0
673.64,5,4,0
673.74,5,4,0
673.85,5,4,0
673.95,5,4,0
674.06,5,4,0
674.16,5,4,0
674.27,5,4,0
674.38,5,4,0
674.48,5,4,0
674.59,5,4,0
674.69,5,4,0
674.8,5,4,0
674.9,5,4,0
675.01,5,4,0
675.12,5,4,0
675.22,5,4,0
675.33,5,4,0
675.43,5,4,0
675.54,5,4,0
675.64,5,4,0
675.75,5,4,0
675.85,5,4,0
675.96,5,4,0
676.07,5,4,0
676.18,5,4,0
676.28,5,4,0
676.39,5,4,0
676.49,5,4,0
676.59,5,4,0
676.7,5,4,0
676.81,5,4,0
676.91,5,4,0
677.02,5,4,0
677.12,5,4,0
677.23,5,4,0
677.33,5,4,0
677.44,5,4,0
677.54,5,4,0
677.66,5,4,0
677.76,5,4,0
677.86,5,4,0
677.97,5,4,0
678.08,5,4,0
678.18,5,4,0
678.28,5,4,0
678.39,5,4,0
678.5,5,4,0
678.6,5,4,0
678.71,5,4,0
678.82,5,4,0
678.92,5,4,0
679.02,5,4,0
679.13,5,4,0
679.24,5,4,0
679.34,5,4,0
679.45,5,4,0
679.56,5,4,0
679.66,5,4,0
679.76,5,4,0
679.87,5,4,0
679.97,5,4,0
680.09,5,4,0
680.19,5,4,0
680.3,5,4,0
680.4,5,4,0
680.51,5,4,0
680.61,5,4,0
680.72,5,4,0
680.82,5,4,0
680.93,5,4,0
681.04,5,4,0
681.14,5,4,0
681.25,5,4,0
681.35,5,4,0
681.45,5,4,0
681.56,5,4,0
681.66,5,4,0
681.77,5,4,0
681.88,5,4,0
681.99,5,4,0
682.09,5,4,0
682.19,5,4,0
682.3,5,4,0
682.4,5,4,0
682.51,5,4,0
682.62,5,4,0
682.72,5,4,0
682.83,5,4,0
682.93,5,4,0
683.04,5,4,0
683.14,5,4,0
683.25,5,4,0
683.36,5,4,0
683.46,5,4,0
683.57,5,4,0
683.67,5,4,0
683.78,5,4,0
683.88,5,4,0
683.99,5,4,0
684.09,5,4,0
684.21,5,4,0
684.31,5,4,0
684.42,5,4,0
684.52,5,4,0
684.62,5,4,0
684.73,5,4,0
684.83,5,4,0
684.94,5,4,0
685.05,5,4,0
685.16,5,4,0
685.26,5,4,0
685.36,5,4,0
685.47,5,4,0
685.57,5,4,0
685.68,5,4,0
685.79,5,4,0
685.9,5,4,0
686,5,4,0
686.11,5,4,0
686.21,5,4,0
686.31,5,4,0
686.42,5,4,0
686.52,5,4,0
686.64,5,4,0
686.74,5,4,0
686.84,5,4,0
686.95,5,4,0
687.05,5,4,0
687.16,5,4,0
687.26,5,4,0
687.37,5,4,0
687.49,5,4,0
687.59,5,4,0
687.69,5,4,0
687.8,5,4,0
687.9,5,4,0
688.01,5,4,0
688.11,5,4,0
688.22,5,4,0
688.33,5,4,0
688.43,5,4,0
688.54,5,4,0
688.64,5,4,0
688.75,5,4,0
688.85,5,4,0
688.96,5,4,0
689.06,5,4,0
689.18,0,4,0
689.28,0,4,0
689.38,0,4,0
689.49,0,4,0
689.59,0,4,0
689.7,0,4,0
689.8,0,4,0
689.91,0,4,0
690.02,0,4,0
690.13,0,4,0
690.23,0,4,0
690.33,0,4,0
690.44,0,4,0
690.54,0,4,0
690.65,0,4,0
690.76,0,4,0
690.86,0,4,0
690.97,0,4,0
691.07,0,4,0
691.18,0,4,0
691.28,0,4,0
691.39,0,4,0
691.49,0,4,0
691.61,0,4,0
691.71,0,4,0
691.81,0,4,0
691.92,0,4,0
692.02,0,4,0
692.13,0,4,0
692.23,0,4,0
692.34,0,4,0
692.45,0,4,0
692.55,0,4,0
692.66,0,4,0
692.76,0,4,0
692.87,0,4,0
692.97,0,4,0
693.08,0,4,0
693.19,0,4,0
693.3,0,4,0
693.4,0,4,0
693.5,0,4,0
693.61,0,4,0
693.71,0,4,0
693.82,0,4,0
693.92,0,4,0
694.04,0,4,0
694.14,0,4,0
694.25,0,4,0
694.35,0,4,0
694.46,0,4,0
694.56,0,4,0
694.67,0,4,0
694.77,0,4,0
694.89,0,4,0
694.99,0,4,0
695.09,0,4,0
695.2,0,4,0
695.3,0,4,0
695.41,0,4,0
695.51,0,4,0
695.62,0,4,0
695.73,0,4,0
695.83,0,4,0
695.94,0,4,0
696.04,0,4,0
696.15,0,4,0
696.25,0,4,0
696.36,0,4,0
696.46,0,4,0
696.58,0,4,0
696.68,0,4,0
696.78,0,4,0
696.89,0,4,0
696.99,0,4,0
697.1,0,4,0
697.2,0,4,0
697.31,0,4,0
697.42,0,4,0
697.52,0,4,0
697.63,0,4,0
697.73,0,4,0
697.84,0,4,0
697.94,0,4,0
698.05,0,4,0
698.16,0,4,0
698.26,0,4,0
698.37,0,4,0
698.47,0,4,0
698.58,0,4,0
698.68,0,4,0
698.78,0,4,0
698.89,0,4,0
699,0,4,0
699.11,0,4,0
699.21,0,4,0
699.31,0,4,0
699.42,0,4,0
699.52,0,4,0
699.63,0,4,0
699.88,0,4,0
699.98,0,4,0
700.08,0,4,0
700.19,0,4,0
700.29,0,4,0
700.4,0,4,0
700.51,0,4,0
700.66,0,4,0
700.77,0,4,0
700.87,0,4,0
700.98,0,4,0
701.09,0,4,0
701.2,0,4,0
701.31,0,4,0
701.41,0,4,0
701.52,0,4,0
701.63,0,4,0
701.74,0,4,0
701.84,0,4,0
701.95,0,4,0
702.06,0,4,0
702.17,0,4,0
702.28,0,4,0
702.38,0,4,0
702.49,0,4,0
702.6,0,4,0
702.71,0,4,0
702.82,0,4,0
702.93,0,4,0
703.04,0,4,0
703.15,0,4,0
703.26,0,4,0
703.37,0,4,0
703.48,0,4,0
703.59,0,4,0
703.69,0,4,0
703.8,0,4,0
703.91,0,4,0
704.02,0,4,0
704.13,0,4,0
704.24,0,4,0
704.35,0,4,0
704.46,0,4,0
704.57,0,4,0
704.68,0,4,0
704.79,0,4,0
704.9,0,4,0
705.01,0,4,0
705.12,0,4,0
705.23,0,4,0
705.34,0,4,0
705.45,0,4,0
705.56,0,4,0
705.67,0,4,0
705.78,0,4,0
705.9,0,4,0
706.01,0,4,0
706.11,0,4,0
706.22,0,4,0
706.33,0,4,0
706.44,0,4,0
706.55,0,4,0
706.66,0,4,0
706.77,0,4,0
706.88,0,4,0
706.98,0,4,0
707.09,0,4,0
707.2,0,4,0
707.31,0,4,0
707.42,0,4,0
707.53,0,4,0
707.63,0,4,0
707.74,0,4,0
707.85,0,4,0
707.96,0,4,0
708.07,0,4,0
708.17,0,4,0
708.28,0,4,0
708.39,0,4,0
708.5,0,4,0
708.61,0,4,0
708.72,0,4,0
708.83,0,4,0
708.94,0,4,0
709.05,0,4,0
709.16,0,4,0
709.26,0,4,0
709.37,0,4,0
709.48,0,4,0
709.59,0,4,0
709.7,0,4,0
709.81,0,4,0
709.92,0,4,0
710.03,0,4,0
710.14,0,4,0
710.25,0,4,0
710.36,0,4,0
710.46,0,4,0
710.57,0,4,0
710.68,0,4,0
710.79,0,4,0
710.9,0,4,0
711,0,4,0
711.11,0,4,0
711.22,0,4,0
711.33,0,4,0
711.43,0,4,0
711.54,0,4,0
711.65,0,4,0
711.76,0,4,0
711.87,0,4,0
711.98,0,4,0
712.09,0,4,0
712.2,0,4,0
712.31,0,4,0
712.42,0,4,0
712.53,0,4,0
712.63,0,4,0
712.74,0,4,0
712.85,0,4,0
712.96,0,4,0
713.07,0,4,0
713.18,0,4,0
713.29,0,4,0
713.4,0,4,0
713.51,0,4,0
713.62,0,4,0
713.73,0,4,0
713.85,0,4,0
713.95,0,4,0
714.06,0,4,0
714.36,0,4,0
714.46,0,4,0
714.57,0,4,0
714.68,0,4,0
714.79,0,4,0
714.9,0,4,0
715.01,0,4,0
715.12,0,4,0
715.23,0,4,0
715.34,0,4,0
715.45,0,4,0
715.56,0,4,0
715.67,0,4,0
715.78,0,4,0
715.89,0,4,0
716,0,4,0
716.11,0,4,0
716.22,0,4,0
716.33,0,4,0
716.44,0,4,0
716.55,0,4,0
716.66,0,4,0
716.77,0,4,0
716.88,0,4,0
716.99,0,4,0
717.1,0,4,0
717.21,0,4,0
717.32,0,4,0
717.43,0,4,0
717.54,0,4,0
717.65,0,4,0
717.76,0,4,0
717.87,0,4,0
717.98,0,4,0
718.09,0,4,0
718.2,0,4,0
718.31,0,4,0
718.41,0,4,0
718.52,0,4,0
718.63,0,4,0
718.74,0,4,0
718.85,0,4,0
718.96,0,4,0
719.07,0,4,0
719.17,5,4,0
719.28,5,4,0
719.39,5,4,0
719.5,5,4,0
719.6,5,4,0
719.71,5,4,0
719.82,5,4,0
719.93,5,4,0
720.04,5,4,0
720.14,5,4,0
720.25,5,4,0
720.36,5,4,0
720.47,5,4,0
720.58,5,4,0
720.69,5,4,0
720.8,5,4,0
720.9,5,4,0
721.01,5,4,0
721.12,5,4,0
721.23,5,4,0
721.34,5,4,0
721.45,5,4,0
721.56,5,4,0
721.67,5,4,0
721.78,5,4,0
721.89,5,4,0
722,5,4,0
722.11,5,4,0
722.22,5,4,0
722.33,5,4,0
722.43,5,4,0
722.54,5,4,0
722.65,5,4,0
722.76,5,4,0
722.86,5,4,0
723.1,5,4,0
723.15,5,4,0
723.21,5,4,0
723.34,5,4,0
723.43,5,4,0
723.54,5,4,0
723.65,5,4,0
723.76,5,4,0
723.87,5,4,0
723.98,5,4,0
724.09,5,4,0
724.2,5,4,0
724.3,5,4,0
724.41,5,4,0
724.52,5,4,0
724.64,5,4,0
724.74,5,4,0
724.85,5,4,0
724.96,5,4,0
725.08,5,4,0
725.19,5,4,0
725.29,5,4,0
725.4,5,4,0
725.51,5,4,0
725.62,5,4,0
725.73,5,4,0
725.84,5,4,0
725.95,5,4,0
726.06,5,4,0
726.17,5,4,0
726.28,5,4,0
726.39,5,4,0
726.5,5,4,0
726.61,5,4,0
726.72,5,4,0
726.83,5,4,0
726.94,5,4,0
727.05,5,4,0
727.17,5,4,0
727.27,5,4,0
727.38,5,4,0
727.49,5,4,0
727.61,5,4,0
727.71,5,4,0
727.82,5,4,0
727.93,5,4,0
728.04,5,4,0
728.15,5,4,0
728.26,5,4,0
728.37,5,4,0
728.48,5,4,0
728.59,5,4,0
728.7,5,4,0
728.81,5,4,0
728.92,5,4,0
729.03,5,4,0
729.13,5,4,0
729.24,5,4,0
729.35,5,4,0
729.46,5,4,0
729.57,5,4,0
729.68,5,4,0
730,5,4,0
730.11,5,4,0
730.22,5,4,0
730.33,5,4,0
730.44,5,4,0
730.55,5,4,0
730.66,5,4,0
730.76,5,4,0
730.87,5,4,0
730.98,5,4,0
731.09,5,4,0
731.2,5,4,0
731.31,5,4,0
731.42,5,4,0
731.52,5,4,0
731.63,5,4,0
731.74,5,4,0
731.84,5,4,0
731.95,5,4,0
732.06,5,4,0
732.17,5,4,0
732.27,5,4,0
732.38,5,4,0
732.49,5,4,0
732.6,5,4,0
732.71,5,4,0
732.82,5,4,0
732.93,5,4,0
733.04,5,4,0
733.15,5,4,0
733.25,5,4,0
733.36,5,4,0
733.47,5,4,0
733.58,5,4,0
733.69,5,4,0
733.8,5,4,0
733.91,5,4,0
734.02,5,4,0
734.13,5,4,0
734.24,5,4,0
734.34,5,4,0
734.45,5,4,0
734.56,5,4,0
734.67,5,4,0
734.78,5,4,0
734.89,5,4,0
735,5,4,0
735.11,5,4,0
735.22,5,4,0
735.33,5,4,0
735.44,5,4,0
735.55,5,4,0
735.66,5,4,0
735.77,5,4,0
735.88,5,4,0
735.99,5,4,0
736.09,5,4,0
736.2,5,4,0
736.31,5,4,0
736.42,5,4,0
736.53,5,4,0
736.64,5,4,0
736.75,5,4,0
736.87,5,4,0
736.97,5,4,0
737.08,5,4,0
737.19,5,4,0
737.3,5,4,0
737.49,5,4,0
737.56,5,4,0
737.67,5,4,0
737.78,5,4,0
737.88,5,4,0
737.98,5,4,0
738.09,5,4,0
738.21,5,4,0
738.31,5,4,0
738.42,5,4,0
738.53,5,4,0
738.63,5,4,0
738.74,5,4,0
738.85,5,4,0
738.96,5,4,0
739.07,5,4,0
739.17,5,4,0
739.27,5,4,0
739.38,5,4,0
739.5,5,4,0
739.6,5,4,0
739.71,5,4,0
739.81,5,4,0
739.92,5,4,0
740.03,5,4,0
740.14,5,4,0
740.24,5,4,0
740.36,5,4,0
740.47,5,4,0
740.57,5,4,0
740.68,5,4,0
740.79,5,4,0
740.89,5,4,0
741,5,4,0
741.11,5,4,0
741.22,5,4,0
741.33,5,4,0
741.43,5,4,0
741.54,5,4,0
741.65,5,4,0
741.76,5,4,0
741.87,5,4,0
741.97,5,4,0
742.07,5,4,0
742.18,5,4,0
742.3,5,4,0
742.4,5,4,0
742.5,5,4,0
742.62,5,4,0
742.72,5,4,0
742.83,5,4,0
742.94,5,4,0
743.05,5,4,0
743.15,5,4,0
743.26,5,4,0
743.37,5,4,0
743.47,5,4,0
743.58,5,4,0
743.7,5,4,0
743.8,5,4,0
743.91,5,4,0
744.02,5,4,0
744.13,5,4,0
744.24,5,4,0
744.34,5,4,0
744.45,5,4,0
744.56,5,4,0
744.66,5,4,0
744.77,5,4,0
744.88,5,4,0
744.98,5,4,0
745.09,5,4,0
745.2,5,4,0
745.3,5,4,0
745.41,5,4,0
745.51,5,4,0
745.84,5,4,0
745.95,5,4,0
746.05,5,4,0
746.16,5,4,0
746.27,5,4,0
746.38,5,4,0
746.48,5,4,0
746.59,5,4,0
746.7,5,4,0
746.81,5,4,0
746.91,5,4,0
747.02,5,4,0
747.12,5,4,0
747.24,5,4,0
747.34,5,4,0
747.45,5,4,0
747.56,5,4,0
747.67,5,4,0
747.78,5,4,0
747.88,5,4,0
747.99,5,4,0
748.09,5,4,0
748.21,5,4,0
748.31,5,4,0
748.42,5,4,0
748.53,5,4,0
748.64,5,4,0
748.74,5,4,0
748.85,5,4,0
748.96,5,4,0
749.06,5,4,0
749.17,0,4,0
749.28,0,4,0
749.38,0,4,0
749.49,0,4,0
749.59,0,4,0
749.71,0,4,0
749.81,0,4,0
749.91,0,4,0
750.02,0,4,0
750.13,0,4,0
750.24,0,4,0
750.35,0,4,0
750.45,0,4,0
750.56,0,4,0
750.67,0,4,0
750.78,0,4,0
750.88,0,4,0
750.99,0,4,0
751.1,0,4,0
751.2,0,4,0
751.31,0,4,0
751.42,0,4,0
751.53,0,4,0
751.63,0,4,0
751.74,0,4,0
751.85,0,4,0
751.96,0,4,0
752.06,0,4,0
752.17,0,4,0
752.28,0,4,0
752.38,0,4,0
752.49,0,4,0
752.6,0,4,0
752.7,0,4,0
752.81,0,4,0
752.92,0,4,0
753.03,0,4,0
753.14,0,4,0
753.24,0,4,0
753.35,0,4,0
753.45,0,4,0
753.56,0,4,0
753.67,0,4,0
753.78,0,4,0
753.89,0,4,0
754,0,4,0
754.11,0,4,0
754.21,0,4,0
754.32,0,4,0
754.42,0,4,0
754.53,0,4,0
754.63,0,4,0
754.74,0,4,0
754.85,0,4,0
754.96,0,4,0
755.06,0,4,0
755.17,0,4,0
755.27,0,4,0
755.38,0,4,0
755.49,0,4,0
755.6,0,4,0
755.7,0,4,0
755.8,0,4,0
755.91,0,4,0
756.02,0,4,0
756.13,0,4,0
756.24,0,4,0
756.34,0,4,0
756.45,0,4,0
756.55,0,4,0
756.67,0,4,0
756.77,0,4,0
756.88,0,4,0
756.99,0,4,0
757.1,0,4,0
757.21,0,4,0
757.32,0,4,0
757.42,0,4,0
757.52,0,4,0
757.64,0,4,0
757.74,0,4,0
757.84,0,4,0
757.95,0,4,0
758.06,0,4,0
758.17,0,4,0
758.27,0,4,0
758.38,0,4,0
758.48,0,4,0
758.59,0,4,0
758.69,0,4,0
758.8,0,4,0
758.9,0,4,0
759.01,0,4,0
759.12,0,4,0
759.22,0,4,0
759.33,0,4,0
759.43,0,4,0
759.54,0,4,0
759.66,0,4,0
759.76,0,4,0
759.86,0,4,0
759.97,0,4,0
760.08,0,4,0
760.19,0,4,0
760.3,0,4,0
760.4,0,4,0
760.51,0,4,0
760.61,0,4,0
760.72,0,4,0
760.84,0,4,0
760.93,0,4,0
761.04,0,4,0
761.15,0,4,0
761.45,0,4,0
761.56,0,4,0
761.67,0,4,0
761.78,0,4,0
761.89,0,4,0
762,0,4,0
762.1,0,4,0
762.21,0,4,0
762.32,0,4,0
762.43,0,4,0
762.55,0,4,0
762.65,0,4,0
762.75,0,4,0
762.87,0,4,0
762.97,0,4,0
763.07,0,4,0
763.18,0,4,0
763.29,0,4,0
763.39,0,4,0
763.5,0,4,0
763.61,0,4,0
763.71,0,4,0
763.82,0,4,0
763.93,0,4,0
764.04,0,4,0
764.15,0,4,0
764.25,0,4,0
764.36,0,4,0
764.46,0,4,0
764.57,0,4,0
764.68,0,4,0
764.78,0,4,0
764.89,0,4,0
765,0,4,0
765.11,0,4,0
765.21,0,4,0
765.33,0,4,0
765.44,0,4,0
765.54,0,4,0
765.65,0,4,0
765.76,0,4,0
765.87,0,4,0
765.98,0,4,0
766.08,0,4,0
766.19,0,4,0
766.3,0,4,0
766.41,0,4,0
766.51,0,4,0
766.62,0,4,0
766.73,0,4,0
766.83,0,4,0
766.94,0,4,0
767.05,0,4,0
767.15,0,4,0
767.26,0,4,0
767.37,0,4,0
767.48,0,4,0
767.58,0,4,0
767.69,0,4,0
767.8,0,4,0
767.9,0,4,0
768.01,0,4,0
768.12,0,4,0
768.22,0,4,0
768.34,0,4,0
768.44,0,4,0
768.55,0,4,0
768.66,0,4,0
768.76,0,4,0
768.87,0,4,0
768.97,0,4,0
769.08,0,4,0
769.19,0,4,0
769.3,0,4,0
769.4,0,4,0
769.51,0,4,0
769.62,0,4,0
769.73,0,4,0
769.83,0,4,0
769.94,0,4,0
770.05,0,4,0
770.16,0,4,0
770.26,0,4,0
770.38,0,4,0
770.48,0,4,0
770.59,0,4,0
770.69,0,4,0
770.8,0,4,0
770.91,0,4,0
771.01,0,4,0
771.12,0,4,0
771.23,0,4,0
771.34,0,4,0
771.44,0,4,0
771.55,0,4,0
771.66,0,4,0
771.77,0,4,0
771.88,0,4,0
771.98,0,4,0
772.09,0,4,0
772.2,0,4,0
772.3,0,4,0
772.41,0,4,0
772.52,0,4,0
772.62,0,4,0
772.73,0,4,0
772.85,0,4,0
772.95,0,4,0
773.06,0,4,0
773.16,0,4,0
773.27,0,4,0
773.38,0,4,0
773.48,0,4,0
773.59,0,4,0
773.7,0,4,0
773.81,0,4,0
773.91,0,4,0
774.02,0,4,0
774.13,0,4,0
774.23,0,4,0
774.34,0,4,0
774.45,0,4,0
774.56,0,4,0
774.66,0,4,0
774.76,0,4,0
774.87,0,4,0
774.98,0,4,0
775.08,0,4,0
775.19,0,4,0
775.3,0,4,0
775.41,0,4,0
775.52,0,4,0
775.62,0,4,0
775.73,0,4,0
775.83,0,4,0
775.94,0,4,0
776.05,0,4,0
776.15,0,4,0
776.26,0,4,0
776.37,0,4,0
776.49,0,4,0
776.59,0,4,0
776.69,0,4,0
776.8,0,4,0
776.92,0,4,0
777.23,0,4,0
777.34,0,4,0
777.44,0,4,0
777.55,0,4,0
777.66,0,4,0
777.76,0,4,0
777.87,0,4,0
777.98,0,4,0
778.09,0,4,0
778.19,0,4,0
778.3,0,4,0
778.41,0,4,0
778.51,0,4,0
778.63,0,4,0
778.73,0,4,0
778.84,0,4,0
778.95,0,4,0
779.06,0,4,0
779.17,5,4,0
779.27,5,4,0
779.38,5,4,0
779.48,5,4,0
779.59,5,4,0
779.7,5,4,0
779.81,5,4,0
779.92,5,4,0
780.02,5,4,0
780.14,5,4,0
780.31,5,4,0
780.4,5,4,0
780.49,5,4,0
780.61,5,4,0
780.71,5,4,0
780.81,5,4,0
780.92,5,4,0
781.02,5,4,0
781.13,5,4,0
781.23,5,4,0
781.34,5,4,0
781.44,5,4,0
781.55,5,4,0
781.65,5,4,0
781.76,5,4,0
781.87,5,4,0
781.97,5,4,0
782.08,5,4,0
782.18,5,4,0
782.29,5,4,0
782.39,5,4,0
782.5,5,4,0
782.61,5,4,0
782.71,5,4,0
782.82,5,4,0
782.92,5,4,0
783.03,5,4,0
783.13,5,4,0
783.24,5,4,0
783.34,5,4,0
783.45,5,4,0
783.55,5,4,0
783.66,5,4,0
783.76,5,4,0
783.87,5,4,0
783.97,5,4,0
784.08,5,4,0
784.18,5,4,0
784.29,5,4,0
784.39,5,4,0
784.5,5,4,0
784.61,5,4,0
784.71,5,4,0
784.81,5,4,0
784.92,5,4,0
785.03,5,4,0
785.13,5,4,0
785.23,5,4,0
785.34,5,4,0
785.45,5,4,0
785.56,5,4,0
785.67,5,4,0
785.77,5,4,0
785.87,5,4,0
785.98,5,4,0
786.09,5,4,0
786.2,5,4,0
786.3,5,4,0
786.41,5,4,0
786.51,5,4,0
786.62,5,4,0
786.72,5,4,0
786.83,5,4,0
786.93,5,4,0
787.04,5,4,0
787.14,5,4,0
787.25,5,4,0
787.35,5,4,0
787.46,5,4,0
787.56,5,4,0
787.67,5,4,0
787.77,5,4,0
787.88,5,4,0
787.98,5,4,0
788.09,5,4,0
788.19,5,4,0
788.3,5,4,0
788.4,5,4,0
788.51,5,4,0
788.61,5,4,0
788.72,5,4,0
788.82,5,4,0
788.93,5,4,0
789.04,5,4,0
789.14,5,4,0
789.25,5,4,0
789.35,5,4,0
789.46,5,4,0
789.57,5,4,0
789.67,5,4,0
789.78,5,4,0
789.88,5,4,0
789.99,5,4,0
790.09,5,4,0
790.2,5,4,0
790.31,5,4,0
790.41,5,4,0
790.52,5,4,0
790.62,5,4,0
790.73,5,4,0
790.83,5,4,0
790.94,5,4,0
791.04,5,4,0
791.15,5,4,0
791.26,5,4,0
791.36,5,4,0
791.47,5,4,0
791.57,5,4,0
791.68,5,4,0
791.78,5,4,0
791.89,5,4,0
792,5,4,0
792.1,5,4,0
792.21,5,4,0
792.53,5,4,0
792.63,5,4,0
792.74,5,4,0
792.84,5,4,0
792.96,5,4,0
793.08,5,4,0
793.18,5,4,0
793.29,5,4,0
793.4,5,4,0
793.5,5,4,0
793.61,5,4,0
793.71,5,4,0
793.83,5,4,0
793.94,5,4,0
794.04,5,4,0
794.15,5,4,0
794.25,5,4,0
794.36,5,4,0
794.47,5,4,0
794.58,5,4,0
794.68,5,4,0
794.79,5,4,0
794.9,5,4,0
795.01,5,4,0
795.12,5,4,0
795.22,5,4,0
795.33,5,4,0
795.44,5,4,0
795.54,5,4,0
795.65,5,4,0
795.76,5,4,0
795.87,5,4,0
795.98,5,4,0
796.08,5,4,0
796.19,5,4,0
796.29,5,4,0
796.4,5,4,0
796.5,5,4,0
796.61,5,4,0
796.72,5,4,0
796.83,5,4,0
796.93,5,4,0
797.04,5,4,0
797.14,5,4,0
797.25,5,4,0
797.35,5,4,0
797.45,5,4,0
797.56,5,4,0
797.67,5,4,0
797.77,5,4,0
797.88,5,4,0
797.98,5,4,0
798.09,5,4,0
798.19,5,4,0
798.3,5,4,0
798.4,5,4,0
798.52,5,4,0
798.62,5,4,0
798.72,5,4,0
798.84,5,4,0
798.95,5,4,0
799.05,5,4,0
799.15,5,4,0
799.26,5,4,0
799.36,5,4,0
799.47,5,4,0
799.57,5,4,0
799.68,5,4,0
799.78,5,4,0
799.89,5,4,0
799.99,5,4,0
800.1,5,4,0
800.2,5,4,0
800.31,5,4,0
800.41,5,4,0
800.52,5,4,0
800.63,5,4,0
800.73,5,4,0
800.84,5,4,0
800.94,5,4,0
801.05,5,4,0
801.16,5,4,0
801.38,5,4,0
801.43,5,4,0
801.52,5,4,0
801.63,5,4,0
801.74,5,4,0
801.85,5,4,0
801.96,5,4,0
802.06,5,4,0
802.17,5,4,0
802.28,5,4,0
802.38,5,4,0
802.49,5,4,0
802.6,5,4,0
802.71,5,4,0
802.81,5,4,0
802.92,5,4,0
803.03,5,4,0
803.14,5,4,0
803.24,5,4,0
803.35,5,4,0
803.46,5,4,0
803.56,5,4,0
803.67,5,4,0
803.78,5,4,0
803.89,5,4,0
804,5,4,0
804.11,5,4,0
804.21,5,4,0
804.32,5,4,0
804.42,5,4,0
804.53,5,4,0
804.64,5,4,0
804.75,5,4,0
804.85,5,4,0
804.97,5,4,0
805.08,5,4,0
805.18,5,4,0
805.29,5,4,0
805.39,5,4,0
805.5,5,4,0
805.6,5,4,0
805.71,5,4,0
805.82,5,4,0
805.93,5,4,0
806.04,5,4,0
806.14,5,4,0
806.26,5,4,0
806.36,5,4,0
806.47,5,4,0
806.57,5,4,0
806.69,5,4,0
806.79,5,4,0
806.9,5,4,0
807.01,5,4,0
807.12,5,4,0
807.22,5,4,0
807.33,5,4,0
807.43,5,4,0
807.54,5,4,0
807.65,5,4,0
807.76,5,4,0
807.87,5,4,0
807.97,5,4,0
808.29,5,4,0
808.39,5,4,0
808.5,5,4,0
808.61,5,4,0
808.72,5,4,0
808.83,5,4,0
808.93,5,4,0
809.04,5,4,0
809.15,0,4,0
809.26,0,4,0
809.36,0,4,0
809.47,0,4,0
809.58,0,4,0
809.68,0,4,0
809.8,0,4,0
809.91,0,4,0
810.02,0,4,0
810.12,0,4,0
810.23,0,4,0
810.34,0,4,0
810.44,0,4,0
810.55,0,4,0
810.65,0,4,0
810.76,0,4,0
810.86,0,4,0
810.97,0,4,0
811.08,0,4,0
811.19,0,4,0
811.29,0,4,0
811.4,0,4,0
811.51,0,4,0
811.62,0,4,0
811.73,0,4,0
811.83,0,4,0
811.95,0,4,0
812.05,0,4,0
812.15,0,4,0
812.26,0,4,0
812.37,0,4,0
812.48,0,4,0
812.58,0,4,0
812.69,0,4,0
812.79,0,4,0
812.9,0,4,0
813.01,0,4,0
813.12,0,4,0
813.23,0,4,0
813.33,0,4,0
813.44,0,4,0
813.55,0,4,0
813.65,0,4,0
813.76,0,4,0
813.87,0,4,0
813.98,0,4,0
814.09,0,4,0
814.19,0,4,0
814.3,0,4,0
814.41,0,4,0
814.52,0,4,0
814.63,0,4,0
814.74,0,4,0
814.84,0,4,0
814.95,0,4,0
815.06,0,4,0
815.17,0,4,0
815.28,0,4,0
815.38,0,4,0
815.5,0,4,0
815.6,0,4,0
815.71,0,4,0
815.81,0,4,0
815.92,0,4,0
816.03,0,4,0
816.14,0,4,0
816.24,0,4,0
816.34,0,4,0
816.45,0,4,0
816.56,0,4,0
816.67,0,4,0
816.77,0,4,0
816.88,0,4,0
816.99,0,4,0
817.09,0,4,0
817.2,0,4,0
817.31,0,4,0
817.42,0,4,0
817.52,0,4,0
817.63,0,4,0
817.73,0,4,0
817.84,0,4,0
817.94,0,4,0
818.05,0,4,0
818.16,0,4,0
818.27,0,4,0
818.37,0,4,0
818.48,0,4,0
818.59,0,4,0
818.7,0,4,0
818.8,0,4,0
818.91,0,4,0
819.01,0,4,0
819.12,0,4,0
819.23,0,4,0
819.33,0,4,0
819.44,0,4,0
819.55,0,4,0
819.66,0,4,0
819.77,0,4,0
819.88,0,4,0
819.98,0,4,0
820.09,0,4,0
820.2,0,4,0
820.31,0,4,0
820.41,0,4,0
820.52,0,4,0
820.63,0,4,0
820.74,0,4,0
820.84,0,4,0
820.95,0,4,0
821.06,0,4,0
821.17,0,4,0
821.27,0,4,0
821.38,0,4,0
821.49,0,4,0
821.59,0,4,0
821.7,0,4,0
821.81,0,4,0
821.91,0,4,0
822.02,0,4,0
822.13,0,4,0
822.24,0,4,0
822.34,0,4,0
822.45,0,4,0
822.55,0,4,0
822.66,0,4,0
822.77,0,4,0
822.87,0,4,0
822.98,0,4,0
823.08,0,4,0
823.19,0,4,0
823.3,0,4,0
823.41,0,4,0
823.51,0,4,0
823.62,0,4,0
823.93,0,4,0
824.03,0,4,0
824.14,0,4,0
824.25,0,4,0
824.35,0,4,0
824.46,0,4,0
824.57,0,4,0
824.68,0,4,0
824.78,0,4,0
824.89,0,4,0
825,0,4,0
825.16,0,4,0
825.25,0,4,0
825.34,0,4,0
825.45,0,4,0
825.56,0,4,0
825.66,0,4,0
825.77,0,4,0
825.88,0,4,0
825.98,0,4,0
826.09,0,4,0
826.19,0,4,0
826.3,0,4,0
826.41,0,4,0
826.52,0,4,0
826.62,0,4,0
826.73,0,4,0
826.84,0,4,0
826.94,0,4,0
827.05,0,4,0
827.15,0,4,0
827.26,0,4,0
827.37,0,4,0
827.47,0,4,0
827.58,0,4,0
827.69,0,4,0
827.79,0,4,0
827.9,0,4,0
828,0,4,0
828.11,0,4,0
828.22,0,4,0
828.32,0,4,0
828.43,0,4,0
828.53,0,4,0
828.64,0,4,0
828.75,0,4,0
828.86,0,4,0
828.96,0,4,0
829.07,0,4,0
829.17,0,4,0
829.28,0,4,0
829.38,0,4,0
829.49,0,4,0
829.6,0,4,0
829.7,0,4,0
829.8,0,4,0
829.91,0,4,0
830.02,0,4,0
830.12,0,4,0
830.23,0,4,0
830.34,0,4,0
830.45,0,4,0
830.55,0,4,0
830.66,0,4,0
830.76,0,4,0
830.87,0,4,0
830.98,0,4,0
831.09,0,4,0
831.2,0,4,0
831.3,0,4,0
831.41,0,4,0
831.51,0,4,0
831.62,0,4,0
831.73,0,4,0
831.83,0,4,0
831.94,0,4,0
832.05,0,4,0
832.15,0,4,0
832.26,0,4,0
832.37,0,4,0
832.48,0,4,0
832.58,0,4,0
832.69,0,4,0
832.8,0,4,0
832.9,0,4,0
833.01,0,4,0
833.12,0,4,0
833.23,0,4,0
833.34,0,4,0
833.45,0,4,0
833.56,0,4,0
833.66,0,4,0
833.77,0,4,0
833.88,0,4,0
833.98,0,4,0
834.1,0,4,0
834.2,0,4,0
834.31,0,4,0
834.41,0,4,0
834.53,0,4,0
834.62,0,4,0
834.73,0,4,0
834.84,0,4,0
834.94,0,4,0
835.05,0,4,0
835.16,0,4,0
835.26,0,4,0
835.38,0,4,0
835.48,0,4,0
835.58,0,4,0
835.69,0,4,0
835.79,0,4,0
835.9,0,4,0
836,0,4,0
836.11,0,4,0
836.22,0,4,0
836.32,0,4,0
836.42,0,4,0
836.53,0,4,0
836.63,0,4,0
836.74,0,4,0
836.84,0,4,0
836.95,0,4,0
837.05,0,4,0
837.16,0,4,0
837.26,0,4,0
837.37,0,4,0
837.47,0,4,0
837.58,0,4,0
837.69,0,4,0
837.79,0,4,0
837.9,0,4,0
838,0,4,0
838.11,0,4,0
838.21,0,4,0
838.32,0,4,0
838.42,0,4,0
838.53,0,4,0
838.63,0,4,0
838.74,0,4,0
838.85,0,4,0
838.95,0,4,0
839.06,0,4,0
839.36,5,4,0
839.46,5,4,0
839.57,5,4,0
839.67,5,4,0
839.78,5,4,0
839.88,5,4,0
839.99,5,4,0
840.09,5,4,0
840.2,5,4,0
840.31,5,4,0


==> data/migration_ts/downsampled_mpc_action.csv <==
0,0.78538,10,0.0011551,0.23868,3,0
0.24823,0.62755,10,0.00086713,0.30377,3,0
0.53475,0.16838,10,0.0008831,0.24419,3,0
0.78722,-0.14217,10,0.0010161,0.12897,3,0
1.0593,-0.35072,10,0.00084782,0.0051124,3,0
1.3234,-0.36621,10,0.00083899,-0.083534,3,0
1.5933,-0.14642,10,0.00085092,-0.10227,3,0
1.9034,0.0052892,10,0.0010939,-0.071368,3,0
2.1344,0.10518,10,0.0011401,-0.0229,3,0
2.4256,0.23605,10,0.00085402,0.030488,3,0
2.6699,0.31066,10,0.0011399,0.071337,3,0
2.9318,0.23987,10,0.0010788,0.082964,3,0
3.2077,0.13744,10,0.0010769,0.068649,3,0
3.4946,0.015767,10,0.00087285,0.03423,3,0
3.756,-0.088937,10,0.001106,-0.010042,3,0
4.0328,-0.13106,10,0.0011051,-0.044673,3,0
4.2879,-0.10886,10,0.001076,-0.061352,3,0
4.5723,-0.021137,10,0.0010889,-0.054011,3,0
4.846,0.03693,10,0.00085092,-0.033952,3,0
5.1143,0.014466,10,0.001116,-0.021662,3,0
5.3658,0.093281,10,0.0010729,0.0036531,3,0
5.649,0.16688,10,0.001066,0.022544,3,0
5.9169,0.20382,10,0.00107,0.046936,3,0
6.1701,0.16345,10,0.0011389,0.044918,3,1
6.4643,0.098614,10,0.0012929,0.030547,3,1
6.7346,0.094948,10,0.0013599,0.01736,3,1
6.9859,-0.0091612,10,0.001086,-0.0084515,3,1
7.2559,-0.03393,10,0.001138,-0.025536,3,1
7.5118,-0.070477,10,0.001081,-0.044932,3,1
7.7809,-0.06436,10,0.0010951,-0.045241,3,1
8.4484,-0.07633,10,0.00055313,-0.050247,4,0
8.604,0.038532,10,0.00055218,-0.023503,4,0
8.7242,0.12422,10,0.00051999,0.0050657,4,0
8.9991,0.26005,10,0.00056195,0.040489,4,0
9.2258,0.27138,10,0.00055718,0.057602,4,0
9.5216,0.19611,10,0.00059581,0.063794,4,0
9.7743,0.070939,10,0.0005579,0.040137,4,0
10.037,-0.019975,10,0.00057411,0.0047257,4,0
10.304,-0.13005,10,0.00055504,-0.029181,4,0
10.578,-0.13349,10,0.00057387,-0.050035,4,0
10.838,-0.062587,10,0.00055218,-0.055101,4,0
11.124,0.010592,10,0.00055313,-0.041003,4,0
11.367,0.070184,10,0.00055003,-0.014947,4,0
11.629,0.14163,10,0.00056982,0.0093242,4,0
11.894,0.22301,10,0.00054979,0.037686,4,0
12.158,0.19553,10,0.00055289,0.046004,4,0
12.42,0.10995,10,0.00055218,0.040704,4,0
12.688,0.085621,10,0.00055194,0.029263,4,0
12.95,0.042133,10,0.00058794,0.0053363,4,0
13.214,-0.031122,10,0.00057507,-0.01504,4,0
13.481,-0.03769,10,0.00058579,-0.030377,4,0
13.733,-0.07683,10,0.00056601,-0.039197,4,0
14.006,-0.083442,10,0.00055099,-0.043526,4,0
14.274,-0.048742,10,0.000561,-0.038269,4,0
14.538,0.032441,10,0.00055099,-0.020795,4,0
14.995,0.052003,10,0.00055099,-0.006831,4,0
15.246,0.067032,10,0.00055194,0.0021444,4,0
15.52,0.088345,10,0.00066495,0.012385,4,0
15.788,0.17741,10,0.00056005,0.02762,4,0
16.044,0.15876,10,0.00055099,0.03539,4,0
16.308,0.11779,10,0.00055695,0.033066,4,0
16.574,0.16032,10,0.00066996,0.0346,4,0
16.832,0.028174,10,0.00057507,0.010143,4,0
17.12,0.032045,10,0.00056314,-0.0046917,4,0
17.942,-0.057752,10,0.0011718,-0.0244,2,0
18.102,-0.15705,10,0.0012529,-0.051515,2,0
18.329,-0.16563,10,0.0010591,-0.056022,2,0
18.404,-0.11452,10,0.00105,-0.057932,2,0
18.555,0.0054007,10,0.0012548,-0.035743,2,0
18.825,0.032596,10,0.001245,-0.018264,2,0
19.114,0.087874,10,0.0012581,0.0081404,2,0
19.375,0.22088,10,0.0013819,0.043396,2,0
19.657,0.20091,10,0.0010922,0.059961,2,0
19.928,0.18384,10,0.0012419,0.065234,2,0
20.204,0.11227,10,0.0011039,0.044401,2,0
20.472,0.10723,10,0.0012381,0.035027,2,0
20.746,0.032132,10,0.00124,0.010946,2,0
21.027,0.023637,10,0.0011041,-0.002528,2,0
21.297,-0.05461,10,0.0012441,-0.021678,2,0
21.576,-0.057502,10,0.0011048,-0.033296,2,0
21.845,-0.035999,10,0.001246,-0.032383,2,0
22.112,-0.050222,10,0.0012372,-0.030735,2,0
22.394,0.016903,10,0.0011768,-0.021484,2,0
22.664,0.045999,10,0.0011711,-0.008197,2,0
22.946,0.045538,10,0.0011191,0.0027112,2,0
23.214,0.11887,10,0.0012441,0.022984,2,0
23.497,0.15899,10,0.001236,0.032903,2,0
23.76,0.17119,10,0.0012469,0.041255,2,0
24.036,0.15252,10,0.0011082,0.040458,2,0
24.3,0.11605,10,0.0012419,0.027928,2,0
24.577,0.077009,10,0.001277,0.015412,2,0
24.856,0.057207,10,0.0011032,-0.0037219,2,0
25.127,-0.039844,10,0.0011821,-0.02091,2,0
25.388,-0.034136,10,0.00124,-0.034448,2,0
25.668,-0.068618,10,0.0012281,-0.04429,2,0
25.937,-0.1022,10,0.0012431,-0.050853,2,0
26.217,-0.012443,10,0.0011029,-0.038588,2,0
26.488,0.024555,10,0.001168,-0.021851,2,0
26.765,0.065003,10,0.001286,-0.0016413,2,0
27.037,0.15337,10,0.0012419,0.024422,2,0
27.312,0.20993,10,0.0011702,0.041009,2,0
27.577,0.19928,10,0.001219,0.047665,2,0
27.856,0.12743,10,0.0011058,0.036155,2,0
28.126,0.10282,10,0.0010059,0.020661,2,0
28.393,0.025356,10,0.0012391,-0.0029701,2,0
28.665,-0.023294,10,0.001169,-0.015736,2,0
29.017,-0.096545,10,0.001106,-0.039375,2,0
29.262,0.59925,10,0.00121,-0.051135,2,0
29.515,0.18441,10,0.00124,-0.085148,2,0
29.779,-0.2021,10,0.001173,-0.15505,2,0
30.052,-0.35487,10,0.0010431,-0.22088,2,0
30.325,-0.22169,10,0.0011721,-0.23334,2,0
30.787,-0.077388,10,0.001214,-0.22206,2,0
31.065,0.23153,10,0.00104,-0.10735,2,0
31.326,0.48793,10,0.0010068,0.0053782,2,0
31.607,0.43735,10,0.00099683,0.07611,2,0
31.876,0.25769,10,0.0012341,0.07461,2,0
32.147,0.077298,10,0.0012469,0.033836,2,0
32.427,-0.071081,10,0.0011129,-0.022483,2,0
32.694,-0.24528,10,0.0010428,-0.084685,2,0
33.04,-0.23914,10,0.0011201,-0.12262,2,0
33.308,-0.15134,10,0.0010502,-0.11301,2,0
33.526,0.046748,10,0.00098705,-0.071892,2,0
33.791,0.14922,10,0.001256,-0.016816,2,0
34.074,0.27197,10,0.0010419,0.036643,2,0
34.343,0.31896,10,0.00094604,0.079018,2,0
34.607,0.22918,10,0.0010049,0.083718,2,0
34.884,0.082348,10,0.00098395,0.05983,2,0
35.147,-0.064298,10,0.00099778,0.0036801,2,0
35.424,-0.054693,10,0.001241,-0.022623,2,0
35.691,-0.12327,10,0.0012531,-0.048867,2,4
35.971,-0.083835,10,0.00094914,-0.061103,2,4
36.235,-0.066841,10,0.00085616,-0.056851,2,4
36.51,-0.034302,10,0.00086498,-0.04155,2,4
36.776,-0.02762,10,0.00104,-0.029366,2,4
37.056,0.024354,10,0.0011029,-0.0093091,2,4
37.319,0.089233,10,0.0011621,0.011766,2,4
37.601,0.13768,10,0.00099707,0.030802,2,4
37.869,0.1518,10,0.0011618,0.039273,2,4
38.153,0.17871,10,0.0010409,0.047673,2,4
38.421,0.070683,10,0.001014,0.027616,2,4
38.694,0.039062,10,0.00088,0.013921,2,4
38.96,-0.00093644,10,0.0012431,-0.0039567,2,4
39.231,-0.035794,10,0.0012569,-0.020684,2,4
39.501,-0.056649,10,0.001236,-0.032744,2,4
39.787,-0.08931,10,0.0010581,-0.042992,2,4
40.056,-0.064743,10,0.001246,-0.038444,2,0
40.329,-0.042019,10,0.001173,-0.030357,2,0
40.599,0.057348,10,0.0013158,0.0037918,2,0
40.874,0.14186,10,0.0010478,0.026897,2,0
41.144,0.22713,10,0.001241,0.052906,2,0
41.431,0.1389,10,0.0011752,0.056748,2,0
41.687,0.093312,10,0.0010021,0.041724,2,0
41.966,0.077709,10,0.00098991,0.027273,2,0
42.231,-0.0098031,10,0.001055,0.00039672,2,0
42.506,-0.025862,10,0.00099206,-0.016762,2,0
42.776,-0.054756,10,0.00094509,-0.03185,2,0
43.057,-0.041487,10,0.00099492,-0.032556,2,0
43.32,-0.057317,10,0.0011721,-0.041109,2,0
43.599,-0.052835,10,0.0010021,-0.038215,2,0
43.865,-0.0056907,10,0.001168,-0.020864,2,0
44.146,0.048267,10,0.0010619,-0.0045434,2,0
44.416,0.10999,10,0.00099301,0.017081,2,0
44.696,0.11469,10,0.00098991,0.029066,2,0
44.963,0.14883,10,0.0010431,0.038215,2,0
45.245,0.1981,10,0.0010438,0.046673,2,0
45.515,0.090851,10,0.0012338,0.034208,2,0
45.795,0.086441,10,0.001096,0.020561,2,0
46.064,0.039,10,0.0012422,0.0028418,2,0
46.543,-0.049902,10,0.00098801,-0.024076,2,0
46.817,-0.097799,10,0.0012379,-0.039668,2,0
47.095,-0.097944,10,0.001101,-0.045774,2,0
47.365,-0.0068001,10,0.0013471,-0.027917,2,0
47.636,0.056211,10,0.0012391,-0.0050546,2,0
47.911,0.087235,10,0.0012472,0.0178,2,4
48.183,0.15463,10,0.0010409,0.032629,2,4
48.458,0.18613,10,0.001112,0.049825,2,4
48.726,0.20405,10,0.00090003,0.05697,2,4
49.005,0.12526,10,0.001045,0.048748,2,4
49.276,0.052843,10,0.001245,0.023885,2,4
49.546,-0.064336,10,0.00123,-0.013018,2,4
49.811,-0.11323,10,0.0012419,-0.035598,2,4
50.091,-0.10494,10,0.00094509,-0.049218,2,4
50.363,-0.088672,10,0.00097203,-0.050784,2,4
50.627,-0.03397,10,0.001054,-0.031749,2,4
50.907,-0.0091767,10,0.001102,-0.016387,2,4
51.176,0.13349,10,0.0012338,0.024512,2,4
51.448,0.19806,10,0.00086212,0.052736,2,4
51.715,0.20143,10,0.00078797,0.06169,2,4
51.995,0.18762,10,0.00079393,0.062515,2,4
52.263,0.12293,10,0.00094199,0.04701,2,4
52.543,0.02195,10,0.0010431,0.01651,2,4
52.811,-0.088505,10,0.0012491,-0.023943,2,4
53.073,-0.1598,10,0.0011621,-0.052046,2,4
53.383,-0.16638,10,0.001049,-0.065014,2,4
53.636,-0.076226,10,0.001245,-0.052447,2,4
53.921,0.040872,10,0.0010481,-0.018185,2,4
54.196,0.17726,10,0.0012319,0.026813,2,4
54.475,0.30905,10,0.0010831,0.071067,2,4
54.757,0.24506,10,0.0011771,0.083945,2,4
55.016,0.14615,10,0.001231,0.075949,2,4
55.284,0.072152,10,0.0012341,0.044427,2,4
55.564,-0.024287,10,0.0010478,0.0060321,2,4
55.83,-0.11079,10,0.00099778,-0.027702,2,4
56.092,-0.16264,10,0.0010412,-0.0566,2,0
56.401,-0.12739,10,0.0011029,-0.065782,2,0
56.672,-0.003251,10,0.001163,-0.04085,2,0
56.927,0.073079,10,0.00098801,-0.010261,2,0
57.204,0.16682,10,0.001169,0.028649,2,0
57.479,0.21189,10,0.001219,0.056883,2,0
57.754,0.23247,10,0.0011709,0.072022,2,0
58.024,0.17442,10,0.001245,0.072685,2,0
58.304,0.098585,10,0.0011001,0.046397,2,0
58.577,0.007412,10,0.0010381,0.013302,2,0
58.848,-0.057964,10,0.001159,-0.019433,2,0
59.128,-0.68975,10,0.0010428,-0.045559,2,0
59.399,-0.24137,10,0.001056,-0.011768,2,0
59.68,0.38494,10,0.001044,0.11965,2,0
59.948,0.70946,10,0.0010431,0.25811,2,0
60.22,0.53117,10,0.0009892,0.31479,2,0
60.487,0.23318,10,0.0010569,0.26764,2,0
60.768,0.030029,10,0.00094008,0.17778,2,0
61.037,-0.17067,10,0.0010431,0.078084,2,0
61.308,-0.29247,10,0.001168,-0.010859,2,0
61.59,-0.1973,10,0.0009439,-0.055431,2,0
61.851,-0.088729,10,0.001087,-0.056934,2,0
62.337,0.084525,10,0.00098801,-0.02607,2,0
62.603,0.24824,10,0.0011141,0.028131,2,0
62.885,0.36105,10,0.0010421,0.081472,2,0
63.155,0.27554,10,0.0012519,0.093925,2,0
63.438,0.12305,10,0.0010481,0.068421,2,0
63.707,0.019227,10,0.0011821,0.025985,2,0
63.986,-0.12008,10,0.0011349,-0.024273,2,0
64.255,-0.16881,10,0.001251,-0.063033,2,0
64.535,-0.12098,10,0.00106,-0.07659,2,0
64.803,-0.024353,10,0.00095987,-0.060702,2,0
65.067,0.018256,10,0.001241,-0.036378,2,0
65.345,0.086636,10,0.001039,-0.0079958,2,0
65.612,0.16831,10,0.0012372,0.021864,2,0
65.946,0.21336,10,0.00056005,0.042462,4,0
66.228,0.19446,10,0.00058699,0.056904,4,0
66.467,0.14284,10,0.00059199,0.051131,4,0
66.773,0.09019,10,0.00062799,0.038178,4,1
67.026,0.03198,10,0.00062799,0.015129,4,0
67.269,0.030294,10,0.00054789,0.0041486,4,0
67.555,-0.047633,10,0.00055408,-0.012571,4,0
67.846,-0.079989,10,0.00061798,-0.029929,4,0
68.09,-0.086725,10,0.00054717,-0.040769,4,0
68.355,-0.010848,10,0.00055289,-0.025621,4,0
68.623,-0.031036,10,0.00057912,-0.02263,4,0
68.897,0.052794,10,0.00057197,-0.0040358,4,0
69.165,0.1028,10,0.00059104,0.011462,4,0
69.434,0.11059,10,0.000597,0.02795,4,0
69.695,0.22379,10,0.00056481,0.042041,4,0
69.96,0.205,10,0.00055099,0.045899,4,0
70.223,0.15265,10,0.00057101,0.03869,4,0
70.488,0.033254,10,0.00054789,0.013546,4,0
70.747,0.010332,10,0.00055099,-0.0058441,4,0
71.015,-0.054222,10,0.00055909,-0.028691,4,0
71.277,-0.13547,10,0.00057197,-0.054114,4,0
71.542,-0.12253,10,0.00059295,-0.063003,4,0
71.807,-0.03671,10,0.0005579,-0.052399,4,0
72.067,0.029681,10,0.00054908,-0.035479,4,0
72.338,0.078606,10,0.00054908,-0.01103,4,0
72.6,0.16128,10,0.00065207,0.013197,4,0
72.864,0.18527,10,0.00054979,0.030723,4,0
73.126,0.22314,10,0.00058293,0.047748,4,0
73.395,0.094553,10,0.00058699,0.039813,4,0
73.654,0.062404,10,0.00054908,0.019183,4,0
73.918,0.013676,10,0.00060511,-0.002218,4,0
74.182,-0.096172,10,0.00063014,-0.030394,4,0
74.448,-0.074626,10,0.00060105,-0.042806,4,0
74.71,-0.0058969,10,0.00058794,-0.039205,4,0
74.974,-0.014649,10,0.00057197,-0.032913,4,0
75.246,0.0069019,10,0.00056791,-0.022771,4,0
75.508,0.020896,10,0.00055599,-0.011939,4,0
75.772,0.0059712,10,0.00057292,-0.0079878,4,0
76.036,0.037807,10,0.00055289,0.0023402,4,0
76.302,0.082581,10,0.00056505,0.01496,4,0
76.568,0.11536,10,0.00055099,0.022559,4,0
76.832,0.18713,10,0.00056982,0.035883,4,0
77.121,0.15276,10,0.0006659,0.038594,4,0
77.577,0.1403,10,0.00066996,0.034553,4,0
77.801,0.034332,10,0.0005722,0.0071186,4,0
78.07,-0.06837,10,0.00066805,-0.020697,4,0
78.338,-0.1512,10,0.00067091,-0.048953,4,0
78.612,-0.10875,10,0.00065994,-0.057902,4,0
78.872,-0.033108,10,0.00066209,-0.048924,4,0
79.136,0.073856,10,0.00063896,-0.020117,4,0
79.384,0.15366,10,0.00058389,0.010809,4,0
79.67,0.16699,10,0.00061989,0.026486,4,0
79.933,0.25051,10,0.00055194,0.056324,4,0
80.203,0.15202,10,0.00057006,0.059667,4,0
80.467,0.106,10,0.00062609,0.045175,4,0
80.729,0.04743,10,0.00055599,0.023209,4,0
80.999,0.0064156,10,0.00057483,0.0011722,4,0
81.255,-0.038693,10,0.00056696,-0.016295,4,0
81.523,-0.11263,10,0.0005641,-0.03771,4,0
81.785,-0.084738,10,0.00062084,-0.048338,4,0
82.049,-0.030584,10,0.00056791,-0.040983,4,0
82.311,-0.0009647,10,0.0005579,-0.024751,4,0
82.577,0.040532,10,0.00055504,-0.0022017,4,0
82.841,0.11041,10,0.00056601,0.016944,4,0
83.103,0.23551,10,0.00055099,0.043518,4,0
83.367,0.22188,10,0.00055218,0.053994,4,0
83.629,0.12051,10,0.00057101,0.044615,4,0
83.893,0.089463,10,0.00055909,0.028059,4,0
84.155,0.0012897,10,0.00055599,0.0024448,4,0
84.419,0.020247,10,0.00056314,-0.0085085,4,0
84.683,-0.070866,10,0.000561,-0.031721,4,0
84.945,-0.11879,10,0.00056791,-0.051412,4,0
85.207,-0.072151,10,0.00054908,-0.050867,4,0
85.474,0.00065275,10,0.00057101,-0.038438,4,0
85.739,0.030275,10,0.00055003,-0.019304,4,0
86.003,0.11169,10,0.00055003,0.0068218,4,0
86.258,0.18951,10,0.00055504,0.029939,4,0
86.579,0.21318,10,0.0050809,0.051546,1,0
86.826,0.17834,10,0.0051961,0.048998,1,0
87.091,0.15372,10,0.005126,0.037172,1,0
87.353,0.11088,10,0.0051851,0.01834,1,0
87.616,0.05654,10,0.005162,-0.0014358,1,0
87.881,-0.012596,10,0.005209,-0.021808,1,0
88.16,-0.043875,10,0.0099351,-0.036007,1,0
88.411,-0.08487,10,0.0050631,-0.055357,1,0
88.676,-0.049058,10,0.005152,-0.050416,1,0
88.937,-0.035828,10,0.0051382,-0.045896,1,0
89.202,0.45524,10,0.0051849,-0.04901,1,0
89.464,0.048,10,0.0051651,-0.10638,1,0
89.73,-0.21836,10,0.0052109,-0.17766,1,0
89.992,-0.27334,10,0.0052021,-0.22053,1,0
90.254,-0.20164,10,0.005167,-0.21695,1,0
90.518,-0.084399,10,0.005156,-0.18675,1,0
90.781,0.037617,10,0.0051,-0.12743,1,0
91.043,0.11346,10,0.0051501,-0.068974,1,0
91.307,0.20839,10,0.0051069,-0.016068,1,0
91.57,0.29119,10,0.005161,0.038785,1,0
91.833,0.23243,10,0.0051839,0.057462,1,0
92.098,0.17379,10,0.0051591,0.050223,1,0
92.36,0.070739,10,0.005142,0.0244,1,0
92.623,-0.023523,10,0.0051849,-0.0071019,1,0
92.887,-0.07068,10,0.005168,-0.033238,1,0
93.151,-0.11873,10,0.0051479,-0.055461,1,0
93.412,-0.1053,10,0.0051801,-0.058178,1,0
93.676,-0.014897,10,0.0051658,-0.043093,1,0
93.94,-0.0465,10,0.005121,-0.026869,1,0
94.202,0.042123,10,0.005197,0.00016026,1,0
94.465,0.11812,10,0.005177,0.022241,1,0
94.73,0.14693,10,0.0051551,0.036687,1,0
94.991,0.1966,10,0.0051548,0.05439,1,0
95.255,0.18366,10,0.005168,0.062942,1,0
95.519,0.10565,10,0.0051661,0.04027,1,0
95.78,0.033375,10,0.0050991,0.018059,1,0
96.044,-0.035573,10,0.0051239,-0.0082402,1,0
96.309,-0.049526,10,0.0051441,-0.026613,1,0
96.569,-0.058781,10,0.0051589,-0.03609,1,0
96.834,-0.065796,10,0.0051842,-0.040896,1,0
97.095,-0.072057,10,0.005157,-0.041799,1,0
97.357,0.0042773,10,0.005079,-0.02568,1,0
97.63,0.0011651,10,0.005127,-0.014952,1,0
97.891,0.044665,10,0.0050511,0.0036874,1,0
98.153,0.1255,10,0.0051661,0.026976,1,0
98.423,0.17162,10,0.0051789,0.03538,1,0
98.684,0.18942,10,0.005116,0.044865,1,0
98.947,0.14847,10,0.0056551,0.040982,1,0
99.216,0.092745,10,0.005198,0.025265,1,0
99.477,0.043924,10,0.0050759,0.0060867,1,0
99.739,0.050585,10,0.005106,-0.001338,1,0
100.02,-0.0042973,10,0.010209,-0.016246,1,0
100.27,-0.043782,10,0.005075,-0.025405,1,0
100.53,-0.069347,10,0.005141,-0.032073,1,0
100.81,-0.10824,10,0.0051429,-0.047627,1,0
101.06,-0.053657,10,0.00511,-0.037705,1,0
101.33,0.017731,10,0.0051401,-0.01673,1,0
101.6,0.051629,10,0.0099571,0.0032664,1,0
101.85,0.13307,10,0.005168,0.021634,1,0
102.12,0.18855,10,0.0050859,0.042563,1,0
102.4,0.1705,10,0.0099149,0.04637,1,0
102.65,0.15889,10,0.005162,0.046415,1,0
102.91,0.090565,10,0.0050769,0.030022,1,0
103.17,0.035264,10,0.0051901,0.0091897,1,0
103.44,-0.037111,10,0.0051141,-0.011865,1,0
103.7,-0.054679,10,0.0051489,-0.030164,1,0
103.97,-0.080045,10,0.0051451,-0.03633,1,0
104.23,-0.06728,10,0.0051529,-0.042331,1,0
104.5,-0.055538,10,0.005204,-0.03679,1,0
104.76,-0.031619,10,0.005132,-0.031902,1,0
105.03,0.010741,10,0.0051699,-0.012655,1,0
105.29,0.033456,10,0.005136,0.0041017,1,0
105.55,0.14067,10,0.0051661,0.025643,1,0
105.81,0.15297,10,0.0051701,0.037209,1,0
106.08,0.16937,10,0.0051332,0.044247,1,0
106.34,0.16414,10,0.005183,0.042742,1,0
106.61,0.07254,10,0.0050981,0.026363,1,0
106.87,0.031731,10,0.0051141,0.0043921,1,0
107.13,-0.024012,10,0.0051832,-0.013789,1,0
107.41,-0.069112,10,0.0099201,-0.028217,1,0
107.66,-0.055767,10,0.0051689,-0.033523,1,0
107.93,-0.091411,10,0.005142,-0.042547,1,0
108.2,-0.086913,10,0.0098982,-0.036708,1,0
108.46,-0.0021961,10,0.0051789,-0.023041,1,0
108.72,0.025129,10,0.0051231,-0.010415,1,0
108.99,0.060359,10,0.0099289,0.0062352,1,0
109.25,0.14869,10,0.0051692,0.029179,1,0
109.51,0.18837,10,0.0051751,0.046354,1,0
109.77,0.15992,10,0.0051379,0.052272,1,0
110.04,0.10578,10,0.005188,0.037532,1,0
110.3,0.053017,10,0.005188,0.015938,1,0
110.57,-0.014138,10,0.0051239,-0.002987,1,0
110.83,-0.06146,10,0.005126,-0.017283,1,0
111.1,-0.042515,10,0.0051441,-0.028755,1,0
111.36,-0.085366,10,0.0051191,-0.039844,1,0
111.63,-0.04505,10,0.0050929,-0.034799,1,0
111.89,-0.037613,10,0.0051501,-0.025762,1,0
112.15,-0.018983,10,0.005127,-0.009511,1,0
112.42,0.033559,10,0.0050931,0.0074626,1,0
112.68,0.08093,10,0.0051761,0.020995,1,0
112.94,0.17595,10,0.0051708,0.043929,1,0
113.21,0.18835,10,0.005177,0.051092,1,0
113.48,0.16406,10,0.005141,0.046651,1,0
113.74,0.081156,10,0.0051281,0.03015,1,0
114.01,0.042692,10,0.0052071,0.0093147,1,0
114.27,0.010679,10,0.0050941,-0.0053518,1,0
114.53,-0.056075,10,0.0051281,-0.022536,1,0
114.81,-0.101,10,0.009943,-0.037903,1,0
115.06,-0.083297,10,0.005053,-0.04374,1,0
115.32,-0.034115,10,0.0051279,-0.031491,1,0
115.6,-0.010324,10,0.0099919,-0.018239,1,0
115.85,0.049826,10,0.0051472,0.001604,1,0
116.12,0.11894,10,0.0050859,0.023298,1,0
116.4,0.16949,10,0.0099289,0.040917,1,0
116.65,0.17727,10,0.0051129,0.046079,1,0
116.91,0.12461,10,0.0051129,0.039344,1,0
117.19,0.051699,10,0.010001,0.020742,1,0
117.44,0.026923,10,0.0051379,0.0068484,1,0
117.7,-0.030701,10,0.0051711,-0.012679,1,0
117.98,-0.050564,10,0.0099869,-0.028177,1,0
118.23,-0.073267,10,0.005161,-0.035534,1,0
118.49,-0.09929,10,0.0051689,-0.044031,1,0
118.77,-0.071856,10,0.01159,-0.041402,1,0
119.03,-0.030255,10,0.0051701,-0.027351,1,0
119.29,-0.28743,10,0.005121,0.016088,1,0
119.55,0.22406,10,0.0051942,0.12445,1,0
119.82,0.51716,10,0.0051942,0.23869,1,0
120.08,0.49263,10,0.0050759,0.28737,1,0
120.36,0.34955,10,0.009953,0.27171,1,0
120.61,0.15892,10,0.005137,0.2032,1,0
120.87,0.012809,10,0.005074,0.12339,1,0
121.13,-0.14653,10,0.0052211,0.041864,1,0
121.4,-0.24304,10,0.005136,-0.026721,1,0
121.66,-0.19963,10,0.0051751,-0.060959,1,0
121.93,-0.054979,10,0.0051391,-0.055459,1,0
122.19,-0.016467,10,0.0052111,-0.034328,1,0
122.45,0.029308,10,0.0051749,-0.0091308,1,0
122.72,0.13605,10,0.0051138,0.022826,1,0
122.99,0.23668,10,0.005199,0.05308,1,0
123.25,0.22715,10,0.0051229,0.067406,1,0
123.51,0.16203,10,0.005192,0.063597,1,0
123.91,0.083398,10,0.0051508,0.03933,1,0
124.17,0.023453,10,0.0051842,0.012028,1,0
124.44,-0.020104,10,0.0051401,-0.011254,1,0
124.7,-0.08495,10,0.0051599,-0.038507,1,0
124.97,-0.073528,10,0.0051281,-0.047604,1,0
125.25,-0.05757,10,0.0099251,-0.047538,1,0
125.5,0.031281,10,0.0051172,-0.023789,1,0
125.76,-0.0072912,10,0.0051448,-0.022046,1,0
126.04,0.019368,10,0.0051422,-0.0047291,1,0
126.29,0.072193,10,0.005106,0.009495,1,0
126.55,0.10117,10,0.0051601,0.023701,1,0
126.83,0.10564,10,0.0099671,0.0261,1,0
127.08,0.13567,10,0.005106,0.033958,1,0
127.34,0.067513,10,0.005182,0.029758,1,0
127.62,0.082874,10,0.0099399,0.029993,1,0
127.88,0.080918,10,0.005167,0.026465,1,0
128.14,0.10513,10,0.0051429,0.030717,1,0
128.42,0.07223,10,0.009917,0.026127,1,0
128.67,0.064905,10,0.0050781,0.023143,1,0
128.93,0.10236,10,0.0051322,0.029473,1,0
129.19,0.075414,10,0.0051839,0.026173,1,0
129.46,0.085173,10,0.0050638,0.027977,1,0
129.72,0.046559,10,0.0051739,0.023471,1,0
129.99,0.082088,10,0.005091,0.025392,1,0
130.25,0.066967,10,0.005105,0.024504,1,0
130.52,0.10127,10,0.0051,0.028215,1,0
130.78,0.073553,10,0.0050941,0.023569,1,0
131.05,0.08619,10,0.005163,0.029108,1,0
131.31,0.084923,10,0.0051191,0.025916,1,0
131.57,0.063451,10,0.0051389,0.02255,1,0
131.84,0.077981,10,0.0051119,0.027167,1,0
132.1,0.062185,10,0.005091,0.023094,1,0
132.36,0.082209,10,0.0051429,0.027952,1,0
132.63,0.08829,10,0.0051098,0.028487,1,0
132.89,0.049068,10,0.0051289,0.019711,1,0
133.16,0.049392,10,0.0051379,0.018894,1,0
133.42,0.069158,10,0.0051539,0.023741,1,0
133.69,0.024314,10,0.0051329,0.020642,1,0
133.95,0.097797,10,0.0053699,0.027528,1,0
134.23,0.054144,10,0.0099149,0.025554,1,0
134.48,0.027598,10,0.005125,0.020393,1,0
134.74,0.070074,10,0.005163,0.023205,1,0
135.02,0.052321,10,0.0099659,0.022492,1,0
135.27,0.073578,10,0.005208,0.023758,1,0
135.54,0.054102,10,0.0051811,0.020937,1,0
135.81,0.086495,10,0.0099258,0.027507,1,0
136.06,0.072126,10,0.0051849,0.025686,1,0
136.33,0.057611,10,0.00512,0.022945,1,0
136.59,0.079613,10,0.009907,0.028146,1,0
136.86,0.072531,10,0.0051219,0.02985,1,0
137.12,0.075217,10,0.0051341,0.02465,1,0
137.38,0.039438,10,0.0050781,0.02338,1,0
137.65,0.093728,10,0.0051429,0.025667,1,0
137.91,0.050522,10,0.005182,0.022188,1,0
138.25,0.04267,10,0.00066614,0.020306,4,0
138.5,0.058855,10,0.000633,0.023441,4,0
138.77,0.080816,10,0.00068307,0.025103,4,0
139.04,0.058833,10,0.00064492,0.022434,4,0
139.31,0.054932,10,0.00055313,0.022344,4,0
139.58,0.071849,10,0.00055408,0.026316,4,0
139.84,0.061857,10,0.00056195,0.023371,4,0
140.11,0.10144,10,0.00056887,0.030806,4,0
140.39,0.063134,10,0.00055289,0.023817,4,0
140.64,0.068314,10,0.00055099,0.022648,4,0
140.91,0.073156,10,0.00059891,0.023613,4,0
141.17,0.062757,10,0.00054908,0.025681,4,0
141.43,0.054171,10,0.00055099,0.025407,4,0
141.7,0.085691,10,0.0005579,0.024338,4,0
141.96,0.07533,10,0.00059915,0.024968,4,0
142.23,0.084441,10,0.00056696,0.02944,4,0
142.49,0.059547,10,0.0005548,0.024907,4,0
142.77,0.081202,10,0.00055099,0.025509,4,0
143.02,0.065373,10,0.00058103,0.023946,4,1
143.26,0.075004,10,0.00055003,0.02489,4,1
143.53,0.084604,10,0.00055003,0.028956,4,1
143.79,0.043643,10,0.00061417,0.021481,4,1
144.06,0.068997,10,0.00054884,0.026441,4,1
144.31,0.053878,10,0.00055003,0.023904,4,1
144.58,0.027049,10,0.00055003,0.021324,4,1
144.84,0.067421,10,0.00057006,0.023971,4,1
145.11,0.03626,10,0.00056696,0.019536,4,1
145.37,0.065286,10,0.00055003,0.02675,4,1
145.63,0.067261,10,0.00055099,0.024544,4,1
145.92,0.052737,10,0.00055099,0.02177,4,1
146.17,0.1006,10,0.00056696,0.027194,4,1
146.43,0.085036,10,0.00054884,0.025265,4,1
146.69,0.067318,10,0.00056911,0.025832,4,1
146.96,0.084861,10,0.00054908,0.026478,4,1
147.22,0.077691,10,0.00056911,0.025286,4,1
147.49,0.053036,10,0.00055122,0.023295,4,1
147.76,0.025999,10,0.00061202,0.022559,4,1
148.02,0.08227,10,0.00055814,0.024895,4,1
148.28,0.087408,10,0.00057316,0.026073,4,1
148.55,0.08816,10,0.00057197,0.028342,4,1
148.81,0.091381,10,0.00064611,0.027245,4,1
149.08,0.045434,10,0.00055885,0.020176,4,1
149.54,0.66567,10,0.000561,0.019431,4,1
149.8,-0.087545,10,0.00056601,-0.052908,4,1
150.07,-0.63072,10,0.00060296,-0.19189,4,1
150.33,-0.6864,10,0.00055814,-0.2923,4,1
150.59,-0.26585,10,0.00055194,-0.28164,4,1
150.87,0.14589,10,0.00057197,-0.18611,4,1
151.12,0.44908,10,0.00055313,-0.052693,4,1
151.39,0.60728,10,0.00055003,0.066755,4,1
151.65,0.45855,10,0.00056791,0.127,4,1
151.93,0.077925,10,0.00058699,0.097637,4,1
152.16,-0.17368,10,0.00055289,0.021175,4,1
152.43,-0.3013,10,0.00056911,-0.060994,4,1
152.69,-0.30391,10,0.00055313,-0.1104,4,1
153.01,-0.086552,10,0.00061989,-0.10292,4,1
153.23,0.09662,10,0.00057411,-0.057644,4,1
153.5,0.2659,10,0.00055695,0.013506,4,1
153.78,0.34077,10,0.00055099,0.06054,4,1
154.05,0.32571,10,0.00056291,0.093288,4,1
154.31,0.17309,10,0.00056314,0.080022,4,1
154.58,-0.023873,10,0.00059009,0.031904,4,1
154.84,-0.14863,10,0.00056005,-0.020059,4,1
155.1,-0.199,10,0.00056005,-0.057064,4,1
155.37,-0.098332,10,0.00054789,-0.069398,4,1
155.64,-0.0094284,10,0.00055385,-0.061203,4,1
155.9,0.025713,10,0.00057197,-0.033158,4,1
156.17,0.094217,10,0.00057411,-0.0059762,4,1
156.43,0.19297,10,0.00063992,0.022416,4,1
156.68,0.26584,10,0.00055003,0.050507,4,1
156.96,0.20667,10,0.00055099,0.058257,4,1
157.22,0.075346,10,0.00055003,0.035933,4,1
157.5,-0.042755,10,0.00056291,0.0017448,4,1
157.76,-0.14885,10,0.00060892,-0.038053,4,1
158.02,-0.11505,10,0.00054979,-0.055403,4,1
158.28,-0.1155,10,0.00055599,-0.058076,4,1
158.55,0.029037,10,0.00056005,-0.030368,4,1
158.82,0.10626,10,0.00055909,-0.0021612,4,1
159.08,0.22169,10,0.00057316,0.034243,4,1
159.35,0.28651,10,0.00056696,0.067187,4,1
159.61,0.21153,10,0.00057006,0.073093,4,1
159.87,0.12204,10,0.00054884,0.058594,4,1
160.14,-0.014937,10,0.00056481,0.018558,4,1
160.4,-0.14975,10,0.00055003,-0.0249,4,1
160.66,-0.25947,10,0.00055003,-0.062779,4,1
160.93,-0.13531,10,0.00063396,-0.072784,4,1
161.19,0.071079,10,0.00055313,-0.041532,4,1
161.45,0.17925,10,0.00060511,0.0078882,4,1
161.71,0.29918,10,0.00067401,0.049462,4,1
161.98,0.29394,10,0.00063705,0.079642,4,1
162.24,0.17957,10,0.00067806,0.083299,4,1
162.5,0.036668,10,0.00064182,0.047456,4,1
162.76,-0.087326,10,0.00062513,0.0031197,4,1
163.03,-0.17662,10,0.00066209,-0.036826,4,1
163.29,-0.1441,10,0.00065398,-0.059475,4,1
163.57,-0.096391,10,0.0006659,-0.060913,4,1
163.83,0.041161,10,0.0006299,-0.031265,4,1
164.09,0.15175,10,0.00055099,0.0058749,4,1
164.35,0.20342,10,0.00055385,0.034733,4,1
164.84,0.31293,10,0.00060797,0.07229,4,1
165.08,0.2633,10,0.00060105,0.081671,4,1
165.35,0.0062532,10,0.00056696,0.034194,4,1
165.63,-0.10781,10,0.00057507,-0.010399,4,1
165.88,-0.26171,10,0.00067496,-0.063931,4,1
166.15,-0.22237,10,0.00067902,-0.089387,4,1
166.43,-0.018081,10,0.00058985,-0.070725,4,1
166.69,0.14573,10,0.00063014,-0.02252,4,1
166.96,0.29982,10,0.00065517,0.035626,4,1
167.23,0.29653,10,0.000669,0.07717,4,1
167.49,0.22649,10,0.00067186,0.090029,4,1
167.76,0.084292,10,0.00066209,0.071388,4,1
168.02,-0.045001,10,0.00064898,0.022181,4,1
168.29,-0.18023,10,0.00067186,-0.026153,4,1
168.55,-0.16129,10,0.00067091,-0.055432,4,1
168.81,-0.08011,10,0.00066304,-0.055712,4,1
169.08,0.018874,10,0.00063419,-0.036801,4,1
169.35,0.097336,10,0.00067115,-0.0053117,4,1
169.61,0.20563,10,0.00060797,0.031632,4,1
169.87,0.23605,10,0.00061011,0.05293,4,1
170.14,0.22181,10,0.00056791,0.067137,4,1
170.41,0.13697,10,0.000669,0.060152,4,1
170.66,0.04843,10,0.00055981,0.028727,4,1
170.92,-0.079474,10,0.00060987,-0.011152,4,1
171.19,-0.16766,10,0.00058699,-0.04478,4,1
171.46,-0.17575,10,0.00055504,-0.06622,4,1
171.73,-0.086565,10,0.00057197,-0.062155,4,1
171.98,0.045483,10,0.00055504,-0.032209,4,1
172.25,0.15428,10,0.00057507,0.0093205,4,1
172.51,0.28871,10,0.00057387,0.057686,4,1
172.77,0.25981,10,0.00055814,0.080608,4,1
173.03,0.21293,10,0.00062585,0.087142,4,1
173.29,0.047955,10,0.00067997,0.053906,4,1
173.56,-0.12002,10,0.00058913,0.0070896,4,1
173.83,-0.15005,10,0.00055099,-0.027169,4,1
174.1,-0.13849,10,0.00057793,-0.050619,4,1
174.36,-0.084321,10,0.00055909,-0.061029,4,1
174.62,0.038737,10,0.00059605,-0.034229,4,1
174.88,0.11285,10,0.00057602,0.0025763,4,1
175.15,0.25665,10,0.0005579,0.043971,4,1
175.42,0.26775,10,0.00056696,0.067671,4,1
175.68,0.26423,10,0.00055003,0.084852,4,1
175.94,0.10785,10,0.00060606,0.061217,4,1
176.21,-0.01833,10,0.00060606,0.019135,4,1
176.47,-0.16077,10,0.00055194,-0.030075,4,1
176.74,-0.19697,10,0.00056505,-0.062253,4,1
177.01,-0.14934,10,0.00055194,-0.07465,4,1
177.48,0.025392,10,0.001081,-0.04359,2,4
177.55,0.15829,10,0.00086093,0.0012656,2,4
177.83,0.23799,10,0.0012391,0.048366,2,4
178.1,0.24342,10,0.0012538,0.074061,2,4
178.38,0.18867,10,0.0012331,0.076712,2,4
178.66,0.14698,10,0.0012519,0.061793,2,4
178.93,0.054265,10,0.0010562,0.03451,2,4
179.2,-0.64725,10,0.00124,0.0082302,2,4
179.49,-0.043161,10,0.001039,0.046606,2,4
179.98,0.59755,10,0.001164,0.18561,2,4
180.24,0.65168,10,0.0010409,0.26762,2,4
180.52,0.35557,10,0.0012391,0.26722,2,4
180.79,-0.00064533,10,0.001056,0.1714,2,4
181.06,-0.19276,10,0.0010881,0.05405,2,4
181.34,-0.32818,10,0.0010421,-0.041297,2,4
181.62,-0.27718,10,0.0012589,-0.098805,2,4
181.89,-0.082957,10,0.0012379,-0.094612,2,4
182.16,0.0069233,10,0.0012481,-0.059535,2,4
182.45,0.1339,10,0.0012441,-0.0049393,2,4
182.71,0.30252,10,0.001255,0.050783,2,4
182.99,0.29246,10,0.001055,0.086811,2,4
183.26,0.2331,10,0.0012529,0.089191,2,4
183.53,0.12848,10,0.0011148,0.0616,2,4
183.81,0.064751,10,0.0012381,0.030636,2,4
184.08,-0.070312,10,0.0012522,-0.014911,2,4
184.34,-0.16172,10,0.0012548,-0.054154,2,4
184.62,-0.10472,10,0.001056,-0.067294,2,4
184.89,-0.021925,10,0.0012448,-0.058497,2,4
185.17,0.01134,10,0.0010459,-0.039152,2,4
185.44,-0.0064679,10,0.00124,-0.02221,2,4
185.72,0.0090911,10,0.0010459,-0.0059688,2,4
185.99,0.10549,10,0.0012519,0.017023,2,4
186.27,0.20292,10,0.0011179,0.041178,2,4
186.53,0.15655,10,0.0012391,0.047456,2,4
186.81,0.13833,10,0.0011861,0.044257,2,4
187.07,0.15342,10,0.001241,0.038555,2,4
187.35,0.089872,10,0.0012829,0.02771,2,4
187.61,0.041163,10,0.0012469,0.0088872,2,4
187.89,-0.00048624,10,0.00095391,-0.011338,2,4
188.16,-0.031088,10,0.0012469,-0.028161,2,0
188.45,-0.024185,10,0.001122,-0.034362,2,0
188.71,-0.081678,10,0.0012362,-0.041368,2,0
189,-0.012096,10,0.001055,-0.036031,2,0
189.26,-0.034552,10,0.001096,-0.028074,2,0
189.53,0.0090705,10,0.0012422,-0.020967,2,0
189.81,0.028392,10,0.0012372,-0.0091117,2,0
190.09,0.058158,10,0.0012372,0.00087352,2,0
190.36,0.12544,10,0.001147,0.021131,2,0
190.63,0.16101,10,0.0011649,0.023654,2,0
190.91,0.10298,10,0.00098515,0.019877,2,0
191.18,0.13848,10,0.0011592,0.018479,2,0
191.47,0.11514,10,0.0010421,0.011712,2,0
191.74,0.097684,10,0.001189,0.0094758,2,0
192.01,0.034222,10,0.0011911,-0.011595,2,0
192.28,0.00012032,10,0.00094414,-0.02028,2,0
192.57,-0.014265,10,0.00105,-0.028995,2,0
192.83,-0.061698,10,0.001163,-0.03706,2,0
193.1,-0.032474,10,0.0011621,-0.037404,2,0
193.38,-0.052407,10,0.001107,-0.035071,2,0
193.65,-0.05743,10,0.0011711,-0.028467,2,0
193.93,0.038442,10,0.0010951,-0.010997,2,0
194.2,0.060782,10,0.0011671,0.0021343,2,0
194.49,0.11668,10,0.0010509,0.020275,2,0
194.76,0.17395,10,0.00098801,0.038012,2,0
195.03,0.19753,10,0.00093913,0.046891,2,0
195.3,0.14941,10,0.001159,0.039033,2,0
195.75,0.10332,10,0.0010021,0.024012,2,0
196.02,0.062027,10,0.0010951,0.00053846,2,0
196.3,-0.0085209,10,0.001044,-0.01683,2,0
196.57,-0.093174,10,0.001236,-0.041606,2,0
196.85,-0.07565,10,0.0011129,-0.048354,2,0
197.12,-0.06993,10,0.0012429,-0.048417,2,0
197.4,-0.030614,10,0.0011041,-0.042446,2,0
197.67,-0.032209,10,0.0012169,-0.029522,2,0
197.95,0.061811,10,0.001097,-0.007649,2,0
198.23,0.12912,10,0.0012441,0.015798,2,0
198.5,0.17024,10,0.0010452,0.031513,2,0
198.78,0.19215,10,0.001117,0.045395,2,0
199.04,0.12483,10,0.0012569,0.037009,2,0
199.32,0.11404,10,0.0011709,0.024229,2,0
199.6,0.10096,10,0.0011611,0.012453,2,0
199.87,0.030665,10,0.001148,-0.0053132,2,0
200.14,-0.0025671,10,0.0012581,-0.019532,2,0
200.42,-0.061227,10,0.0012429,-0.035577,2,0
200.7,-0.060806,10,0.00124,-0.045036,2,0
200.96,-0.034055,10,0.0012391,-0.038665,2,0
201.25,-0.063644,10,0.001116,-0.038248,2,0
201.51,-0.017005,10,0.0012479,-0.027245,2,0
201.79,-0.010545,10,0.0010991,-0.010977,2,0
202.06,0.016836,10,0.0012469,-0.0043735,2,0
202.34,0.054832,10,0.00098896,0.0098408,2,0
202.62,0.081266,10,0.0012381,0.019937,2,0
202.9,0.14986,10,0.001256,0.030097,2,0
203.16,0.19832,10,0.00124,0.044471,2,0
203.44,0.10766,10,0.001107,0.035704,2,0
203.71,0.12082,10,0.0012312,0.023705,2,0
203.99,0.10218,10,0.0011051,0.012618,2,0
204.26,0.033875,10,0.00124,-0.0092949,2,0
204.54,-0.053542,10,0.00124,-0.028639,2,0
204.82,-0.072451,10,0.0010459,-0.043228,2,0
205.08,-0.086487,10,0.0012369,-0.046905,2,0
205.37,-0.037214,10,0.001035,-0.040917,2,0
205.64,-0.005359,10,0.0011699,-0.024685,2,0
205.92,0.015952,10,0.0011041,-0.012042,2,0
206.19,0.091652,10,0.0011048,0.01682,2,0
206.46,0.13056,10,0.0012441,0.022342,2,0
206.74,0.2092,10,0.0011079,0.042745,2,0
207,0.18782,10,0.0012391,0.050423,2,0
207.29,0.087559,10,0.0010998,0.032025,2,0
207.56,-0.0092402,10,0.0012381,0.0022313,2,0
207.85,-0.011495,10,0.0011032,-0.0183,2,0
208.11,-0.056589,10,0.0012469,-0.035241,2,0
208.38,-0.056094,10,0.001097,-0.048557,2,0
208.66,-0.070278,10,0.0012391,-0.053218,2,0
208.92,-0.029259,10,0.0012381,-0.040388,2,0
209.2,0.69053,10,0.0011091,-0.031247,2,0
209.48,0.17954,10,0.00098801,-0.058875,2,0
209.74,-0.22214,10,0.0012341,-0.14281,2,0
210.02,-0.39922,10,0.0010421,-0.21803,2,0
210.28,-0.27436,10,0.00093699,-0.2426,2,0
210.55,-0.062169,10,0.001101,-0.19693,2,0
210.83,0.026879,10,0.0010431,-0.13747,2,0
211.1,0.19873,10,0.0010979,-0.060337,2,0
211.56,0.30371,10,0.0012381,0.01893,2,0
211.83,0.35372,10,0.0010419,0.067583,2,0
212.1,0.15371,10,0.0012288,0.057009,2,0
212.38,0.062346,10,0.0011141,0.031868,2,0
212.65,-0.093119,10,0.001044,-0.029605,2,0
212.92,-0.18868,10,0.00099087,-0.077065,2,0
213.19,-0.15256,10,0.00098801,-0.095178,2,0
213.47,-0.09404,10,0.001055,-0.087294,2,0
213.74,0.0099924,10,0.0010259,-0.056536,2,0
214.02,0.089017,10,0.0010002,-0.018322,2,0
214.29,0.19181,10,0.00099206,0.022467,2,0
214.56,0.21192,10,0.001054,0.048995,2,0
214.83,0.18858,10,0.00104,0.062289,2,0
215.11,0.1589,10,0.0011108,0.058839,2,0
215.46,0.095404,10,0.00084901,0.040413,3,1
215.71,0.002065,10,0.0011821,0.0082005,3,1
215.99,-0.087242,10,0.0012839,-0.023718,3,1
216.26,-0.15541,10,0.0010939,-0.04784,3,1
216.51,-0.11388,10,0.0012989,-0.058613,3,1
216.78,-0.029704,10,0.00085092,-0.041024,3,1
217.06,0.015541,10,0.0010922,-0.015574,3,1
217.32,0.072478,10,0.00087094,0.0099636,3,1
217.58,0.19851,10,0.0010581,0.042633,3,1
217.86,0.25052,10,0.00084496,0.066531,3,1
218.12,0.17077,10,0.00089192,0.069753,3,1
218.39,0.080562,10,0.00087404,0.04578,3,1
218.66,-0.005446,10,0.0010839,0.012272,3,1
218.94,-0.067062,10,0.00092196,-0.021637,3,1
219.2,-0.092462,10,0.0011182,-0.039627,3,1
219.47,-0.11102,10,0.001034,-0.052772,3,1
219.74,-0.067831,10,0.000844,-0.047312,3,1
220.02,0.049817,10,0.0010269,-0.019731,3,1
220.28,0.095932,10,0.0008738,0.0042677,3,1
220.53,0.14652,10,0.0014081,0.030184,3,1
220.8,0.22578,10,0.00093412,0.052071,3,1
221.07,0.20684,10,0.00092506,0.064622,3,1
221.36,0.090186,10,0.001147,0.044697,3,1
221.63,0.019186,10,0.0010929,0.016838,3,1
221.88,-0.060898,10,0.00090408,-0.013711,3,1
222.14,-0.12969,10,0.00084281,-0.043648,3,1
222.41,-0.12869,10,0.00082994,-0.057464,3,1
222.69,-0.1028,10,0.0010839,-0.052695,3,1
222.95,0.013402,10,0.0010729,-0.027538,3,1
223.22,0.097826,10,0.00088,0.0047361,3,1
223.5,0.23372,10,0.0010929,0.041531,3,1
223.76,0.25299,10,0.00085306,0.06992,3,1
224.02,0.23862,10,0.00086904,0.082493,3,1
224.3,0.11182,10,0.00084496,0.061837,3,1
224.55,-0.0026516,10,0.001092,0.028074,3,1
224.82,-0.093522,10,0.00084519,-0.013151,3,1
225.09,-0.15588,10,0.00086284,-0.042522,3,1
225.37,-0.1147,10,0.00090098,-0.056346,3,1
225.63,-0.039093,10,0.0010769,-0.045821,3,1
225.89,0.031051,10,0.001066,-0.023626,3,1
226.18,0.079327,10,0.0010951,0.003201,3,1
226.46,0.2069,10,0.0008471,0.037265,3,1
226.7,0.22849,10,0.0010741,0.059326,3,1
227.17,0.23127,10,0.0011389,0.073433,3,1
227.45,0.10151,10,0.001039,0.048958,3,1
227.71,-0.017983,10,0.0010982,0.010184,3,1
227.97,-0.12792,10,0.001107,-0.030362,3,1
228.24,-0.19328,10,0.0013251,-0.063783,3,1
228.51,-0.077625,10,0.00084114,-0.060155,3,1
228.8,0.0047175,10,0.0010762,-0.034374,3,1
229.05,0.056754,10,0.001121,-0.004418,3,1
229.33,0.16857,10,0.001081,0.033562,3,1
229.6,0.23324,10,0.00085592,0.061902,3,1
229.87,0.30008,10,0.00091791,0.088491,3,1
230.14,0.18739,10,0.0010991,0.080204,3,1
230.41,0.036006,10,0.0010839,0.042821,3,1
230.67,-0.09061,10,0.0010791,0.00062981,3,1
230.94,-0.19227,10,0.001102,-0.048724,3,1
231.19,-0.1727,10,0.00085306,-0.069159,3,1
231.48,-0.073695,10,0.0010719,-0.059779,3,1
231.73,0.010745,10,0.00086713,-0.029316,3,1
232,0.11209,10,0.00084186,0.0090993,3,1
232.26,0.23907,10,0.00084782,0.050071,3,1
232.53,0.26194,10,0.001168,0.081233,3,1
232.8,0.21749,10,0.00107,0.08692,3,1
233.07,0.09882,10,0.0009439,0.062514,3,1
233.35,-0.01865,10,0.0010819,0.023985,3,1
233.6,-0.11382,10,0.0011301,-0.020178,3,1
233.89,-0.20176,10,0.00085783,-0.056226,3,1
234.16,-0.15252,10,0.001096,-0.072225,3,1
234.43,-0.006794,10,0.0014391,-0.047794,3,1
234.7,0.069542,10,0.0011921,-0.006611,3,1
234.94,0.16637,10,0.0011051,0.028352,3,1
235.22,0.25853,10,0.00108,0.060339,3,1
235.51,0.2568,10,0.0011029,0.081462,3,1
235.77,0.15917,10,0.0010979,0.077224,3,1
236.02,0.084664,10,0.0011539,0.053205,3,1
236.29,-0.0052017,10,0.00085688,0.015231,3,1
236.57,-0.099905,10,0.00087595,-0.017478,3,1
236.85,-0.12866,10,0.001085,-0.044716,3,1
237.09,-0.14205,10,0.0010571,-0.059982,3,1
237.36,-0.03768,10,0.001075,-0.047882,3,1
237.64,0.036309,10,0.00084901,-0.015432,3,1
237.91,0.10603,10,0.0010991,0.012102,3,1
238.19,0.23735,10,0.0012262,0.047645,3,1
238.46,0.23189,10,0.00094199,0.063262,3,1
238.73,0.17086,10,0.00125,0.060782,3,1
238.99,0.12677,10,0.0008769,0.04833,3,1
239.25,-0.62539,10,0.00087309,0.020717,3,1
239.53,-0.13087,10,0.00087905,0.047366,3,1
239.77,0.30386,10,0.0011642,0.12908,3,1
240.07,0.52156,10,0.001138,0.21729,3,1
240.32,0.42551,10,0.00089884,0.25061,3,1
240.6,0.20271,10,0.00088692,0.21521,3,1
240.85,0.028043,10,0.00083303,0.14188,3,1
241.12,-0.14789,10,0.0011189,0.060431,3,1
241.39,-0.28494,10,0.0010731,-0.01631,3,1
241.67,-0.19953,10,0.00085497,-0.053079,3,1
241.94,-0.089435,10,0.0010791,-0.051704,3,1
242.2,0.043294,10,0.00086808,-0.022649,3,1
242.5,0.20793,10,0.001358,0.028872,3,1
242.95,0.29324,10,0.001087,0.078099,3,1
243.23,0.21869,10,0.001225,0.088782,3,1
243.49,0.10958,10,0.001075,0.062233,3,1
243.76,0.024219,10,0.00087595,0.028107,3,1
244.03,-0.022185,10,0.00084281,-0.00078216,3,1
244.3,-0.10932,10,0.00084996,-0.035525,3,1
244.55,-0.11494,10,0.001085,-0.053565,3,1
244.83,-0.0117,10,0.0011261,-0.043463,3,1
245.08,0.02326,10,0.0009141,-0.028293,3,1
245.36,0.02813,10,0.00091696,-0.016263,3,1
245.62,0.097013,10,0.00126,0.0067733,3,1
245.89,0.15389,10,0.0011032,0.023768,3,1
246.18,0.15911,10,0.0010979,0.036357,3,1
246.45,0.18268,10,0.0010979,0.046442,3,1
246.71,0.14912,10,0.001251,0.041539,3,1
246.96,0.059662,10,0.001102,0.019838,3,1
247.24,0.047139,10,0.001076,0.0015657,3,1
247.51,-0.034934,10,0.0011051,-0.017729,3,1
247.78,-0.088875,10,0.00084496,-0.038657,3,1
248.04,-0.039744,10,0.0012772,-0.043047,3,1
248.32,0.0034539,10,0.001107,-0.032556,3,1
248.59,-0.029954,10,0.0013771,-0.033515,3,1
248.86,-0.014604,10,0.0010519,-0.020858,3,1
249.11,0.030052,10,0.0010991,-0.0084805,3,1
249.37,0.052233,10,0.00086117,0.0039055,3,1
249.65,0.048965,10,0.00086808,0.014091,3,1
249.92,0.11541,10,0.001102,0.025645,3,1
250.18,0.2031,10,0.001075,0.041314,3,1
250.46,0.14228,10,0.0010991,0.0457,3,1
250.73,0.14437,10,0.0010951,0.035669,3,1
251,0.15329,10,0.0011911,0.027908,3,1
251.28,0.050095,10,0.0011499,0.006402,3,1
251.54,0.0081613,10,0.001194,-0.01316,3,1
251.79,-0.051211,10,0.000911,-0.031738,3,1
252.08,-0.089304,10,0.00089908,-0.045031,3,1
252.33,-0.098074,10,0.0010898,-0.053373,3,1
252.61,-0.031205,10,0.00091696,-0.047679,3,1
252.88,0.024972,10,0.0010738,-0.021473,3,1
253.14,0.11124,10,0.001106,0.0034134,3,1
253.43,0.20192,10,0.001076,0.030303,3,1
253.68,0.2585,10,0.0010791,0.052036,3,1
253.95,0.2122,10,0.001097,0.060411,3,1
254.21,0.098345,10,0.00089002,0.039108,3,1
254.49,0.04252,10,0.0011101,0.010732,3,1
254.76,-0.012415,10,0.00091219,-0.015103,3,1
255.03,-0.10743,10,0.00085902,-0.043453,3,1
255.29,-0.11726,10,0.0011148,-0.058432,3,1
255.57,-0.087255,10,0.00091505,-0.061395,3,1
255.83,0.023099,10,0.0011489,-0.037578,3,1
256.09,0.080111,10,0.00085998,-0.01306,3,1
256.38,0.19281,10,0.0008471,0.028205,3,1
256.64,0.23344,10,0.00085306,0.042492,3,1
256.91,0.22599,10,0.0011101,0.057146,3,1
257.16,0.12313,10,0.00093699,0.049691,3,1
257.45,0.043315,10,0.00086188,0.019874,3,1
257.71,-0.0043714,10,0.00099397,-0.0072907,3,1
257.97,-0.066347,10,0.0011451,-0.030624,3,0
258.25,-0.11982,10,0.00084591,-0.050943,3,0
258.69,-0.13001,10,0.001066,-0.071033,3,0
258.96,0.030756,10,0.00085998,-0.04276,3,0
259.22,0.13127,10,0.0010712,-0.0050498,3,0
259.49,0.21839,10,0.00088,0.028415,3,0
259.75,0.2372,10,0.0010891,0.050926,3,0
260.02,0.21567,10,0.0010788,0.061857,3,0
260.39,0.097907,10,0.005208,0.043523,1,0
260.66,-0.038201,10,0.0051339,0.0034675,1,0
260.92,-0.077018,10,0.0051298,-0.028807,1,0
261.18,-0.12259,10,0.0051501,-0.053566,1,0
261.45,-0.1157,10,0.005147,-0.062432,1,0
261.71,-0.026782,10,0.0050931,-0.053048,1,0
261.97,-0.015743,10,0.0051179,-0.036126,1,0
262.24,-0.022989,10,0.0051301,-0.020441,1,0
262.5,0.035553,10,0.0050931,-0.0074766,1,0
262.76,0.096363,10,0.005121,0.013085,1,0
263.03,0.13878,10,0.0051029,0.033981,1,0
263.29,0.16382,10,0.005136,0.041108,1,0
263.55,0.13809,10,0.005173,0.043507,1,0
263.82,0.15852,10,0.0051401,0.045135,1,0
264.08,0.08637,10,0.005182,0.030655,1,0
264.35,0.097472,10,0.0050881,0.023179,1,0
264.61,0.050413,10,0.0051579,0.0091602,1,0
264.87,0.028201,10,0.0051868,-0.0051133,1,0
265.14,-0.033615,10,0.005115,-0.020265,1,0
265.4,-0.037929,10,0.0052121,-0.029,1,0
265.66,-0.038735,10,0.0051842,-0.032802,1,0
265.93,-0.025298,10,0.005126,-0.029559,1,0
266.19,-0.05464,10,0.005204,-0.029849,1,0
266.45,-0.0043609,10,0.0051761,-0.019733,1,0
266.72,0.0037816,10,0.005064,-0.013459,1,0
266.98,0.0045277,10,0.0052319,-0.0071135,1,0
267.24,-0.0081227,10,0.0051839,-0.0045872,1,0
267.51,0.063442,10,0.005131,0.01225,1,0
267.77,0.082073,10,0.0051491,0.017696,1,0
268.03,0.11249,10,0.005214,0.027311,1,0
268.3,0.1425,10,0.0051272,0.026307,1,0
268.56,0.1299,10,0.0051351,0.027423,1,0
268.82,0.11977,10,0.0051651,0.01919,1,0
269.09,0.83125,10,0.005136,0.01743,1,0
269.35,0.29781,10,0.0051172,-0.026545,1,0
269.61,-0.14575,10,0.005197,-0.13576,1,0
269.88,-0.34312,10,0.0051939,-0.2299,1,0
270.14,-0.36914,10,0.005156,-0.28076,1,0
270.4,-0.18507,10,0.0051901,-0.25645,1,0
270.67,-0.042458,10,0.0051181,-0.19888,1,0
270.93,0.052598,10,0.005126,-0.12693,1,0
271.21,0.1993,10,0.0099199,-0.045601,1,0
271.46,0.30662,10,0.005075,0.018706,1,0
271.72,0.28856,10,0.005131,0.062469,1,0
272,0.23034,10,0.0099719,0.069198,1,0
272.25,0.12071,10,0.0050812,0.046531,1,0
272.51,0.072161,10,0.005183,0.020109,1,0
272.78,-0.12373,10,0.0099461,-0.034065,1,0
273.04,-0.092522,10,0.005121,-0.050243,1,0
273.31,-0.13014,10,0.00509,-0.06514,1,0
273.57,-0.053803,10,0.0051351,-0.054306,1,0
273.84,-0.034234,10,0.0051081,-0.037281,1,0
274.1,-0.063481,10,0.0050812,-0.020851,1,0
274.36,0.11915,10,0.0051448,0.01641,1,0
274.63,0.15776,10,0.0050969,0.045615,1,0
274.89,0.19556,10,0.005131,0.057593,1,0
275.16,0.21633,10,0.005147,0.065256,1,0
275.42,0.14318,10,0.00511,0.05369,1,0
275.68,0.067407,10,0.0051279,0.026822,1,0
275.95,0.0040808,10,0.005667,0.003217,1,0
276.21,-0.083441,10,0.0051661,-0.026567,1,0
276.48,-0.10852,10,0.0051379,-0.044433,1,0
276.74,-0.10036,10,0.0050919,-0.05278,1,0
277,-0.033866,10,0.00511,-0.035096,1,0
277.27,0.055036,10,0.0051301,-0.0078214,1,0
277.53,0.063037,10,0.0051329,0.0076053,1,0
277.81,0.11619,10,0.009897,0.028166,1,0
278.06,0.18388,10,0.0050991,0.049815,1,0
278.32,0.17638,10,0.0051298,0.061074,1,0
278.6,0.14314,10,0.0099058,0.057072,1,0
278.85,0.1196,10,0.0051641,0.040905,1,0
279.12,0.056364,10,0.0051491,0.01487,1,0
279.39,0.038172,10,0.0098948,0.00072885,1,0
279.65,-0.06796,10,0.0051682,-0.022008,1,0
279.91,-0.068284,10,0.005127,-0.037565,1,0
280.19,-0.082447,10,0.0099051,-0.044726,1,0
280.44,-0.058994,10,0.0051289,-0.041703,1,0
280.7,-0.019303,10,0.0051711,-0.026436,1,0
280.98,0.020582,10,0.010097,-0.0034402,1,0
281.23,0.11254,10,0.005126,0.019351,1,0
281.49,0.14548,10,0.0051799,0.038733,1,0
281.75,0.14865,10,0.005125,0.04552,1,0
282.02,0.14267,10,0.005168,0.050798,1,0
282.29,0.1183,10,0.005183,0.040843,1,0
282.55,0.075457,10,0.005075,0.018998,1,0
282.82,0.0060403,10,0.0052228,-0.00032483,1,0
283.08,-0.047429,10,0.0051298,-0.014501,1,0
283.34,-0.041537,10,0.005069,-0.028301,1,0
283.61,-0.078875,10,0.0051291,-0.040295,1,0
283.87,-0.047899,10,0.0051391,-0.03207,1,0
284.13,-0.024053,10,0.005106,-0.023421,1,0
284.4,0.024848,10,0.00512,-0.0023068,1,0
284.66,0.076923,10,0.0051939,0.015355,1,0
284.92,0.15885,10,0.0051091,0.035017,1,0
285.19,0.1439,10,0.005126,0.041715,1,0
285.45,0.18948,10,0.005187,0.050838,1,0
285.71,0.16132,10,0.0051329,0.048726,1,0
286,0.098225,10,0.0099308,0.033622,1,0
286.25,0.068039,10,0.0051239,0.01834,1,0
286.51,-0.020865,10,0.0050621,-0.0095576,1,0
286.79,-0.026846,10,0.0098882,-0.020458,1,0
287.04,-0.06728,10,0.005142,-0.028434,1,0
287.3,-0.091617,10,0.005115,-0.043962,1,0
287.58,-0.033286,10,0.009969,-0.035263,1,0
287.83,0.0012665,10,0.0051441,-0.02001,1,0
288.1,-0.0024554,10,0.005161,-0.0041474,1,0
288.37,0.060483,10,0.0099721,0.010443,1,0
288.63,0.10464,10,0.0051491,0.024973,1,0
288.89,0.17815,10,0.0051079,0.044749,1,0
289.15,0.16769,10,0.005168,0.051094,1,0
289.42,0.12463,10,0.0051279,0.038952,1,0
289.68,0.10429,10,0.0051401,0.024035,1,0
289.94,0.070719,10,0.0051842,0.0082801,1,0
290.21,0.01304,10,0.0051949,-0.0072525,1,0
290.48,-0.032849,10,0.0051291,-0.022325,1,0
290.74,-0.06452,10,0.00511,-0.035203,1,0
291.01,-0.091378,10,0.0051301,-0.044515,1,0
291.27,-0.050805,10,0.0051079,-0.039039,1,0
291.53,-0.010423,10,0.0050828,-0.02238,1,0
291.8,0.033619,10,0.0051332,-0.0016057,1,0
292.06,0.076738,10,0.0050709,0.012145,1,0
292.32,0.14068,10,0.0051451,0.030054,1,0
292.59,0.17834,10,0.005132,0.043251,1,0
292.85,0.16382,10,0.005167,0.048657,1,0
293.12,0.17431,10,0.0051661,0.049241,1,0
293.38,0.075134,10,0.005183,0.029844,1,0
293.74,0.073896,10,0.0010519,0.012565,3,0
293.98,-0.0091584,10,0.0009129,-0.013153,3,0
294.26,-0.087355,10,0.0011051,-0.034453,3,0
294.52,-0.094964,10,0.0011539,-0.043886,3,0
294.77,-0.07385,10,0.001075,-0.042144,3,0
295.06,-0.027283,10,0.00089598,-0.032122,3,0
295.31,0.012927,10,0.0010698,-0.010544,3,0
295.58,0.025069,10,0.0010951,0.0030344,3,0
295.88,0.072682,10,0.00085878,0.022405,3,0
296.12,0.1658,10,0.00085306,0.040036,3,0
296.4,0.2015,10,0.001029,0.056762,3,0
296.69,0.16552,10,0.0011449,0.059079,3,0
296.99,0.11083,10,0.00086284,0.044147,3,0
297.22,0.064379,10,0.001132,0.022113,3,0
297.48,0.01534,10,0.0011699,0.0011342,3,0
297.74,-0.06666,10,0.00083113,-0.02262,3,0
298.01,-0.087329,10,0.00088406,-0.037025,3,0
298.3,-0.10314,10,0.00087309,-0.046413,3,0
298.57,-0.075726,10,0.00087619,-0.046707,3,0
298.83,0.025996,10,0.001101,-0.025733,3,0
299.13,-0.68856,10,0.0010841,-0.0078311,3,0
299.39,-0.2323,10,0.00084901,0.034542,3,0
299.67,0.40166,10,0.001116,0.15366,3,0
299.9,0.71011,10,0.001096,0.2762,3,0
300.17,0.55261,10,0.0010688,0.32245,3,0
300.44,0.14405,10,0.00086594,0.25661,3,0
300.71,-0.12263,10,0.001009,0.14959,3,0
300.97,-0.29591,10,0.00085616,0.043315,3,0
301.23,-0.26682,10,0.001091,-0.034613,3,0
301.51,-0.1963,10,0.001363,-0.062245,3,0
301.78,0.0015251,10,0.0010669,-0.051297,3,0
302.24,0.16586,10,0.001086,-0.005628,3,0
302.52,0.33269,10,0.001107,0.050497,3,0
302.76,0.32771,10,0.0008471,0.084653,3,0
303.03,0.21278,10,0.001138,0.082677,3,0
303.31,0.042042,10,0.001116,0.044633,3,0
303.58,-0.060822,10,0.00091195,-0.0039847,3,0
303.84,-0.15168,10,0.0010691,-0.048139,3,0
304.12,-0.14091,10,0.00087905,-0.076253,3,0
304.38,-0.093438,10,0.0008409,-0.078603,3,0
304.65,-0.036166,10,0.00084782,-0.064057,3,0
304.91,0.031977,10,0.0011239,-0.034979,3,0
305.19,0.16137,10,0.00084805,0.0043354,3,0
305.45,0.23023,10,0.0008831,0.031101,3,0
305.72,0.20512,10,0.001097,0.052333,3,0
306,0.16715,10,0.0011759,0.049554,3,0
306.27,0.12611,10,0.00087094,0.036638,3,0
306.55,0.069436,10,0.00085998,0.013305,3,0
306.8,0.021713,10,0.00085497,-0.0071419,3,0
307.07,-0.066354,10,0.0011058,-0.033166,3,0
307.36,-0.10384,10,0.00085092,-0.051292,3,0
307.61,-0.093568,10,0.0014741,-0.055921,3,0
307.88,-0.013218,10,0.001111,-0.048739,3,0
308.16,0.017901,10,0.00088,-0.026427,3,0
308.43,0.067958,10,0.0011158,-0.003637,3,0
308.69,0.085307,10,0.00093102,0.013698,3,0
308.95,0.16673,10,0.0008471,0.028468,3,0
309.22,0.20595,10,0.0010772,0.047661,3,0
309.49,0.20072,10,0.00086498,0.05376,3,0
309.76,0.090725,10,0.00108,0.036722,3,0
310.04,0.027631,10,0.0010939,0.0095074,3,0
310.3,-0.038968,10,0.00083494,-0.013429,3,0
310.58,-0.099914,10,0.0010731,-0.038161,3,0
310.84,-0.11951,10,0.00084996,-0.053505,3,0
311.13,-0.073578,10,0.00085998,-0.053886,3,0
311.4,-0.0061387,10,0.00084496,-0.037318,3,0
311.67,0.057063,10,0.001128,-0.013338,3,0
311.94,0.095955,10,0.0011261,0.011072,3,0
312.19,0.16966,10,0.0010889,0.027726,3,0
312.47,0.16586,10,0.00086284,0.04608,3,0
312.72,0.17979,10,0.0012281,0.052872,3,0
313.01,0.1538,10,0.0011201,0.04252,3,0
313.27,0.091766,10,0.001188,0.030749,3,0
313.53,0.043741,10,0.00088,0.007931,3,0
313.81,-0.045887,10,0.0010872,-0.018235,3,0
314.07,-0.083359,10,0.00086904,-0.037034,3,0
314.35,-0.098467,10,0.0011048,-0.047822,3,0
314.6,-0.07219,10,0.001106,-0.047145,3,0
314.88,0.0243,10,0.001117,-0.032712,3,0
315.14,0.043951,10,0.00084305,-0.017239,3,0
315.42,0.075212,10,0.001128,0.0031817,3,0
315.69,0.11283,10,0.0011902,0.018547,3,0
315.96,0.21886,10,0.0011132,0.04141,3,0
316.21,0.20183,10,0.00085402,0.049451,3,0
316.47,0.14658,10,0.0010688,0.040262,3,0
316.75,0.067283,10,0.00084901,0.018715,3,0
317.21,0.011761,10,0.001106,-0.0036568,3,0
317.46,-0.11387,10,0.00087285,-0.035301,3,0
317.75,-0.11285,10,0.0011759,-0.054649,3,0
318,-0.041324,10,0.001123,-0.048914,3,0
318.29,-0.0458,10,0.0010772,-0.047813,3,0
318.56,0.025068,10,0.0011151,-0.029549,3,0
318.8,0.085529,10,0.0010951,-0.0054474,3,0
319.07,0.1931,10,0.0011039,0.025668,3,0
319.36,0.24021,10,0.0011029,0.046688,3,0
319.63,0.16995,10,0.0013239,0.051752,3,0
319.91,0.15419,10,0.001106,0.04214,3,0
320.14,0.055869,10,0.0011048,0.012778,3,0
320.41,0.0043846,10,0.0010591,-0.0079165,3,0
320.69,-0.10478,10,0.001195,-0.033267,3,0
320.96,-0.099476,10,0.001143,-0.049052,3,0
321.22,-0.064435,10,0.001122,-0.046539,3,0
321.51,-0.020881,10,0.00090408,-0.043141,3,0
321.76,-0.009906,10,0.001085,-0.02512,3,0
322.04,0.023506,10,0.001121,-0.010528,3,0
322.31,0.12635,10,0.001302,0.014845,3,0
322.57,0.20867,10,0.00085521,0.037015,3,0
322.84,0.21679,10,0.0011361,0.050678,3,0
323.11,0.16801,10,0.00086999,0.051189,3,0
323.36,0.10434,10,0.001188,0.035405,3,0
323.65,0.056629,10,0.0010819,0.013466,3,0
323.91,-0.031147,10,0.00090504,-0.011033,3,0
324.16,-0.070888,10,0.001097,-0.03198,3,0
324.45,-0.059696,10,0.0010922,-0.041067,3,0
324.7,-0.048626,10,0.0011399,-0.043405,3,0
324.97,-0.071123,10,0.00087094,-0.042839,3,0
325.26,-0.014913,10,0.0011718,-0.02943,3,0
325.5,0.0018072,10,0.001178,-0.010503,3,0
325.77,0.090015,10,0.0010712,0.010658,3,0
326.05,0.13955,10,0.00088406,0.025868,3,0
326.33,0.1905,10,0.001102,0.040113,3,0
326.62,0.1962,10,0.001092,0.048398,3,0
326.88,0.13513,10,0.001075,0.044024,3,0
327.14,0.0973,10,0.0011189,0.026648,3,0
327.41,0.0040246,10,0.001132,-0.0050476,3,0
327.66,-0.088997,10,0.001112,-0.026093,3,0
327.96,-0.095959,10,0.0011189,-0.047234,3,0
328.21,-0.08278,10,0.0011232,-0.05168,3,0
328.47,-0.023637,10,0.0010791,-0.037213,3,0
328.74,-0.016316,10,0.00095701,-0.026967,3,0
329.03,0.042556,10,0.0011799,-0.0082409,3,0
329.28,0.68153,10,0.0011759,0.0096043,3,0
329.54,0.0565,10,0.00086308,-0.051205,3,0
329.84,-0.391,10,0.001081,-0.1648,3,0
330.08,-0.49208,10,0.00086308,-0.24969,3,0
330.37,-0.29963,10,0.0010781,-0.26595,3,0
330.61,-0.012624,10,0.001107,-0.20694,3,0
330.9,0.14118,10,0.00085592,-0.1253,3,0
331.32,0.30522,10,0.005151,-0.035327,1,0
331.49,0.35852,10,0.0051548,0.03874,1,0
331.76,0.31975,10,0.0051541,0.070853,1,0
332.02,0.21479,10,0.0051379,0.063382,1,0
332.28,0.065651,10,0.0051329,0.025021,1,0
332.55,-0.023695,10,0.00511,-0.017987,1,0
332.81,-0.17581,10,0.00511,-0.065763,1,0
333.07,-0.1719,10,0.005137,-0.090113,1,0
333.34,-0.1168,10,0.0051138,-0.089882,1,0
333.6,-0.023882,10,0.005142,-0.064987,1,0
333.86,0.036072,10,0.0051889,-0.032936,1,0
334.13,0.071808,10,0.005127,-0.0062453,1,0
334.39,0.18353,10,0.0051889,0.034135,1,0
334.65,0.21314,10,0.005167,0.055066,1,0
334.92,0.19854,10,0.005147,0.065345,1,0
335.18,0.14608,10,0.005177,0.050078,1,0
335.44,0.097242,10,0.0051889,0.032402,1,0
335.71,0.02885,10,0.0050941,0.0061124,1,0
335.97,-0.05845,10,0.005192,-0.022324,1,0
336.23,-0.10558,10,0.0051548,-0.040904,1,0
336.5,-0.11893,10,0.005074,-0.049502,1,0
336.76,-0.079505,10,0.0051389,-0.046912,1,0
337.02,-0.013495,10,0.0051968,-0.026477,1,0
337.29,0.01813,10,0.0051341,-0.00075571,1,0
337.55,0.069158,10,0.005213,0.016659,1,0
337.81,0.16188,10,0.005172,0.03895,1,0
338.08,0.21178,10,0.0051761,0.058445,1,0
338.34,0.16382,10,0.0051789,0.059188,1,0
338.6,0.099156,10,0.005131,0.044676,1,0
339.06,0.13533,10,0.0050881,0.035692,1,0
339.32,0.00010648,10,0.005142,0.00029075,1,0
339.58,-0.046592,10,0.0051911,-0.020238,1,0
339.85,-0.079213,10,0.0051348,-0.032941,1,0
340.11,-0.089139,10,0.005192,-0.039059,1,0
340.37,-0.064185,10,0.0052009,-0.033766,1,0
340.64,-0.0047808,10,0.005162,-0.021845,1,0
340.9,0.041245,10,0.005125,0.0014466,1,0
341.16,0.085646,10,0.005151,0.018683,1,0
341.43,0.10855,10,0.0051441,0.031514,1,0
341.69,0.15333,10,0.0051351,0.048587,1,0
341.95,0.21605,10,0.005163,0.057085,1,0
342.21,0.16893,10,0.005136,0.055044,1,0
342.48,0.091398,10,0.005156,0.036708,1,0
342.75,0.024759,10,0.00508,0.010496,1,0
343.01,0.0020847,10,0.005163,-0.0074012,1,0
343.27,-0.028242,10,0.005089,-0.021657,1,0
343.53,-0.025145,10,0.005173,-0.030042,1,0
343.79,-0.066111,10,0.0051079,-0.039602,1,0
344.06,-0.10268,10,0.00509,-0.045952,1,0
344.32,-0.011767,10,0.0051808,-0.032098,1,0
344.59,-0.025667,10,0.0051041,-0.019421,1,0
344.85,0.043233,10,0.0051351,-0.0025966,1,0
345.12,0.063953,10,0.0051439,0.0092195,1,0
345.38,0.13546,10,0.0050559,0.030066,1,0
345.64,0.16168,10,0.0051601,0.0407,1,0
345.91,0.20169,10,0.005126,0.051768,1,0
346.17,0.10036,10,0.0050721,0.037844,1,0
346.45,0.049965,10,0.0099349,0.019091,1,0
346.7,0.02893,10,0.0051811,0.004694,1,0
346.96,-0.0085065,10,0.00511,-0.012459,1,0
347.24,-0.055653,10,0.0099361,-0.028021,1,0
347.49,-0.065494,10,0.0051649,-0.034233,1,0
347.76,-0.084412,10,0.0051179,-0.042152,1,0
348.04,-0.049206,10,0.0099461,-0.035749,1,0
348.29,0.012404,10,0.005127,-0.016399,1,0
348.55,-0.0068435,10,0.0050569,-0.0067398,1,0
348.83,0.050777,10,0.009907,0.010942,1,0
349.08,0.08996,10,0.0051501,0.021642,1,0
349.34,0.1581,10,0.0051301,0.044437,1,0
349.6,0.18034,10,0.0051179,0.051895,1,0
349.87,0.16186,10,0.005089,0.045561,1,0
350.13,0.10083,10,0.005126,0.030139,1,0
350.41,0.095835,10,0.0099421,0.02466,1,0
350.66,0.016652,10,0.0050941,-0.0011653,1,0
350.92,-0.013363,10,0.0051229,-0.012771,1,0
351.2,-0.044837,10,0.0051341,-0.030125,1,0
351.45,-0.08814,10,0.005172,-0.040717,1,0
351.71,-0.037993,10,0.0051329,-0.043277,1,0
352,-0.083227,10,0.010001,-0.041143,1,0
352.25,-0.039478,10,0.005132,-0.029741,1,0
352.51,0.0050659,10,0.0051069,-0.013277,1,0
352.79,0.029283,10,0.0099161,0.0012597,1,0
353.04,0.071967,10,0.0051558,0.012528,1,0
353.3,0.15447,10,0.005069,0.037784,1,0
353.58,0.17049,10,0.009963,0.042728,1,0
353.83,0.15986,10,0.005136,0.044818,1,0
354.09,0.09689,10,0.005147,0.029134,1,0
354.36,0.079055,10,0.005125,0.022586,1,0
354.62,-0.0014219,10,0.0051901,-0.0065762,1,0
354.89,-0.032498,10,0.005127,-0.020106,1,0
355.15,-0.063615,10,0.0051851,-0.031122,1,0
355.42,-0.086483,10,0.0050972,-0.039908,1,0
355.68,-0.042781,10,0.0051289,-0.038097,1,0
355.94,-0.033491,10,0.0051789,-0.02711,1,0
356.21,-0.025965,10,0.005091,-0.017244,1,0
356.47,0.042097,10,0.0051129,0.0042281,1,0
356.74,0.064451,10,0.0052099,0.017793,1,0
357,0.16914,10,0.0051382,0.037119,1,0
357.26,0.16077,10,0.0051689,0.046044,1,0
357.53,0.15373,10,0.005141,0.047414,1,0
357.79,0.068571,10,0.0051379,0.032114,1,0
358.06,0.03577,10,0.0051649,0.011464,1,0
358.32,0.0070954,10,0.00512,-0.0061249,1,0
358.6,-0.030782,10,0.0099251,-0.018281,1,0
358.85,-0.081044,10,0.0051239,-0.034138,1,0
359.11,-0.75451,10,0.005172,-0.033457,1,0
359.39,-0.2727,10,0.0050919,0.0032464,1,0
359.64,0.21817,10,0.005121,0.11337,1,0
359.9,0.53718,10,0.0051849,0.23175,1,0
360.18,0.48757,10,0.0099232,0.28581,1,0
360.43,0.30574,10,0.0051639,0.26613,1,0
360.7,0.14689,10,0.0051792,0.195,1,0
360.98,0.0051967,10,0.009984,0.12139,1,0
361.23,-0.13092,10,0.0051119,0.040395,1,0
361.49,-0.21512,10,0.0051661,-0.023898,1,0
361.75,-0.18359,10,0.005198,-0.057817,1,0
362.02,-0.086458,10,0.0050621,-0.057544,1,0
362.28,-0.040653,10,0.0051298,-0.038766,1,0
362.55,0.022261,10,0.0051498,-0.01125,1,0
362.81,0.10681,10,0.0050521,0.013469,1,0
363.07,0.13994,10,0.0051301,0.035381,1,0
363.34,0.17763,10,0.005089,0.048907,1,0
363.6,0.19112,10,0.0051188,0.059226,1,0
363.87,0.12251,10,0.0051382,0.056586,1,0
364.13,0.16391,10,0.0050881,0.052722,1,0
364.4,0.11622,10,0.005115,0.033879,1,0
364.66,0.074012,10,0.005085,0.020152,1,0
364.92,0.040333,10,0.0051329,0.0058292,1,0
365.2,0.012119,10,0.009943,-0.0047041,1,0
365.45,-0.044376,10,0.0050821,-0.015293,1,0
365.71,-0.0050766,10,0.0051379,-0.018228,1,0
365.99,0.014877,10,0.005095,-0.016398,1,0
366.24,-0.015192,10,0.0051451,-0.021449,1,0
366.51,-0.038317,10,0.005147,-0.02594,1,0
366.78,-0.018622,10,0.0099249,-0.024123,1,0
367.03,4.2259e-05,10,0.0051219,-0.018583,1,0
367.3,-0.0022778,10,0.0050879,-0.020086,1,0
367.56,-0.020026,10,0.005111,-0.020619,1,0
367.82,0.019666,10,0.0051768,-0.01673,1,0
368.09,0.010894,10,0.0051899,-0.01783,1,0
368.35,0.012485,10,0.0051291,-0.019485,1,0
368.61,0.0012629,10,0.0051289,-0.020874,1,0
368.88,0.0014088,10,0.0051379,-0.021556,1,0
369.15,0.02387,10,0.0051041,-0.020003,1,0
369.4,-0.010725,10,0.0051289,-0.019772,1,0
369.67,0.029477,10,0.005132,-0.016579,1,0
369.94,0.0049266,10,0.009907,-0.019733,1,0
370.19,0.0031912,10,0.0051322,-0.016882,1,0
370.46,0.023763,10,0.005101,-0.016942,1,0
370.73,0.042362,10,0.009871,-0.013911,1,0
370.99,0.046823,10,0.005156,-0.013829,1,0
371.25,0.042495,10,0.0051289,-0.012817,1,0
371.52,0.033433,10,0.0099299,-0.013518,1,0
371.78,0.027091,10,0.0050981,-0.013887,1,0
372.04,0.034813,10,0.0051448,-0.0091431,1,0
372.3,0.025017,10,0.005163,-0.012011,1,0
372.57,0.010892,10,0.0051589,-0.016744,1,0
372.84,0.020907,10,0.005192,-0.012269,1,0
373.1,0.012715,10,0.0050731,-0.015886,1,0
373.37,0.036985,10,0.0051849,-0.011736,1,0
373.63,0.026758,10,0.0051301,-0.014471,1,0
373.89,0.035776,10,0.005079,-0.011954,1,0
374.16,0.029762,10,0.0051239,-0.013257,1,0
374.42,0.030365,10,0.0051351,-0.013879,1,0
374.68,0.02331,10,0.005363,-0.015126,1,0
375.03,0.010568,10,0.00063705,-0.014002,4,0
375.29,0.030996,10,0.00056505,-0.014418,4,0
375.56,0.023212,10,0.00067711,-0.016458,4,0
375.83,0.015508,10,0.00058484,-0.018168,4,0
376.08,0.016677,10,0.00059605,-0.017396,4,0
376.35,0.0019697,10,0.00066185,-0.016734,4,0
376.61,-0.0097146,10,0.00064516,-0.020563,4,0
376.88,0.020948,10,0.00066304,-0.01607,4,0
377.2,-0.04472,10,0.00070095,-0.021484,4,0
377.42,0.031858,10,0.00064993,-0.017959,4,0
377.69,0.015472,10,0.00063086,-0.01935,4,0
377.98,0.032144,10,0.00057387,-0.014578,4,0
378.22,0.021512,10,0.00062084,-0.016282,4,0
378.46,0.017451,10,0.00054884,-0.016465,4,0
378.75,0.024665,10,0.00056601,-0.014694,4,0
379.01,0.039395,10,0.00056195,-0.011816,4,0
379.3,0.026722,10,0.00056601,-0.014764,4,0
379.54,0.038017,10,0.00058007,-0.012461,4,0
379.83,0.030911,10,0.0006671,-0.01362,4,0
380.06,0.02678,10,0.00063586,-0.014477,4,0
380.36,0.035324,10,0.00065494,-0.010172,4,0
380.64,0.036934,10,0.00063396,-0.0093678,4,0
380.91,0.014008,10,0.00066185,-0.012608,4,0
381.15,0.022123,10,0.00056005,-0.014279,4,0
381.45,0.03183,10,0.000664,-0.011534,4,0
381.68,0.042884,10,0.00061512,-0.010525,4,0
381.95,0.029451,10,0.00064301,-0.011337,4,0
382.26,0.046705,10,0.00065589,-0.011595,4,0
382.49,0.035292,10,0.00054908,-0.010217,4,0
382.97,0.060156,10,0.00066304,-0.010134,4,0
383.24,0.044359,10,0.00063705,-0.010529,4,0
383.49,-0.0049496,10,0.00058079,-0.015586,4,0
383.77,0.033823,10,0.0006752,-0.014999,4,0
384.05,0.030402,10,0.00064611,-0.012167,4,0
384.29,0.025679,10,0.00065708,-0.011046,4,0
384.59,0.020126,10,0.00059795,-0.013058,4,0
384.85,0.034342,10,0.00064611,-0.012769,4,0
385.12,0.027521,10,0.00063705,-0.013407,4,0
385.38,0.03714,10,0.00058508,-0.010007,4,0
385.67,0.038845,10,0.00063801,-0.014445,4,0
385.92,0.04722,10,0.00061202,-0.010781,4,0
386.17,0.04369,10,0.00062895,-0.011536,4,0
386.44,0.013826,10,0.00062013,-0.01256,4,0
386.71,0.040799,10,0.00059891,-0.011457,4,0
386.97,0.061409,10,0.00057387,-0.0074572,4,0
387.24,0.03404,10,0.00057316,-0.010715,4,0
387.5,0.0037026,10,0.00055099,-0.014714,4,0
387.76,0.046262,10,0.00055313,-0.012009,4,0
388.03,0.038684,10,0.00056219,-0.013872,4,0
388.29,0.020832,10,0.00056481,-0.015855,4,0
388.55,0.020039,10,0.00055313,-0.013839,4,0
388.86,0.040301,10,0.00055099,-0.01082,4,0
389.1,0.018726,10,0.00055218,-0.012191,4,0
389.36,0.64393,10,0.00054908,-0.013614,4,0
389.62,-0.026643,10,0.00055289,-0.083508,4,0
389.91,-0.57764,10,0.00057697,-0.21362,4,0
390.15,-0.63625,10,0.0005672,-0.31239,4,0
390.4,-0.33114,10,0.00055408,-0.31378,4,0
390.7,0.090172,10,0.00055099,-0.22708,4,0
390.95,0.37775,10,0.00054884,-0.096591,4,0
391.22,0.56839,10,0.000561,0.028744,4,0
391.53,0.4752,10,0.00055194,0.099315,4,0
391.75,0.16856,10,0.00055194,0.088572,4,0
392.02,-0.11436,10,0.00057983,0.020243,4,0
392.27,-0.35147,10,0.00057292,-0.067154,4,0
392.55,-0.26967,10,0.00055289,-0.1054,4,0
392.8,-0.1083,10,0.00055313,-0.10713,4,0
393.07,0.031638,10,0.00057602,-0.069466,4,0
393.34,0.15478,10,0.00055003,-0.014432,4,0
393.61,0.28853,10,0.0005641,0.042149,4,0
393.9,0.33191,10,0.00055099,0.078096,4,0
394.13,0.25746,10,0.00056195,0.086382,4,0
394.43,0.12891,10,0.00055885,0.067018,4,0
394.68,-0.059964,10,0.00054979,0.020469,4,0
394.95,-0.20086,10,0.00055122,-0.03728,4,0
395.24,-0.18534,10,0.00054908,-0.069781,4,0
395.46,-0.12683,10,0.00054884,-0.077533,4,0
395.73,0.020562,10,0.00054812,-0.050544,4,0
396,0.1247,10,0.00054908,-0.0030064,4,0
396.26,0.26949,10,0.00054812,0.04216,4,0
396.56,0.31049,10,0.00055194,0.077071,4,0
396.82,0.24697,10,0.00054884,0.089437,4,0
397.05,0.10543,10,0.00055003,0.067757,4,0
397.32,-0.020406,10,0.00055003,0.021763,4,0
397.59,-0.13937,10,0.00054884,-0.022322,4,0
398.04,-0.25253,10,0.00055003,-0.081125,4,0
398.31,-0.11548,10,0.00055099,-0.077013,4,0
398.57,0.10446,10,0.00054884,-0.03291,4,0
398.86,0.22521,10,0.00055099,0.024587,4,0
399.1,0.27149,10,0.00055003,0.065862,4,0
399.39,0.30767,10,0.00058103,0.09621,4,0
399.66,0.17538,10,0.00054979,0.086981,4,0
399.92,0.03493,10,0.00055718,0.049826,4,0
400.18,-0.10945,10,0.00055003,-0.000297,4,0
400.45,-0.19378,10,0.00056791,-0.046755,4,0
400.71,-0.20004,10,0.00056505,-0.0748,4,0
400.97,-0.058745,10,0.00054908,-0.064579,4,0
401.24,0.087475,10,0.00058103,-0.028554,4,0
401.5,0.15281,10,0.00055623,0.011026,4,0
401.76,0.30993,10,0.00058103,0.056918,4,0
402.03,0.25914,10,0.00055599,0.079422,4,0
402.29,0.14281,10,0.00056791,0.077486,4,0
402.56,0.060564,10,0.00055099,0.050035,4,0
402.82,-0.015108,10,0.00056601,0.014701,4,0
403.08,-0.1439,10,0.00062203,-0.024664,4,0
403.34,-0.16178,10,0.00055194,-0.054444,4,0
403.61,-0.10491,10,0.00055099,-0.058865,4,0
403.87,-0.0016847,10,0.00057387,-0.040736,4,0
404.13,0.059505,10,0.00057197,-0.01351,4,0
404.4,0.11042,10,0.00055695,0.012509,4,0
404.66,0.25013,10,0.00057316,0.047813,4,0
404.92,0.26011,10,0.00065494,0.06671,4,0
405.19,0.22804,10,0.00059605,0.073889,4,0
405.46,0.083895,10,0.00055003,0.053191,4,0
405.73,-0.017668,10,0.0006671,0.015492,4,0
406,-0.14386,10,0.00065303,-0.027578,4,0
406.26,-0.12922,10,0.00058889,-0.046313,4,0
406.53,-0.13078,10,0.00055099,-0.062895,4,0
406.79,-0.069956,10,0.00054908,-0.053293,4,0
407.05,0.072527,10,0.0006032,-0.019748,4,0
407.34,0.12833,10,0.00055885,0.015246,4,0
407.58,0.21626,10,0.00059509,0.039326,4,0
407.84,0.2734,10,0.00061393,0.066371,4,0
408.11,0.26508,10,0.00058699,0.079475,4,0
408.37,0.095174,10,0.0005939,0.055992,4,0
408.63,-0.078169,10,0.00057697,0.013795,4,0
408.89,-0.21149,10,0.00055003,-0.041112,4,0
409.16,-0.23325,10,0.00055194,-0.076637,4,0
409.42,-0.1121,10,0.00055003,-0.071227,4,0
409.68,0.061512,10,0.00055003,-0.03497,4,0
410.06,0.22318,10,0.0051701,0.017948,1,0
410.28,0.33509,10,0.0051482,0.072322,1,0
410.54,0.29192,10,0.005074,0.091402,1,0
410.8,0.1769,10,0.0051391,0.08094,1,0
411.07,0.060529,10,0.0051401,0.043109,1,0
411.33,-0.048981,10,0.0051279,-0.00072056,1,0
411.59,-0.12852,10,0.005162,-0.039851,1,0
411.86,-0.13791,10,0.0052021,-0.065873,1,0
412.12,-0.1223,10,0.0051141,-0.06904,1,0
412.38,-0.055001,10,0.0053079,-0.050989,1,0
412.65,-0.011296,10,0.005156,-0.029603,1,0
412.91,0.076072,10,0.0051069,0.0047373,1,0
413.17,0.16889,10,0.005182,0.033,1,0
413.44,0.20878,10,0.0051842,0.057022,1,0
413.7,0.17645,10,0.0051029,0.066646,1,0
413.96,0.16004,10,0.0051901,0.063807,1,0
414.23,0.11319,10,0.0051432,0.048751,1,0
414.49,0.042878,10,0.0050979,0.025387,1,0
414.75,0.020604,10,0.0051479,0.0037927,1,0
415.02,-0.036467,10,0.005193,-0.014859,1,0
415.28,-0.055083,10,0.0051391,-0.028382,1,0
415.54,-0.10019,10,0.0051599,-0.041957,1,0
415.81,-0.063252,10,0.0051408,-0.036388,1,0
416.07,0.0036531,10,0.0052071,-0.020691,1,0
416.33,0.024066,10,0.005197,-0.0056422,1,0
416.6,0.053841,10,0.0051541,0.01258,1,0
416.86,0.13515,10,0.0051858,0.029518,1,0
417.13,0.13815,10,0.005193,0.041786,1,0
417.39,0.18821,10,0.005089,0.054274,1,0
417.65,0.13822,10,0.005105,0.045431,1,0
417.91,0.085135,10,0.0051582,0.029853,1,0
418.18,0.055433,10,0.0052159,0.01267,1,0
418.44,0.025192,10,0.0052528,-0.0038978,1,0
418.7,-0.019542,10,0.005218,-0.017699,1,0
418.97,-0.029822,10,0.0052001,-0.029763,1,0
419.23,-0.54085,10,0.0058968,-0.0273,1,0
419.49,0.026753,10,0.005198,0.054697,1,0
419.76,0.34555,10,0.005162,0.15577,1,0
420.02,0.47725,10,0.0051391,0.23905,1,0
420.28,0.39733,10,0.005168,0.26575,1,0
420.54,0.25941,10,0.0051451,0.23154,1,0
420.81,0.1153,10,0.0051441,0.16783,1,0
421.08,-0.008414,10,0.005192,0.099233,1,0
421.34,-0.10822,10,0.0050831,0.033243,1,0
421.6,-0.1842,10,0.0051391,-0.01874,1,0
421.88,-0.13235,10,0.009949,-0.045746,1,0
422.13,-0.067235,10,0.005074,-0.045411,1,0
422.39,0.011639,10,0.005127,-0.028281,1,0
422.67,0.013866,10,0.009943,-0.010814,1,0
422.92,0.1048,10,0.0051508,0.014288,1,0
423.19,0.16028,10,0.005095,0.034165,1,0
423.45,0.19338,10,0.005079,0.052083,1,0
423.72,0.13933,10,0.005131,0.047966,1,0
423.98,0.13506,10,0.005084,0.038497,1,0
424.24,0.13337,10,0.005157,0.032698,1,0
424.51,0.055334,10,0.0051219,0.0092001,1,0
424.77,0.0058568,10,0.005131,-0.0096541,1,0
425.03,-0.044475,10,0.005147,-0.026767,1,0
425.3,-0.058314,10,0.005161,-0.037906,1,0
425.57,-0.071211,10,0.0051751,-0.044545,1,0
425.83,-0.07054,10,0.0051501,-0.039737,1,0
426.09,-0.073396,10,0.0051699,-0.034256,1,0
426.36,0.014343,10,0.0051391,-0.020071,1,0
426.62,0.014631,10,0.005131,-0.0068528,1,0
426.89,0.069203,10,0.0051129,0.0081745,1,0
427.3,0.092382,10,0.0051801,0.020856,1,0
427.57,0.10341,10,0.0051489,0.029855,1,0
427.83,0.14962,10,0.005163,0.040407,1,0
428.09,0.13693,10,0.00512,0.041507,1,0
428.37,0.14247,10,0.0099869,0.046659,1,0
428.62,0.11513,10,0.0051782,0.040934,1,0
428.88,0.10795,10,0.005167,0.029635,1,0
429.16,0.11006,10,0.009937,0.020875,1,0
429.41,0.11085,10,0.005167,0.015933,1,0
429.67,0.082787,10,0.005132,0.01386,1,0
429.96,0.06344,10,0.010843,-0.00087136,1,0
430.21,0.025682,10,0.0051551,-0.0094808,1,0
430.47,0.014231,10,0.0051179,-0.015172,1,0
430.73,0.013224,10,0.00527,-0.018564,1,0
431,-0.048371,10,0.0051279,-0.029197,1,0
431.26,-0.045731,10,0.00512,-0.030019,1,0
431.52,-0.069296,10,0.0052609,-0.02898,1,0
431.79,-0.011089,10,0.0051851,-0.017619,1,0
432.05,-0.010104,10,0.0051539,-0.014461,1,0
432.32,0.024481,10,0.0051851,-0.0024947,1,0
432.58,0.054612,10,0.005204,0.0089842,1,0
432.84,0.10677,10,0.005177,0.020126,1,0
433.11,0.10418,10,0.005126,0.025344,1,0
433.38,0.18235,10,0.0051959,0.035356,1,0
433.64,0.13547,10,0.0051179,0.028894,1,0
433.9,0.12057,10,0.005121,0.02411,1,0
434.17,0.085524,10,0.005151,0.013149,1,0
434.43,0.089358,10,0.005111,0.011211,1,0
434.69,0.092178,10,0.0051548,-0.00087015,1,0
434.96,0.026948,10,0.005054,-0.016601,1,0
435.22,0.055076,10,0.0051651,-0.011499,1,0
435.49,0.039612,10,0.005152,-0.018004,1,0
435.77,-0.013354,10,0.0098989,-0.02516,1,0
436.02,-0.019681,10,0.0052049,-0.032912,1,0
436.28,-0.019497,10,0.005142,-0.031719,1,0
436.56,-0.015269,10,0.0099359,-0.027687,1,0
436.81,0.0012719,10,0.0051291,-0.021974,1,0
437.07,-0.036281,10,0.0051441,-0.031361,1,0
437.35,-0.043727,10,0.0099909,-0.02559,1,0
437.6,-0.0012794,10,0.0050888,-0.013875,1,0
437.87,0.00081281,10,0.0051551,-0.0071462,1,0
438.13,0.041532,10,0.005121,0.0034765,1,0
438.39,0.089675,10,0.005132,0.014603,1,0
438.66,0.12699,10,0.005183,0.025731,1,0
438.92,0.15895,10,0.005095,0.035107,1,0
439.18,0.1416,10,0.0051689,0.031322,1,0
439.45,0.1536,10,0.0051432,0.028793,1,0
439.71,0.12075,10,0.005105,0.017854,1,0
439.98,0.054596,10,0.0051749,0.0036071,1,0
440.24,0.0021254,10,0.005126,-0.01485,1,0
440.5,-0.0047701,10,0.0051329,-0.02174,1,0
440.77,-0.046707,10,0.0051,-0.035215,1,0
441.03,-0.056181,10,0.005131,-0.039668,1,0
441.3,-0.056633,10,0.0052061,-0.035428,1,0
441.56,-0.034966,10,0.0050802,-0.031239,1,0
441.83,-0.03261,10,0.005152,-0.023202,1,0
442.09,-0.0020836,10,0.005132,-0.011301,1,0
442.35,0.033714,10,0.0051301,0.0010621,1,0
442.62,0.0066013,10,0.005095,0.0029185,1,0
442.88,0.029064,10,0.0051169,0.0098278,1,0
443.16,0.023817,10,0.0099099,0.011823,1,0
443.41,0.022912,10,0.0050931,0.012721,1,0
443.67,0.057064,10,0.005157,0.022002,1,0
443.95,0.062909,10,0.010914,0.025187,1,0
444.2,0.073846,10,0.0051439,0.029051,1,0
444.46,0.091643,10,0.005182,0.02534,1,0
444.74,0.073424,10,0.0099699,0.025574,1,0
445,0.053772,10,0.005188,0.022628,1,0
445.26,0.019136,10,0.0050628,0.016242,1,0
445.53,0.095325,10,0.010002,0.02835,1,0
445.79,0.04735,10,0.0051301,0.022932,1,0
446.05,0.080142,10,0.0050621,0.027813,1,0
446.31,0.083158,10,0.0051439,0.02842,1,0
446.58,0.097013,10,0.0051711,0.037141,1,0
446.84,0.064913,10,0.0051,0.023754,1,0
447.1,0.099468,10,0.005131,0.029286,1,0
447.37,0.053691,10,0.005275,0.021591,1,0
447.63,0.074553,10,0.0051081,0.027044,1,0
447.9,0.071201,10,0.0051789,0.025498,1,0
448.17,0.069212,10,0.0051799,0.023899,1,0
448.43,0.072843,10,0.005054,0.028064,1,0
448.69,0.068752,10,0.0051239,0.023903,1,0
448.96,0.098693,10,0.005131,0.029401,1,0
449.22,0.69812,10,0.0051229,0.029957,1,0
449.48,0.099792,10,0.005116,-0.043596,1,0
449.75,-0.21504,10,0.0051448,-0.13639,1,0
450.01,-0.34244,10,0.0051639,-0.20598,1,0
450.28,-0.25174,10,0.0051529,-0.22202,1,0
450.55,-0.13766,10,0.0051241,-0.19599,1,0
450.81,-0.069162,10,0.005131,-0.14761,1,0
451.07,0.089649,10,0.0051079,-0.077591,1,0
451.34,0.23111,10,0.0051861,-0.011053,1,0
451.69,0.27606,10,0.001116,0.04276,2,0
451.91,0.24929,10,0.001241,0.071303,2,0
452.19,0.17111,10,0.00099111,0.064929,2,0
452.46,0.077282,10,0.001241,0.033821,2,0
452.73,-0.078366,10,0.001102,-0.0076854,2,0
453,-0.14731,10,0.0012391,-0.043857,2,0
453.27,-0.11343,10,0.0012429,-0.060186,2,0
453.54,-0.095629,10,0.00124,-0.061421,2,0
453.81,0.030072,10,0.001106,-0.030068,2,0
454.08,0.037769,10,0.0012419,-0.010249,2,0
454.35,0.14154,10,0.0012591,0.021197,2,0
454.62,0.23115,10,0.001102,0.054008,2,0
454.89,0.24961,10,0.0012419,0.070933,2,0
455.17,0.14346,10,0.0011129,0.064163,2,0
455.43,0.06668,10,0.0012431,0.032561,2,0
455.71,0.0018079,10,0.001169,0.0079023,2,0
455.98,-0.07091,10,0.0012929,-0.022699,2,0
456.25,-0.10636,10,0.0012379,-0.043903,2,0
456.52,-0.081654,10,0.0012438,-0.05026,2,0
456.8,-0.058125,10,0.0012522,-0.040649,2,0
457.06,0.0014091,10,0.001241,-0.019642,2,0
457.35,0.05489,10,0.0012519,0.0016842,2,0
457.61,0.16698,10,0.001256,0.033327,2,0
457.89,0.23231,10,0.001179,0.058975,2,0
458.15,0.22626,10,0.001251,0.071283,2,0
458.43,0.15746,10,0.0011108,0.059655,2,0
458.69,0.07645,10,0.0012422,0.036672,2,0
458.97,-0.03393,10,0.0012429,0.0060304,2,0
459.23,-0.086624,10,0.001168,-0.025394,2,0
459.51,-0.07761,10,0.00125,-0.040549,2,0
459.78,-0.11604,10,0.0012441,-0.054391,2,0
460.06,-0.054454,10,0.0012419,-0.044359,2,0
460.32,-0.004566,10,0.0012462,-0.022676,2,0
460.6,0.034136,10,0.0012031,-0.00057803,2,0
460.87,0.1475,10,0.0011761,0.028525,2,0
461.14,0.21114,10,0.0011001,0.060106,2,0
461.61,0.16171,10,0.0012538,0.072028,2,0
461.89,0.054152,10,0.0010059,0.041107,2,0
462.16,-0.036924,10,0.001107,0.0074584,2,0
462.44,-0.12058,10,0.001112,-0.025052,2,0
462.7,-0.12256,10,0.00095296,-0.0435,2,0
462.99,-0.067368,10,0.00093985,-0.048116,2,0
463.26,-0.026125,10,0.001236,-0.032589,2,0
463.54,-0.010583,10,0.001024,-0.0085851,2,0
463.8,0.076069,10,0.0012431,0.013704,2,0
464.13,0.12195,10,0.0010231,0.037296,3,0
464.37,0.22875,10,0.001128,0.055711,3,0
464.66,0.199,10,0.0011089,0.069755,3,0
464.93,0.12031,10,0.0011199,0.057068,3,0
465.18,0.031053,10,0.0011342,0.02687,3,0
465.45,-0.011247,10,0.0010979,0.0022641,3,0
465.72,-0.068974,10,0.0011389,-0.023172,3,0
465.99,-0.090004,10,0.001075,-0.039457,3,0
466.28,-0.08183,10,0.0008471,-0.050561,3,0
466.54,-0.064128,10,0.00094914,-0.046328,3,0
466.81,-0.014288,10,0.001122,-0.028405,3,0
467.06,0.027619,10,0.0010769,-0.0070407,3,0
467.34,0.079527,10,0.00084186,0.01049,3,0
467.62,0.16209,10,0.0011389,0.030992,3,0
467.89,0.20158,10,0.00088096,0.042566,3,0
468.15,0.20732,10,0.00096703,0.054622,3,0
468.4,0.050575,10,0.0011022,0.035076,3,0
468.67,0.021116,10,0.001101,0.012319,3,0
468.94,-0.040437,10,0.0010798,-0.0098016,3,0
469.21,-0.083527,10,0.00089908,-0.037655,3,0
469.47,-0.11744,10,0.0011001,-0.050529,3,0
469.76,-0.082996,10,0.00085187,-0.051771,3,0
470.03,-0.0052548,10,0.0013428,-0.02748,3,1
470.28,0.019745,10,0.00094199,-0.0066802,3,1
470.56,0.16461,10,0.00092101,0.023727,3,1
470.82,0.21508,10,0.0014062,0.045164,3,1
471.07,0.19057,10,0.001195,0.056658,3,1
471.34,0.16482,10,0.00084615,0.049786,3,1
471.63,0.15113,10,0.0011482,0.038211,3,1
471.9,0.043704,10,0.0012002,0.0070776,3,1
472.15,-0.046707,10,0.0010831,-0.019664,3,1
472.42,-0.09443,10,0.0011621,-0.040448,3,1
472.7,-0.1331,10,0.00090504,-0.058689,3,1
472.97,-0.1078,10,0.0010741,-0.059128,3,1
473.23,0.011225,10,0.00087309,-0.035219,3,1
473.51,0.037152,10,0.00087905,-0.007678,3,1
473.77,0.12347,10,0.00085402,0.017886,3,1
474.02,0.19602,10,0.001097,0.04434,3,0
474.34,0.20354,10,0.00083899,0.061773,3,0
474.56,0.21605,10,0.0010881,0.071368,3,0
474.84,0.1264,10,0.0013011,0.061963,3,0
475.1,0.028987,10,0.001101,0.027509,3,0
475.37,-0.078532,10,0.0011201,-0.0093452,3,0
475.64,-0.15775,10,0.001158,-0.041728,3,0
475.94,-0.12592,10,0.0010841,-0.054465,3,0
476.18,-0.053763,10,0.000875,-0.046165,3,0
476.45,0.013784,10,0.0010939,-0.027542,3,0
476.91,0.077542,10,0.00084782,0.0010664,3,0
477.17,0.20164,10,0.0011449,0.034163,3,0
477.43,0.28844,10,0.0013311,0.065004,3,0
477.71,0.20397,10,0.00093794,0.068939,3,0
477.98,0.10664,10,0.00084591,0.048629,3,0
478.26,-0.02481,10,0.001112,0.012197,3,0
478.52,-0.10228,10,0.00088596,-0.024261,3,0
478.79,-0.099289,10,0.00089288,-0.046092,3,0
479.05,-0.10906,10,0.00086117,-0.05617,3,0
479.33,-0.54255,10,0.0011308,-0.040545,3,0
479.59,0.26814,10,0.0011659,0.082484,3,0
479.85,0.74663,10,0.0010729,0.2428,3,0
480.13,0.64229,10,0.00091791,0.32902,3,0
480.39,0.333,10,0.001025,0.31074,3,0
480.67,-0.029173,10,0.0011189,0.20652,3,0
480.92,-0.22628,10,0.001111,0.095282,3,0
481.19,-0.33291,10,0.0013552,-0.004842,3,0
481.49,-0.22837,10,0.00087404,-0.056029,3,0
481.74,-0.065622,10,0.0012619,-0.057522,3,0
481.99,0.041412,10,0.001081,-0.031511,3,0
482.26,0.098357,10,0.0010748,0.00045994,3,0
482.54,0.2207,10,0.0010822,0.039383,3,0
482.8,0.25137,10,0.00085902,0.066437,3,0
483.07,0.26007,10,0.0010889,0.077807,3,0
483.34,0.10794,10,0.00091004,0.059075,3,0
483.62,0.068276,10,0.001102,0.030754,3,0
483.88,-0.034776,10,0.0011339,-0.0044882,3,0
484.16,-0.1198,10,0.0010791,-0.039284,3,0
484.41,-0.082794,10,0.00085115,-0.054603,3,0
484.71,-0.051763,10,0.0011981,-0.052046,3,0
484.95,-0.042293,10,0.0013258,-0.039135,3,0
485.24,0.04457,10,0.0010839,-0.011808,3,0
485.51,0.062084,10,0.0008502,-0.0026558,3,0
485.77,0.1321,10,0.00088882,0.020207,3,0
486.03,0.21929,10,0.0016131,0.046062,3,0
486.3,0.19906,10,0.00085592,0.055452,3,0
486.56,0.1034,10,0.0010681,0.041758,3,0
486.83,0.078946,10,0.0011089,0.021869,3,0
487.1,0.036079,10,0.0010819,0.0034093,3,0
487.37,-0.014191,10,0.000844,-0.011521,3,0
487.64,-0.070286,10,0.00086308,-0.0321,3,0
487.9,-0.076614,10,0.0010741,-0.041312,3,0
488.18,-0.029013,10,0.00086498,-0.035592,3,0
488.44,-0.056637,10,0.001087,-0.033873,3,0
488.71,-0.060028,10,0.00097418,-0.026425,3,0
488.99,0.012865,10,0.00092196,-0.011868,3,0
489.26,0.046637,10,0.00085187,-0.00040416,3,0
489.52,0.10158,10,0.00084996,0.01757,3,0
489.79,0.16196,10,0.001107,0.031871,3,0
490.04,0.22495,10,0.00085998,0.047447,3,0
490.32,0.092324,10,0.0011032,0.037156,3,0
490.58,0.10544,10,0.00087214,0.027864,3,0
490.87,0.040678,10,0.00092101,0.0059736,3,0
491.13,-0.027971,10,0.00090504,-0.016669,3,0
491.4,-0.061934,10,0.0010991,-0.036458,3,0
491.66,-0.079953,10,0.00085092,-0.045128,3,0
492.14,-0.031683,10,0.00055218,-0.046731,4,0
492.29,-0.0075776,10,0.00055099,-0.032062,4,0
492.78,0.0057789,10,0.00055003,-0.01644,4,0
493.03,0.038616,10,0.00057507,-0.00026424,4,0
493.29,0.11107,10,0.00056815,0.017449,4,0
493.56,0.19879,10,0.00055408,0.035777,4,0
493.85,0.15713,10,0.00055289,0.034545,4,0
494.11,0.17817,10,0.00055099,0.041654,4,0
494.36,0.1564,10,0.00055003,0.033166,4,0
494.66,0.07799,10,0.00057912,0.017488,4,0
494.9,0.064912,10,0.00055599,-0.0017985,4,0
495.18,-0.068738,10,0.00055218,-0.031699,4,0
495.43,-0.091127,10,0.00055099,-0.048088,4,0
495.69,-0.095578,10,0.00055408,-0.0602,4,0
495.96,-0.10125,10,0.00056887,-0.059581,4,0
496.22,0.030871,10,0.00055003,-0.039168,4,0
496.48,0.07965,10,0.0007019,-0.019215,4,0
496.75,0.11471,10,0.00055289,0.0049801,4,0
497.01,0.14954,10,0.00056601,0.02457,4,0
497.27,0.18071,10,0.00056887,0.03429,4,0
497.54,0.12972,10,0.00057411,0.037352,4,0
497.8,0.10719,10,0.00056314,0.032754,4,0
498.07,0.073906,10,0.00055099,0.017112,4,0
498.33,0.040965,10,0.00055003,0.002574,4,0
498.59,-0.0050924,10,0.00055099,-0.013778,4,0
498.86,-0.065913,10,0.00057578,-0.033366,4,1
499.12,-0.044741,10,0.00055099,-0.039324,4,1
499.38,-0.043755,10,0.00055003,-0.041657,4,1
499.64,-0.029219,10,0.00055408,-0.02816,4,1
499.91,-0.013726,10,0.00055194,-0.015669,4,1
500.17,0.034018,10,0.00056314,-0.0015915,4,1
500.44,0.073316,10,0.00054908,0.0090017,4,1
500.69,0.10796,10,0.00062585,0.023701,4,1
500.95,0.1543,10,0.00055099,0.033734,4,1
501.22,0.17404,10,0.00055122,0.043376,4,1
501.49,0.18547,10,0.00058317,0.046612,4,1
501.75,0.11334,10,0.00055099,0.033851,4,1
502.02,0.025638,10,0.00055099,0.0056367,4,1
502.29,-0.039259,10,0.00056314,-0.019968,4,1
502.55,-0.10659,10,0.00055504,-0.044486,4,1
502.83,-0.13835,10,0.00055289,-0.06579,4,0
503.09,-0.044457,10,0.00058317,-0.059793,4,0
503.36,0.042804,10,0.00058794,-0.03736,4,0
503.62,0.13377,10,0.00058413,-0.0054297,4,0
503.88,0.1574,10,0.00055504,0.017536,4,0
504.15,0.213,10,0.00055408,0.041223,4,0
504.42,0.25592,10,0.00055099,0.055117,4,0
504.68,0.13572,10,0.00058007,0.047692,4,0
504.95,0.01958,10,0.00055599,0.023399,4,0
505.21,-0.085698,10,0.00055099,-0.013812,4,0
505.48,-0.074208,10,0.00056195,-0.035227,4,0
505.75,-0.16434,10,0.00060201,-0.058738,4,0
506.02,-0.052915,10,0.00055194,-0.055561,4,0
506.29,0.0091926,10,0.00055885,-0.039425,4,0
506.55,0.051458,10,0.00055289,-0.010999,4,0
506.81,0.13771,10,0.00055408,0.015165,4,0
507.08,0.19224,10,0.00055599,0.034059,4,0
507.34,0.13081,10,0.00055289,0.0382,4,0
507.61,0.1045,10,0.00055194,0.038528,4,0
508.08,0.068643,10,0.0005548,0.032558,4,0
508.34,0.076533,10,0.00056815,0.025878,4,0
508.61,0.067545,10,0.00055099,0.023967,4,0
508.87,0.053992,10,0.00055003,0.020748,4,0
509.13,0.75794,10,0.00055194,0.021175,4,0
509.39,0.56548,10,0.00055504,0.015316,4,0
509.66,-0.1521,10,0.00055003,-0.074245,4,0
509.92,-0.64918,10,0.0005579,-0.21305,4,0
510.19,-0.57284,10,0.00058699,-0.28567,4,0
510.47,-0.12089,10,0.00055504,-0.25979,4,0
510.71,0.20437,10,0.00057292,-0.15975,4,0
510.99,0.46374,10,0.00055313,-0.031172,4,0
511.24,0.53369,10,0.00055599,0.071427,4,0
511.52,0.39698,10,0.00056911,0.11731,4,0
511.78,0.096835,10,0.00057411,0.089142,4,0
512.04,-0.13296,10,0.00055408,0.017671,4,0
512.3,-0.28286,10,0.00055599,-0.055561,4,0
512.57,-0.28049,10,0.00055504,-0.10416,4,0
512.84,-0.10524,10,0.00055504,-0.10122,4,0
513.1,0.14611,10,0.00054908,-0.048829,4,0
513.36,0.27619,10,0.00063801,0.016068,4,0
513.62,0.34186,10,0.00055099,0.060723,4,0
513.89,0.30111,10,0.00055385,0.084897,4,0
514.35,0.077742,10,0.0051451,0.067435,1,0
514.45,-0.13345,10,0.005193,0.0090579,1,0
514.72,-0.1792,10,0.0052049,-0.044765,1,0
514.98,-0.20754,10,0.0052109,-0.075504,1,0
515.25,-0.10446,10,0.0051861,-0.067729,1,0
515.51,0.017235,10,0.0052161,-0.030895,1,0
515.78,0.070482,10,0.0052111,0.0036807,1,0
516.04,0.2211,10,0.005137,0.045474,1,0
516.3,0.23815,10,0.0052011,0.075155,1,0
516.56,0.18016,10,0.0051842,0.084871,1,0
516.83,0.19223,10,0.005079,0.075386,1,0
517.09,0.058982,10,0.005204,0.042394,1,0
517.35,-0.043342,10,0.005197,0.0061775,1,0
517.62,-0.048298,10,0.0050831,-0.018144,1,0
517.88,-0.10286,10,0.0051439,-0.037958,1,0
518.16,-0.063326,10,0.009969,-0.044897,1,0
518.41,-0.066798,10,0.005199,-0.047555,1,0
518.68,0.00098294,10,0.0052011,-0.028917,1,0
518.94,0.010608,10,0.0050929,-0.015296,1,0
519.2,0.040734,10,0.0051858,0.0041549,1,0
519.47,0.15678,10,0.005151,0.030533,1,0
519.73,0.17061,10,0.0050771,0.041581,1,0
519.99,0.14689,10,0.0051479,0.047569,1,0
520.26,0.11494,10,0.0051031,0.037146,1,0
520.52,0.065426,10,0.005127,0.018574,1,0
520.78,0.034056,10,0.005214,0.0010076,1,0
521.05,-0.0064681,10,0.0051939,-0.013026,1,0
521.31,-0.073872,10,0.0051579,-0.028026,1,0
521.58,-0.045803,10,0.0052199,-0.035906,1,0
521.84,-0.054923,10,0.0051448,-0.036015,1,0
522.1,-0.051255,10,0.005137,-0.033755,1,0
522.36,-0.037182,10,0.005193,-0.025192,1,0
522.63,-0.026811,10,0.0050962,-0.016591,1,0
522.89,0.016956,10,0.005095,0.0029766,1,0
523.15,0.06959,10,0.005173,0.017546,1,0
523.42,0.12057,10,0.0051959,0.034408,1,0
523.68,0.1153,10,0.0051389,0.041602,1,0
523.94,0.17629,10,0.0052021,0.049888,1,0
524.2,0.11801,10,0.0051551,0.032665,1,0
524.47,0.097336,10,0.0051441,0.028898,1,0
524.73,0.054816,10,0.009913,0.011255,1,0
525,0.033642,10,0.0051379,-0.0061643,1,0
525.26,-0.0053441,10,0.0050838,-0.018747,1,0
525.52,-0.030794,10,0.0051301,-0.027037,1,0
525.79,-0.11152,10,0.005136,-0.044736,1,0
526.05,-0.069282,10,0.0051019,-0.043106,1,0
526.31,-0.049634,10,0.0052149,-0.032192,1,0
526.58,-0.017684,10,0.005183,-0.016312,1,0
526.84,0.034854,10,0.005183,0.0040956,1,0
527.1,0.12891,10,0.0051329,0.026305,1,0
527.37,0.16162,10,0.005183,0.039441,1,0
527.64,0.14438,10,0.0051501,0.044312,1,0
527.9,0.17413,10,0.005079,0.046696,1,0
528.16,0.10986,10,0.005152,0.038629,1,0
528.42,0.059,10,0.0051439,0.016284,1,0
528.69,-0.0080938,10,0.0051789,-0.0074532,1,0
528.96,0.016073,10,0.0051651,-0.0062497,1,0
529.22,-0.015468,10,0.0050988,-0.019246,1,0
529.48,-0.072425,10,0.0051432,-0.032643,1,0
529.75,-0.091259,10,0.005146,-0.039909,1,0
530.01,-0.034385,10,0.0050569,-0.029041,1,0
530.27,-0.030863,10,0.005127,-0.024149,1,0
530.54,0.022901,10,0.0051351,-0.003052,1,0
530.8,0.067034,10,0.0051072,0.0093192,1,0
531.06,0.083895,10,0.005132,0.024421,1,0
531.33,0.17938,10,0.0051842,0.039549,1,0
531.59,0.15423,10,0.005125,0.044476,1,0
531.86,0.11884,10,0.005106,0.038748,1,0
532.13,0.094381,10,0.005192,0.022332,1,0
532.39,0.050097,10,0.0051379,0.012153,1,0
532.65,0.0019929,10,0.0050979,-0.0069062,1,0
532.93,0.021838,10,0.010015,-0.013249,1,0
533.18,-0.033004,10,0.0051088,-0.027356,1,0
533.44,-0.041368,10,0.0051169,-0.031299,1,0
533.72,-0.08299,10,0.0051739,-0.04229,1,0
533.97,-0.048762,10,0.005182,-0.033823,1,0
534.23,-0.036337,10,0.0051329,-0.02905,1,0
534.51,0.037985,10,0.009912,-0.0067964,1,0
534.77,0.043807,10,0.0051861,0.0046361,1,0
535.03,0.10164,10,0.0051191,0.019018,1,0
535.31,0.15753,10,0.0099111,0.03533,1,0
535.56,0.16091,10,0.005136,0.039802,1,0
535.82,0.16032,10,0.0051291,0.044466,1,0
536.08,0.09802,10,0.005167,0.031321,1,0
536.35,0.061249,10,0.005132,0.011813,1,0
536.61,-0.019624,10,0.0050719,-0.0077745,1,0
536.87,-0.009376,10,0.0051498,-0.022042,1,0
537.14,-0.051035,10,0.0051479,-0.029385,1,0
537.4,-0.069096,10,0.005127,-0.040231,1,0
537.67,-0.076074,10,0.005137,-0.041092,1,0
537.93,-0.015456,10,0.005182,-0.023148,1,0
538.19,0.0078599,10,0.0051181,-0.0077318,1,0
538.46,0.068066,10,0.0051038,0.012812,1,0
538.73,0.098792,10,0.005182,0.022437,1,0
538.99,0.17412,10,0.0050821,0.043477,1,0
539.25,-0.3115,10,0.005074,0.063248,1,0
539.52,0.13912,10,0.0051439,0.13241,1,0
539.78,0.3588,10,0.005105,0.19799,1,0
540.04,0.37772,10,0.005162,0.23227,1,0
540.31,0.28228,10,0.0051391,0.2258,1,0
540.57,0.17518,10,0.0050609,0.18203,1,0
540.83,0.034529,10,0.0051382,0.11461,1,0
541.1,-0.061805,10,0.0050972,0.05305,1,0
541.36,-0.13448,10,0.00512,-0.0019281,1,0
541.62,-0.12357,10,0.0051191,-0.031214,1,0
541.89,-0.094053,10,0.0051789,-0.046023,1,0
542.15,-0.022281,10,0.0051012,-0.02744,1,0
542.41,-0.016022,10,0.0051858,-0.024501,1,0
542.69,0.0094103,10,0.005146,-0.0089901,1,0
542.95,0.011265,10,0.005501,0.00017363,1,0
543.21,0.065637,10,0.005152,0.015834,1,0
543.48,0.13062,10,0.005152,0.031964,1,0
543.79,0.15723,10,0.00051498,0.039145,4,0
544.11,0.14636,10,0.000633,0.041355,4,0
544.33,0.15231,10,0.00056815,0.040811,4,0
544.59,0.11976,10,0.00055099,0.033398,4,0
544.87,0.095262,10,0.00056195,0.021488,4,0
545.13,0.025314,10,0.00056314,0.0015116,4,0
545.4,-0.052226,10,0.00056696,-0.020448,4,0
545.68,-0.079439,10,0.00055504,-0.033795,4,0
545.93,-0.10516,10,0.00055003,-0.045059,4,0
546.2,0.0086385,10,0.000561,-0.035379,4,0
546.46,0.006651,10,0.00057817,-0.025452,4,0
546.72,0.060957,10,0.00054908,-0.011142,4,0
546.99,0.063479,10,0.00055289,0.0017323,4,0
547.26,0.12017,10,0.00055289,0.016488,4,0
547.68,0.13533,10,0.00055313,0.025269,4,0
547.93,0.14305,10,0.00055289,0.031519,4,0
548.21,0.13198,10,0.00059795,0.034657,4,0
548.47,0.089048,10,0.00066805,0.02326,4,0
548.75,0.057445,10,0.00056505,0.0064627,4,0
549.01,0.021727,10,0.00055218,-0.0059039,4,0
549.27,-0.017677,10,0.00055504,-0.016766,4,0
549.54,-0.069234,10,0.00055003,-0.031722,4,0
549.8,-1.7079e-05,10,0.00055122,-0.028293,4,0
550.06,-0.0018662,10,0.00055099,-0.028245,4,0
550.32,-0.02928,10,0.00054884,-0.024837,4,0
550.59,0.013212,10,0.00054908,-0.016485,4,0
550.85,-0.042764,10,0.00055003,-0.015841,4,0
551.11,0.030505,10,0.00056911,-0.0031493,4,0
551.37,0.052305,10,0.00060916,0.0051898,4,0
551.63,0.076798,10,0.00055099,0.018646,4,0
551.9,0.11903,10,0.00055099,0.02087,4,0
552.16,0.1826,10,0.00054884,0.033664,4,0
552.44,0.14819,10,0.00055599,0.034939,4,0
552.7,0.081383,10,0.00054908,0.022797,4,0
552.96,0.071481,10,0.00055099,0.012126,4,0
553.23,-0.0090104,10,0.00064707,-0.0054312,4,0
553.51,0.0275,10,0.00062203,-0.013229,4,0
553.76,-0.086537,10,0.00064707,-0.033365,4,0
554.02,-0.048708,10,0.00055003,-0.03591,4,0
554.29,-0.024814,10,0.00055099,-0.033963,4,0
554.56,-0.03518,10,0.0005641,-0.030158,4,0
554.82,-0.0097948,10,0.00055313,-0.020729,4,0
555.09,0.055993,10,0.00054812,-0.0013754,4,0
555.36,-0.01684,10,0.00055003,-0.004156,4,0
555.63,0.12862,10,0.00055194,0.024545,4,0
555.9,0.11228,10,0.00055099,0.027193,4,0
556.16,0.17835,10,0.00064397,0.03711,4,0
556.42,0.21688,10,0.00055313,0.049772,4,0
556.69,0.12392,10,0.00055099,0.041157,4,0
556.95,0.018061,10,0.00055099,0.014825,4,0
557.21,-0.0089622,10,0.00055194,-0.0067611,4,0
557.47,-0.088415,10,0.00055194,-0.032236,4,0
557.74,-0.086055,10,0.00054979,-0.046762,4,0
558,-0.076219,10,0.00055194,-0.051204,4,0
558.26,-0.0026552,10,0.00064802,-0.041936,4,0
558.53,0.01327,10,0.00055218,-0.02356,4,0
558.8,0.03306,10,0.00055099,-0.011505,4,0
559.07,0.07606,10,0.00055099,0.0058623,4,0
559.33,0.11949,10,0.00055194,0.023016,4,0
559.59,0.22037,10,0.00055313,0.03791,4,0
559.86,0.14185,10,0.00055099,0.041637,4,0
560.12,0.16032,10,0.00055003,0.041569,4,0
560.38,0.082685,10,0.00055599,0.026169,4,0
560.65,0.071903,10,0.00055194,0.0081118,4,0
560.91,-0.011869,10,0.00055408,-0.016942,4,0
561.19,-0.12649,10,0.00056195,-0.04569,4,0
561.65,-0.064756,10,0.00065589,-0.053181,4,0
561.9,0.0015055,10,0.00055289,-0.05026,4,0
562.17,0.034242,10,0.00055385,-0.026492,4,0
562.44,0.12972,10,0.00055504,0.0034878,4,0
562.71,0.18448,10,0.00055385,0.02563,4,0
562.96,0.25117,10,0.00064516,0.052439,4,0
563.24,0.12193,10,0.00060892,0.045349,4,0
563.5,0.11056,10,0.00055099,0.030661,4,0
563.77,0.091608,10,0.00055194,0.014797,4,0
564.03,0.021204,10,0.00056195,-0.010325,4,0
564.3,-0.081312,10,0.00055099,-0.032674,4,0
564.57,-0.077989,10,0.00059104,-0.049302,4,0
564.83,-0.063823,10,0.00055313,-0.052477,4,0
565.1,-0.041779,10,0.00055194,-0.049129,4,0
565.37,-0.0029873,10,0.00054908,-0.03961,4,0
565.63,0.027037,10,0.00055099,-0.0258,4,0
565.9,0.090899,10,0.00054908,-0.0061395,4,0
566.16,0.10406,10,0.00055385,0.0075822,4,0
566.43,0.13836,10,0.00061178,0.020403,4,0
566.7,0.15557,10,0.00056505,0.030014,4,0
566.96,0.17141,10,0.00055099,0.038129,4,0
567.23,0.12911,10,0.00056505,0.036305,4,0
567.52,0.10808,10,0.00057101,0.030629,4,0
567.74,0.054591,10,0.00055003,0.013899,4,0
568.01,0.053507,10,0.00055289,0.0051623,4,0
568.28,-0.0017277,10,0.00055408,-0.0061197,4,0
568.56,-0.020404,10,0.00055099,-0.01038,4,0
568.83,-0.033168,10,0.00055099,-0.018661,4,0
569.1,-0.055282,10,0.00055695,-0.02263,4,0
569.36,0.58616,10,0.00055194,-0.027876,4,0
569.63,-0.11866,10,0.00057387,-0.098703,4,0
569.89,-0.49295,10,0.00057197,-0.20027,4,0
570.16,-0.52921,10,0.00055003,-0.27594,4,0
570.42,-0.13027,10,0.00055385,-0.2501,4,0
570.69,0.1227,10,0.00055218,-0.18172,4,0
570.95,0.3044,10,0.00055718,-0.077745,4,0
571.21,0.49303,10,0.00055504,0.028212,4,0
571.48,0.45398,10,0.00055194,0.092928,4,0
571.74,0.22682,10,0.00055289,0.093282,4,0
572,-0.049907,10,0.00055289,0.033742,4,0
572.27,-0.23397,10,0.00055408,-0.037447,4,0
572.54,-0.27603,10,0.00055099,-0.092097,4,0
572.8,-0.19777,10,0.00055099,-0.11212,4,0
573.09,0.028133,10,0.00060105,-0.079719,4,0
573.34,0.21976,10,0.00057697,-0.014782,4,0
573.6,0.32842,10,0.00055313,0.043465,4,0
573.86,0.32897,10,0.00055313,0.08327,4,0
574.13,0.19421,10,0.00055099,0.083079,4,0
574.4,0.0026251,10,0.00055408,0.041363,4,0
574.66,-0.16059,10,0.00055313,-0.011056,4,0
574.92,-0.24042,10,0.00055099,-0.059267,4,0
575.19,-0.17231,10,0.00055218,-0.078653,4,0
575.46,0.01243,10,0.00055289,-0.0572,4,0
575.73,0.114,10,0.00055003,-0.0086988,4,0
575.99,0.27858,10,0.00060487,0.040927,4,0
576.26,0.29903,10,0.00058293,0.081373,4,0
576.52,0.21922,10,0.00055194,0.084857,4,0
577.03,0.11393,10,0.00055099,0.071883,4,0
577.25,-0.057121,10,0.00055194,0.021723,4,0
577.53,-0.16624,10,0.00055218,-0.025265,4,0
577.81,-0.25202,10,0.00057411,-0.067977,4,0
578.11,-0.080886,10,0.00057197,-0.058262,4,0
578.33,0.075479,10,0.00058484,-0.022713,4,0
578.6,0.20611,10,0.00055599,0.029666,4,0
578.87,0.32498,10,0.00055003,0.077648,4,1
579.13,0.34567,10,0.00055099,0.10954,4,1
579.4,0.18299,10,0.00057983,0.10122,4,1
579.66,0.0063811,10,0.00054884,0.057044,4,1
579.92,-0.17233,10,0.00054908,-0.0082117,4,1
580.19,-0.2634,10,0.00055099,-0.063328,4,1
580.45,-0.14377,10,0.0005548,-0.079583,4,1
580.72,0.020999,10,0.00055003,-0.048483,4,1
580.98,0.12355,10,0.00055313,-0.0077246,4,1
581.25,0.30358,10,0.00055122,0.045542,4,1
581.51,0.2704,10,0.00055313,0.079622,4,1
581.77,0.16065,10,0.00055504,0.077964,4,1
582.02,0.11305,10,0.00055099,0.065055,4,1
582.31,0.052463,10,0.00055408,0.038571,4,1
582.57,-0.074382,10,0.00055003,0.0012954,4,1
582.83,-0.15776,10,0.00055003,-0.031624,4,1
583.09,-0.098595,10,0.00054884,-0.044314,4,1
583.36,-0.061673,10,0.00055695,-0.042603,4,1
583.63,0.039764,10,0.00055408,-0.017499,4,1
583.91,0.058333,10,0.00055313,-0.00025345,4,1
584.17,0.13781,10,0.00055408,0.026105,4,1
584.64,0.22876,10,0.001179,0.060484,2,0
584.74,0.21321,10,0.0012321,0.065861,2,0
585.01,0.18489,10,0.001138,0.058968,2,0
585.28,0.10038,10,0.001168,0.038148,2,0
585.56,0.017923,10,0.001106,0.0095844,2,0
585.83,-0.064888,10,0.0012391,-0.028939,2,0
586.11,-0.12831,10,0.0011032,-0.052058,2,0
586.38,-0.14378,10,0.0011678,-0.061897,2,0
586.65,0.010752,10,0.0012889,-0.038235,2,0
586.93,0.063219,10,0.001102,-0.0092509,2,0
587.34,0.12875,10,0.0010979,0.018444,2,0
587.47,0.19356,10,0.001246,0.046602,2,0
587.76,0.23328,10,0.001245,0.070387,2,0
588.03,0.20789,10,0.0011761,0.074856,2,0
588.3,0.12399,10,0.001101,0.060001,2,0
588.57,0.031123,10,0.001241,0.032065,2,0
588.85,-0.03824,10,0.001256,0.0027377,2,0
589.2,-0.17935,10,0.001251,-0.03476,2,0
589.42,-0.17259,10,0.0011191,-0.059318,2,0
589.67,-0.10832,10,0.0012379,-0.055627,2,0
589.95,0.046744,10,0.0012379,-0.024288,2,0
590.23,0.092335,10,0.0012548,0.010182,2,0
590.5,0.16586,10,0.0012422,0.036219,2,0
590.77,0.2521,10,0.0012422,0.065704,2,0
591.04,0.22555,10,0.0012541,0.078762,2,0
591.33,0.095516,10,0.001169,0.059962,2,0
591.59,0.03705,10,0.0011659,0.029616,2,0
591.86,-0.045771,10,0.001241,-0.0023776,2,0
592.14,-0.071182,10,0.001102,-0.024783,2,0
592.62,-0.1609,10,0.0012569,-0.053808,2,0
592.89,-0.13175,10,0.001255,-0.059509,2,0
593.17,0.020317,10,0.001101,-0.02972,2,0
593.44,0.13106,10,0.0011671,0.005563,2,0
593.72,0.2379,10,0.001097,0.040836,2,0
593.99,0.23442,10,0.0012419,0.059537,2,0
594.27,0.20264,10,0.001102,0.06791,2,0
594.54,0.1201,10,0.001256,0.050449,2,0
594.82,0.029302,10,0.00099111,0.017464,2,0
595.08,-0.054488,10,0.00094414,-0.015268,2,0
595.37,-0.13483,10,0.001128,-0.048262,2,0
595.64,-0.17179,10,0.0010421,-0.068473,2,0
595.92,-0.043021,10,0.001164,-0.051584,2,0
596.19,0.023776,10,0.00099301,-0.026796,2,0
596.46,0.097128,10,0.0010459,0.0073342,2,0
596.72,0.20863,10,0.00099516,0.041735,2,0
597,0.24614,10,0.001044,0.068463,2,0
597.28,0.19326,10,0.0012839,0.07052,2,0
597.56,0.058798,10,0.00099111,0.050352,2,0
597.82,0.058074,10,0.0011601,0.023509,2,0
598.1,-0.094432,10,0.0010951,-0.01385,2,0
598.36,-0.1216,10,0.0011439,-0.041938,2,0
598.64,-0.070321,10,0.0010991,-0.044625,2,0
598.91,-0.090969,10,0.001236,-0.046466,2,0
599.19,-0.75588,10,0.0010381,-0.035585,2,0
599.45,-0.041699,10,0.0010562,0.039446,2,0
599.72,0.52885,10,0.0010409,0.18754,2,0
599.99,0.70197,10,0.0012369,0.30638,2,0
600.26,0.4131,10,0.00105,0.31549,2,0
600.55,0.16819,10,0.0012801,0.25941,2,0
600.81,-0.11755,10,0.00098491,0.13935,2,0
601.07,-0.33221,10,0.0010471,0.026714,2,0
601.34,-0.28638,10,0.0011661,-0.04438,2,0
601.61,-0.12415,10,0.0010369,-0.061208,2,0
601.89,0.019704,10,0.00099182,-0.035194,2,0
602.16,0.074701,10,0.00099111,-0.00083575,2,0
602.43,0.23483,10,0.001245,0.043201,2,0
602.7,0.253,10,0.0012369,0.075165,2,0
602.97,0.21422,10,0.00099993,0.080064,2,0
603.25,0.12578,10,0.00098991,0.063988,2,0
603.52,0.09292,10,0.001159,0.03718,2,0
603.8,0.017105,10,0.000983,0.002398,2,4
604.07,-0.06113,10,0.00099587,-0.023818,2,4
604.34,-0.10585,10,0.00085616,-0.048575,2,4
604.62,-0.10326,10,0.001158,-0.060366,2,4
604.9,-0.027899,10,0.00098586,-0.053305,2,4
605.16,-0.033616,10,0.0011659,-0.04107,2,4
605.44,0.028581,10,0.00085902,-0.019248,2,4
605.72,0.061801,10,0.0011618,-0.0019801,2,4
606,0.11782,10,0.00085688,0.016737,2,4
606.26,0.19426,10,0.00090003,0.037219,2,4
606.54,0.2111,10,0.00079298,0.049563,2,4
606.8,0.141,10,0.00079918,0.040007,2,4
607.08,0.097935,10,0.0010469,0.023744,2,4
607.34,0.0516,10,0.00086308,0.0019612,2,4
607.63,0.004323,10,0.00099015,-0.016272,2,4
607.9,-0.069866,10,0.0010979,-0.038406,2,4
608.38,-0.07703,10,0.00090408,-0.053421,2,4
608.66,-0.055009,10,0.0011601,-0.045591,2,4
608.93,0.022074,10,0.00098801,-0.025663,2,4
609.2,0.074045,10,0.0011609,-0.00043656,2,4
609.48,0.1113,10,0.00090098,0.016164,2,4
609.74,0.10773,10,0.00082588,0.026941,2,4
610.02,0.15345,10,0.00083613,0.035436,2,4
610.29,0.14171,10,0.0010481,0.037539,2,4
610.56,0.069456,10,0.00098896,0.03016,2,4
610.83,0.081109,10,0.00086188,0.030611,2,4
611.11,0.066617,10,0.001251,0.029398,2,4
611.38,0.038556,10,0.0012729,0.02328,2,4
611.65,0.075867,10,0.0012429,0.024398,2,4
611.92,0.027251,10,0.001054,0.021202,2,4
612.19,0.060678,10,0.00086403,0.020959,2,4
612.46,0.064648,10,0.0012369,0.022086,2,4
612.74,0.069836,10,0.0012391,0.025971,2,4
613.01,0.09473,10,0.001236,0.029142,2,4
613.28,0.04182,10,0.001231,0.020127,2,4
613.54,0.051433,10,0.00094414,0.020463,2,4
613.81,0.04959,10,0.00079298,0.021527,2,4
614.08,0.050985,10,0.001164,0.019718,2,4
614.36,0.052592,10,0.0009551,0.021575,2,4
614.64,0.062636,10,0.0011649,0.022634,2,4
614.91,0.083968,10,0.0010359,0.027845,2,4
615.18,0.093593,10,0.001164,0.026397,2,4
615.47,0.055063,10,0.00082016,0.023344,2,4
615.74,0.072506,10,0.00086117,0.022655,2,4
616.02,0.085532,10,0.00085902,0.030006,2,4
616.29,0.07097,10,0.00082493,0.026625,2,4
616.57,0.043364,10,0.00123,0.019015,2,4
616.84,0.057867,10,0.001235,0.023892,2,4
617.12,0.053746,10,0.001039,0.023694,2,4
617.39,0.034001,10,0.0011671,0.021454,2,4
617.67,0.056752,10,0.00104,0.021734,2,4
617.94,0.08,10,0.001236,0.024722,2,4
618.22,0.090338,10,0.001317,0.027928,2,4
618.5,0.068376,10,0.001049,0.026697,2,4
618.76,0.064027,10,0.0012269,0.022865,2,4
619.04,0.082256,10,0.0012391,0.026444,2,4
619.32,0.037922,10,0.0010428,0.022186,2,4
619.58,0.049073,10,0.00124,0.020373,2,4
619.87,0.060959,10,0.00099111,0.020402,2,4
620.14,0.067968,10,0.0011611,0.023392,2,4
620.42,0.064537,10,0.00099206,0.02228,2,4
620.68,0.050218,10,0.0011611,0.020178,2,4
620.97,0.037809,10,0.0008409,0.018617,2,4
621.24,0.064374,10,0.0010419,0.023098,2,4
621.51,0.085004,10,0.0011621,0.027785,2,4
621.79,0.079895,10,0.00089693,0.026754,2,4
622.05,0.04403,10,0.00083303,0.020076,2,4
622.34,0.032787,10,0.0010381,0.018076,2,4
622.6,0.060898,10,0.00098991,0.021121,2,4
622.87,0.07345,10,0.0010428,0.025046,2,4
623.13,0.069374,10,0.000911,0.025252,2,4
623.51,0.043626,10,0.00055003,0.021042,4,1
623.98,0.069495,10,0.00055099,0.023867,4,1
624.2,0.064749,10,0.00055099,0.02313,4,1
624.46,0.076077,10,0.00057888,0.025915,4,1
624.72,0.057526,10,0.00055003,0.021131,4,1
624.99,0.038822,10,0.00054812,0.022496,4,1
625.24,0.084181,10,0.00054812,0.025579,4,1
625.54,0.064392,10,0.00055003,0.023199,4,1
625.79,0.054031,10,0.00054717,0.023884,4,1
626.05,0.062559,10,0.00054789,0.023421,4,1
626.31,0.072874,10,0.00054789,0.023509,4,1
626.58,0.048919,10,0.00055003,0.021731,4,1
626.85,0.067192,10,0.00054812,0.025672,4,1
627.11,0.062172,10,0.00055003,0.024905,4,1
627.38,0.062576,10,0.00054693,0.021088,4,1
627.64,0.072129,10,0.00054812,0.021968,4,1
627.9,0.076182,10,0.00054789,0.024991,4,1
628.16,0.07915,10,0.00055003,0.02574,4,1
628.43,0.068688,10,0.00055695,0.025436,4,1
628.69,0.049667,10,0.00057793,0.024702,4,1
628.95,0.071514,10,0.00054908,0.022847,4,1
629.21,0.77943,10,0.00058103,0.024823,4,1
629.48,0.44418,10,0.00054884,0.003941,4,1
629.74,-0.32682,10,0.00055289,-0.10645,4,1
630,-0.64721,10,0.00055099,-0.22468,4,1
630.28,-0.54516,10,0.00056386,-0.29173,4,1
630.53,-0.13829,10,0.00054908,-0.25737,4,1
630.81,0.1921,10,0.00055003,-0.1485,4,1
631.05,0.50418,10,0.00057292,-0.017483,4,1
631.33,0.59667,10,0.00054789,0.089015,4,1
631.6,0.40378,10,0.00055289,0.13468,4,1
631.85,0.014016,10,0.00057006,0.08147,4,1
632.12,-0.24198,10,0.00055289,-0.0049674,4,1
632.38,-0.3287,10,0.000561,-0.078845,4,1
632.65,-0.30349,10,0.00055003,-0.12158,4,1
632.91,-0.018013,10,0.00054884,-0.096368,4,1
633.17,0.17307,10,0.00055099,-0.039229,4,1
633.43,0.32314,10,0.00055194,0.029225,4,1
633.7,0.38782,10,0.00055313,0.08547,4,1
633.96,0.27483,10,0.00054812,0.09933,4,1
634.22,0.096036,10,0.00055289,0.073659,4,1
634.49,-0.099112,10,0.00055504,0.013692,4,1
634.76,-0.27778,10,0.00055194,-0.050798,4,1
635.02,-0.26873,10,0.00055218,-0.087942,4,1
635.28,-0.084721,10,0.00058508,-0.080481,4,1
635.55,0.077128,10,0.00055289,-0.036402,4,1
635.81,0.2484,10,0.0005641,0.019552,4,1
636.07,0.29098,10,0.00055099,0.064438,4,1
636.34,0.24628,10,0.00055003,0.089144,4,1
636.6,0.14007,10,0.00055313,0.082122,4,1
636.87,-0.020308,10,0.00054789,0.041802,4,1
637.14,-0.1221,10,0.00055003,-0.004724,4,1
637.4,-0.17286,10,0.00054908,-0.036544,4,1
637.66,-0.1244,10,0.0005548,-0.054809,4,1
637.93,-0.032781,10,0.00054884,-0.043854,4,1
638.2,0.066712,10,0.00055003,-0.012339,4,1
638.46,0.14465,10,0.00060606,0.020288,4,1
638.73,0.27453,10,0.00055003,0.056539,4,1
639.19,0.23209,10,0.00055194,0.089578,4,1
639.48,0.033314,10,0.00055003,0.054465,4,1
639.7,-0.075256,10,0.00055003,0.0090609,4,1
639.99,-0.18845,10,0.00055099,-0.038165,4,1
640.25,-0.13497,10,0.00056601,-0.055055,4,1
640.51,-0.047077,10,0.00055313,-0.053139,4,1
640.79,0.036661,10,0.00055289,-0.028706,4,1
641.06,0.088762,10,0.00057602,0.00088609,4,1
641.3,0.24477,10,0.00054812,0.038524,4,1
641.61,0.25358,10,0.00057697,0.066787,4,1
641.85,0.19216,10,0.00054908,0.068691,4,1
642.11,0.070196,10,0.00056481,0.045346,4,1
642.38,-0.034244,10,0.00061202,0.0099115,4,1
642.66,-0.17392,10,0.00058508,-0.031266,4,1
642.91,-0.16449,10,0.00054789,-0.058153,4,1
643.18,-0.081234,10,0.00055003,-0.059075,4,1
643.43,0.014865,10,0.00055099,-0.043195,4,1
643.7,0.094283,10,0.00054908,-0.0040007,4,1
643.97,0.16867,10,0.00056911,0.028498,4,1
644.23,0.28518,10,0.00056791,0.062405,4,1
644.48,0.22101,10,0.00055099,0.076796,4,1
644.77,0.16862,10,0.00057387,0.071339,4,1
645,0.052559,10,0.00057292,0.038795,4,1
645.28,-0.072134,10,0.00054812,0.00015355,4,1
645.55,-0.14886,10,0.00055408,-0.037459,4,1
645.81,-0.21388,10,0.00060487,-0.064869,4,1
646.09,-0.068054,10,0.00064421,-0.060308,4,1
646.35,0.027594,10,0.00054884,-0.035151,4,1
646.63,0.14016,10,0.00055099,0.0082828,4,1
646.9,0.26459,10,0.00060701,0.045529,4,1
647.18,0.30689,10,0.00066185,0.078241,4,1
647.43,0.22391,10,0.00067592,0.081031,4,1
647.7,0.044814,10,0.00066614,0.046261,4,1
647.99,-0.067763,10,0.00065708,0.0041807,4,1
648.27,-0.17441,10,0.00061107,-0.03856,4,1
648.5,-0.2284,10,0.00058413,-0.072438,4,1
648.81,-0.12415,10,0.00055885,-0.073879,4,1
649.03,0.12006,10,0.00057101,-0.032094,4,1
649.3,0.24702,10,0.00058007,0.022639,4,1
649.61,0.32793,10,0.00056601,0.071091,4,1
649.83,0.25287,10,0.00054789,0.089472,4,1
650.1,0.097415,10,0.00055289,0.073888,4,1
650.37,0.0045711,10,0.00054908,0.039847,4,1
650.63,-0.10371,10,0.00055003,-0.0054797,4,1
650.9,-0.18953,10,0.00064182,-0.048632,4,1
651.16,-0.19829,10,0.00055099,-0.069955,4,1
651.43,-0.033075,10,0.00057697,-0.055419,4,1
651.69,0.078676,10,0.0006001,-0.021467,4,1
651.95,0.1444,10,0.00061107,0.012953,4,1
652.21,0.28233,10,0.00063205,0.056646,4,1
652.47,0.29209,10,0.000669,0.080049,4,1
652.74,0.15215,10,0.00055289,0.07838,4,1
653,0.012453,10,0.00060797,0.043436,4,1
653.27,-0.11723,10,0.000633,-0.0060082,4,1
653.53,-0.18203,10,0.00055099,-0.045761,4,1
653.8,-0.22054,10,0.00054812,-0.072578,4,1
654.06,-0.060288,10,0.00058508,-0.066426,4,1
654.54,0.099271,10,0.00068593,-0.021782,4,1
654.79,0.2683,10,0.00063181,0.034845,4,1
655.06,0.35222,10,0.00056696,0.083835,4,1
655.32,0.23274,10,0.00060821,0.0968,4,1
655.58,0.13764,10,0.00055599,0.072805,4,1
655.84,-0.048991,10,0.00055695,0.018861,4,1
656.12,-0.23883,10,0.00055599,-0.041836,4,1
656.38,-0.26862,10,0.00066781,-0.090985,4,1
656.64,-0.15121,10,0.00055504,-0.096725,4,1
656.9,0.068186,10,0.00055003,-0.057144,4,1
657.17,0.23291,10,0.00055099,0.0048486,4,1
657.43,0.36054,10,0.00055313,0.065646,4,1
657.69,0.28406,10,0.00060201,0.091488,4,1
657.96,0.22615,10,0.00069404,0.0949,4,1
658.22,0.024379,10,0.00065708,0.05119,4,1
658.48,-0.13882,10,0.0006249,-0.0031734,4,1
658.75,-0.24158,10,0.00056887,-0.050949,4,1
659.01,-0.21422,10,0.0005641,-0.079379,4,1
659.28,-0.78364,10,0.00054908,-0.069926,4,1
659.54,-0.029875,10,0.00054908,0.019917,4,1
659.81,0.82904,10,0.00061893,0.20618,4,1
660.07,1.0703,10,0.00069499,0.36826,4,1
660.33,0.6136,10,0.00067115,0.40618,4,1
660.59,-0.094068,10,0.00068712,0.27922,4,1
660.86,-0.5021,10,0.00066614,0.10503,4,1
661.12,-0.58467,10,0.00066781,-0.045406,4,1
661.38,-0.39452,10,0.00060701,-0.11481,4,1
661.67,0.028473,10,0.00066805,-0.084215,4,1
661.92,0.35285,10,0.00064397,-0.00052012,4,1
662.17,0.47651,10,0.00062108,0.079577,4,1
662.43,0.38485,10,0.00057101,0.12225,4,1
662.72,0.14835,10,0.00058389,0.10785,4,1
662.97,-0.031774,10,0.00057578,0.05204,4,1
663.26,-0.17261,10,0.00063014,-0.010814,4,1
663.5,-0.25685,10,0.00059605,-0.066408,4,1
663.9,-0.059051,10,0.0053699,-0.085643,1,0
664.1,0.046475,10,0.0051448,-0.047196,1,0
664.37,0.16236,10,0.0051138,-0.0039104,1,0
664.63,0.2254,10,0.0051222,0.036105,1,0
664.89,0.22504,10,0.005204,0.051806,1,0
665.16,0.1732,10,0.0051451,0.054561,1,0
665.42,0.14009,10,0.0051281,0.04719,1,0
665.68,0.11418,10,0.0051951,0.034289,1,0
665.95,0.075277,10,0.0053461,0.016517,1,0
666.21,0.066077,10,0.0050731,0.0048233,1,0
666.47,0.0026302,10,0.0051379,-0.011456,1,0
666.74,-0.046156,10,0.0050981,-0.025995,1,0
667,-0.05782,10,0.0050859,-0.033516,1,0
667.27,-0.061694,10,0.0051961,-0.038371,1,0
667.53,0.044427,10,0.005085,-0.018011,1,0
667.79,-0.017106,10,0.005142,-0.021093,1,0
668.05,-0.016213,10,0.0051961,-0.011968,1,0
668.32,0.021554,10,0.0051441,0.0011066,1,0
668.58,0.026298,10,0.005147,0.0069259,1,0
668.85,0.10451,10,0.0050988,0.021251,1,0
669.11,0.1297,10,0.005162,0.028164,1,0
669.37,0.17145,10,0.0052168,0.034456,1,0
669.64,0.13386,10,0.0051088,0.032556,1,0
669.9,0.11496,10,0.0051491,0.02875,1,0
670.17,0.12844,10,0.0052099,0.019197,1,0
670.43,0.087999,10,0.0051329,0.0051852,1,0
670.69,0.047294,10,0.005244,-0.0083062,1,0
670.96,-0.03836,10,0.0051849,-0.026695,1,0
671.22,-0.015887,10,0.0051429,-0.029434,1,0
671.48,-0.0068295,10,0.0052042,-0.03265,1,0
671.75,-0.029785,10,0.0051329,-0.033834,1,0
672.01,-0.02882,10,0.0050991,-0.033176,1,0
672.28,-0.013747,10,0.0051649,-0.023902,1,0
672.54,0.018213,10,0.0051169,-0.014681,1,0
672.8,-0.0039919,10,0.005163,-0.009376,1,0
673.07,0.033482,10,0.0051489,4.9171e-05,1,0
673.33,0.06471,10,0.00511,0.01097,1,0
673.59,0.11748,10,0.0051219,0.024552,1,0
673.86,0.13576,10,0.005188,0.029182,1,0
674.12,0.16202,10,0.0050752,0.032521,1,0
674.4,0.12872,10,0.0098991,0.027396,1,0
674.65,0.094068,10,0.005089,0.016029,1,0
674.91,0.10349,10,0.0051339,0.012629,1,0
675.19,0.094689,10,0.0099311,0.0017221,1,0
675.44,0.018183,10,0.005183,-0.016701,1,0
675.71,-0.015411,10,0.0051649,-0.030006,1,0
675.98,-0.046577,10,0.009908,-0.036704,1,0
676.24,-0.053604,10,0.0051792,-0.039915,1,0
676.5,-0.072429,10,0.0051341,-0.038295,1,0
676.76,0.003419,10,0.005096,-0.028474,1,0
677.03,-0.00062693,10,0.0051301,-0.021254,1,0
677.29,-0.006718,10,0.0051339,-0.012625,1,0
677.55,0.017314,10,0.0051229,-0.0062858,1,0
677.82,0.054956,10,0.00508,0.0085294,1,0
678.08,0.065254,10,0.0051961,0.0085672,1,0
678.34,0.12906,10,0.0051229,0.023313,1,0
678.61,0.15851,10,0.0051348,0.030907,1,0
678.88,0.10528,10,0.0051889,0.025499,1,0
679.14,0.11354,10,0.0050781,0.018501,1,0
679.4,0.10364,10,0.0051758,0.018083,1,0
679.67,0.067524,10,0.0051329,-0.0011476,1,0
679.93,0.085048,10,0.0050681,0.0010118,1,0
680.2,0.068996,10,0.005136,-0.0096173,1,0
680.46,0.02187,10,0.0051839,-0.018613,1,0
680.72,-0.0022008,10,0.0051658,-0.02348,1,0
680.99,-0.021408,10,0.0051401,-0.028226,1,0
681.25,-0.004614,10,0.0051868,-0.026386,1,0
681.52,-0.045483,10,0.0051682,-0.028521,1,0
681.78,-0.039274,10,0.005131,-0.033825,1,0
682.04,-0.052325,10,0.0051892,-0.034217,1,0
682.31,-0.051142,10,0.0051169,-0.025631,1,0
682.59,-0.014863,10,0.009973,-0.017661,1,0
682.84,0.023642,10,0.005142,-0.0059581,1,0
683.1,0.0015419,10,0.0051179,-0.0048334,1,0
683.38,0.027738,10,0.0099359,0.0028512,1,0
683.63,0.083169,10,0.005141,0.017844,1,0
683.89,0.10135,10,0.005116,0.019065,1,0
684.17,0.16142,10,0.009937,0.029356,1,0
684.42,0.12982,10,0.005183,0.030289,1,0
684.68,0.15019,10,0.005163,0.029823,1,0
684.95,0.12648,10,0.005559,0.021732,1,0
685.22,0.091856,10,0.0051451,0.0077285,1,0
685.48,0.041059,10,0.00511,-0.0062984,1,0
685.74,0.00035779,10,0.0051301,-0.016243,1,0
686.01,-0.05112,10,0.005075,-0.026328,1,0
686.27,-0.069254,10,0.005105,-0.034328,1,0
686.53,-0.02864,10,0.005162,-0.036806,1,0
686.8,-0.048553,10,0.0050881,-0.03503,1,0
687.06,-0.012366,10,0.0051441,-0.022508,1,0
687.32,-0.011868,10,0.0051708,-0.018162,1,0
687.6,0.01571,10,0.005178,-0.0102,1,0
687.86,0.024645,10,0.005101,-0.0014642,1,0
688.12,0.065578,10,0.0051289,0.012685,1,0
688.39,0.13169,10,0.0051281,0.030629,1,0
688.65,0.10815,10,0.0051188,0.021649,1,0
688.91,0.1424,10,0.005137,0.026569,1,0
689.19,0.83189,10,0.0099311,0.032226,1,0
689.45,0.22528,10,0.0052111,-0.029288,1,0
689.71,-0.21192,10,0.0051169,-0.14226,1,0
689.99,-0.34952,10,0.009984,-0.23014,1,0
690.24,-0.34529,10,0.005136,-0.26914,1,0
690.5,-0.13288,10,0.0051122,-0.23984,1,0
690.78,0.022669,10,0.0099242,-0.17922,1,0
691.03,0.023066,10,0.0051491,-0.11997,1,0
691.29,0.18137,10,0.005115,-0.05353,1,0
691.57,0.26472,10,0.009923,0.0082619,1,0
691.82,0.32001,10,0.0051901,0.05285,1,0
692.08,0.23281,10,0.005157,0.064089,1,0
692.35,0.11394,10,0.00998,0.037365,1,0
692.62,0.030745,10,0.0051332,0.006671,1,0
692.88,-0.063128,10,0.0051861,-0.024395,1,0
693.14,-0.15923,10,0.0051191,-0.063204,1,0
693.41,-0.12412,10,0.0050981,-0.074207,1,0
693.67,-0.030536,10,0.0051188,-0.058771,1,0
693.93,-0.019792,10,0.005161,-0.038243,1,0
694.2,-0.018544,10,0.0051961,-0.014303,1,0
694.46,0.11656,10,0.0051301,0.017676,1,0
694.73,0.18848,10,0.005183,0.044076,1,0
695,0.18946,10,0.005178,0.05536,1,0
695.26,0.18232,10,0.0051222,0.062447,1,0
695.52,0.13273,10,0.005137,0.046025,1,0
695.79,0.10974,10,0.005132,0.032315,1,0
696.05,0.031649,10,0.0050571,0.0075175,1,0
696.31,-0.033477,10,0.0051291,-0.01912,1,0
696.59,-0.072739,10,0.009912,-0.035146,1,0
696.84,-0.1174,10,0.0050869,-0.050134,1,0
697.1,-0.055867,10,0.0051348,-0.044451,1,0
697.38,-0.047109,10,0.0099192,-0.029568,1,0
697.63,-0.020775,10,0.0051339,-0.017098,1,0
697.9,0.050172,10,0.005136,0.0094711,1,0
698.18,0.11534,10,0.009876,0.029798,1,0
698.43,0.17247,10,0.0051522,0.044901,1,0
698.69,0.19063,10,0.00507,0.055842,1,0
698.95,0.18119,10,0.0052099,0.058776,1,0
699.22,0.039133,10,0.0051351,0.034143,1,0
699.48,0.03992,10,0.00507,0.013491,1,0
699.89,-0.021784,10,0.0050969,-0.01226,1,0
700.14,-0.059121,10,0.0051322,-0.027176,1,0
700.41,-0.073361,10,0.0050828,-0.042097,1,0
700.74,-0.080514,10,0.0010231,-0.044993,2,4
701,-0.038052,10,0.0012362,-0.037227,2,4
701.28,-0.0054797,10,0.001112,-0.018663,2,4
701.54,0.068214,10,0.0012388,0.0024865,2,4
701.81,0.093866,10,0.0010998,0.021121,2,4
702.08,0.19578,10,0.001235,0.041777,2,4
702.36,0.22283,10,0.0012431,0.060713,2,4
702.63,0.14876,10,0.0012362,0.050593,2,4
702.9,0.090637,10,0.0011051,0.034073,2,4
703.17,0.018266,10,0.001235,0.0037696,2,4
703.45,-0.073491,10,0.001102,-0.024432,2,4
703.72,-0.1139,10,0.0012369,-0.047034,2,4
703.99,-0.051821,10,0.0010409,-0.045821,2,4
704.26,-0.045753,10,0.0012372,-0.03376,2,4
704.55,-0.023045,10,0.001044,-0.017049,2,4
704.82,0.039711,10,0.0012431,0.0050622,2,4
705.09,0.09572,10,0.0010412,0.021959,2,4
705.36,0.16378,10,0.0014522,0.043015,2,4
705.65,0.20114,10,0.0010569,0.059407,2,4
705.92,0.16967,10,0.0011668,0.062681,2,4
706.2,0.12697,10,0.0010462,0.04365,2,4
706.47,0.049163,10,0.00099206,0.02481,2,4
706.73,0.025572,10,0.0012372,0.0036559,2,4
707.01,-0.049126,10,0.0010378,-0.019161,2,4
707.28,-0.073211,10,0.0012429,-0.033488,2,4
707.55,-0.063194,10,0.0011091,-0.04288,2,4
707.82,-0.067663,10,0.0012381,-0.041884,2,4
708.09,-0.0096544,10,0.0012519,-0.028084,2,4
708.36,0.058218,10,0.0012722,-0.0013982,2,4
708.63,0.10017,10,0.0010409,0.015787,2,4
708.9,0.16545,10,0.001255,0.036989,2,4
709.18,0.18645,10,0.001255,0.046883,2,4
709.45,0.17826,10,0.0012441,0.056531,2,4
709.72,0.067154,10,0.0010428,0.036488,2,4
710,0.010927,10,0.001266,0.0094355,2,4
710.27,-0.028628,10,0.0010409,-0.010043,2,4
710.54,-0.065563,10,0.0012419,-0.032575,2,4
710.81,-0.07123,10,0.00098801,-0.039603,2,4
711.08,-0.057395,10,0.00098801,-0.042136,2,4
711.35,-0.06219,10,0.0010409,-0.043776,2,4
711.62,-0.0094718,10,0.0016332,-0.027836,2,4
711.9,0.011169,10,0.001236,-0.013933,2,4
712.17,0.066082,10,0.0011032,0.0021474,2,4
712.45,0.1175,10,0.0010521,0.019719,2,4
712.71,0.15465,10,0.00093699,0.031783,2,4
712.99,0.20829,10,0.0012431,0.048716,2,4
713.26,0.13722,10,0.001035,0.035501,2,4
713.53,0.05706,10,0.0012488,0.023668,2,4
713.82,-0.015248,10,0.0010381,-0.0039511,2,4
714.3,-0.12204,10,0.0011079,-0.04029,2,4
714.54,-0.12307,10,0.0012529,-0.052248,2,4
714.82,-0.048633,10,0.001255,-0.044748,2,4
715.08,0.028284,10,0.0012391,-0.02114,2,4
715.36,0.06653,10,0.0011749,0.0018075,2,4
715.64,0.12934,10,0.001261,0.025603,2,4
715.91,0.21652,10,0.001112,0.054371,2,4
716.18,0.22781,10,0.0012541,0.067786,2,4
716.46,0.15904,10,0.001045,0.058419,2,4
716.74,0.038318,10,0.001255,0.033681,2,4
717.01,-0.023095,10,0.0010281,0.00375,2,4
717.28,-0.057556,10,0.0011611,-0.017982,2,4
717.56,-0.07709,10,0.00104,-0.035318,2,4
717.83,-0.090362,10,0.001173,-0.04712,2,4
718.11,-0.10105,10,0.00098896,-0.046905,2,4
718.38,-0.027547,10,0.0011728,-0.037736,2,4
718.65,0.018079,10,0.00094891,-0.018163,2,4
718.92,0.0055859,10,0.000911,-0.0081298,2,4
719.2,-0.60602,10,0.00098777,0.013708,2,4
719.47,0.0036187,10,0.001039,0.081043,2,4
719.73,0.52928,10,0.0010009,0.20466,2,4
720.01,0.57782,10,0.0012271,0.28404,2,0
720.27,0.34999,10,0.001235,0.28415,2,0
720.55,0.16564,10,0.001055,0.22331,2,0
720.82,-0.023644,10,0.00104,0.13434,2,0
721.08,-0.25629,10,0.001173,0.033179,2,0
721.38,-0.28408,10,0.001097,-0.04208,2,0
721.64,-0.17368,10,0.0010531,-0.069642,2,0
721.92,-0.029613,10,0.00098896,-0.050141,2,0
722.18,0.027937,10,0.00099897,-0.022828,2,0
722.45,0.11955,10,0.0011671,0.0159,2,0
722.73,0.27312,10,0.0010419,0.056449,2,0
723.13,0.27067,10,0.0011721,0.087992,2,0
723.34,0.14805,10,0.0011129,0.073402,2,0
723.57,-0.0063763,10,0.0009191,0.032723,2,0
723.84,-0.086569,10,0.0011618,-0.0084645,2,0
724.12,-0.11955,10,0.0011098,-0.041563,2,0
724.39,-0.10969,10,0.0011032,-0.060396,2,0
724.66,-0.05532,10,0.001168,-0.053692,2,0
724.94,0.037774,10,0.0010419,-0.031146,2,0
725.21,0.05253,10,0.001163,-0.01159,2,0
725.49,0.10749,10,0.0010571,0.0082463,2,0
725.75,0.19418,10,0.001163,0.030246,2,0
726.03,0.19602,10,0.0010419,0.043354,2,0
726.3,0.20522,10,0.0011599,0.049461,2,0
726.59,0.11846,10,0.00098896,0.035535,2,0
726.86,0.038393,10,0.001169,0.010079,2,0
727.14,-0.031131,10,0.00099111,-0.015457,2,0
727.4,-0.10174,10,0.001178,-0.042585,2,0
727.69,-0.10045,10,0.001101,-0.054247,2,0
727.95,-0.069232,10,0.0011652,-0.052239,2,4
728.23,0.0056283,10,0.0010521,-0.034728,2,0
728.5,0.069104,10,0.0010531,-0.0067442,2,0
728.77,0.076543,10,0.0012331,0.0065385,2,0
729.05,0.18535,10,0.0010419,0.036748,2,0
729.31,0.13603,10,0.001168,0.038049,2,0
729.59,0.15435,10,0.00099683,0.047016,2,0
730.08,0.11736,10,0.0011699,0.047406,2,0
730.35,0.050591,10,0.001003,0.02835,2,0
730.62,0.037353,10,0.00094104,0.0087722,2,0
730.9,-0.061751,10,0.0010991,-0.012103,2,0
731.16,-0.056462,10,0.0010388,-0.024067,2,0
731.44,-0.053341,10,0.0010922,-0.030498,2,0
731.71,-0.053158,10,0.001168,-0.031694,2,4
731.97,-0.036715,10,0.001174,-0.025598,2,4
732.24,0.027339,10,0.001097,-0.0075477,2,4
732.52,0.016492,10,0.001044,-0.002197,2,4
732.78,0.12258,10,0.0012319,0.019783,2,4
733.06,0.14112,10,0.0010462,0.027882,2,4
733.32,0.22153,10,0.0012381,0.043244,2,4
733.6,0.14789,10,0.0012438,0.0431,2,4
733.87,0.087218,10,0.0012312,0.02562,2,4
734.15,0.051256,10,0.0011041,0.0028802,2,4
734.42,0.016055,10,0.0012429,-0.015702,2,4
734.69,-0.067622,10,0.001235,-0.029114,2,4
734.97,-0.1128,10,0.00094914,-0.051764,2,4
735.24,-0.058903,10,0.001246,-0.051276,2,4
735.52,-0.041372,10,0.0010381,-0.039166,2,4
735.79,-0.0054995,10,0.001236,-0.023532,2,4
736.07,0.075846,10,0.0010431,-0.0024417,2,4
736.33,0.17075,10,0.0010509,0.02322,2,4
736.61,0.16838,10,0.00094581,0.03555,2,4
736.88,0.16825,10,0.0012321,0.039348,2,4
737.16,0.13172,10,0.00086904,0.038922,2,4
737.53,0.1277,10,0.0013719,0.02459,3,0
737.75,0.045781,10,0.00106,0.00051389,3,0
738.02,0.0092993,10,0.00086093,-0.014833,3,0
738.29,-0.060676,10,0.001123,-0.031848,3,0
738.58,-0.089908,10,0.001106,-0.045624,3,0
738.84,-0.048919,10,0.001087,-0.043952,3,0
739.11,-0.0053121,10,0.0011761,-0.03287,3,0
739.38,-0.011966,10,0.0012021,-0.023145,3,0
739.65,0.035842,10,0.00098085,-0.0078362,3,0
739.9,0.086077,10,0.0011261,0.010283,3,0
740.17,0.10456,10,0.00085998,0.024643,3,0
740.44,0.13973,10,0.00089288,0.03608,3,0
740.74,0.1742,10,0.0012159,0.039499,3,0
740.98,0.18871,10,0.00084805,0.043574,3,0
741.25,0.10539,10,0.0010679,0.028471,3,0
741.52,0.095735,10,0.0010359,0.010487,3,0
741.81,-0.0048884,10,0.0011292,-0.015102,3,0
742.07,-0.056002,10,0.0011349,-0.03316,3,0
742.35,-0.053481,10,0.0008831,-0.047955,3,0
742.61,-0.10537,10,0.0010731,-0.057266,3,0
742.87,-0.046753,10,0.0010619,-0.052917,3,0
743.14,0.045543,10,0.0013511,-0.0335,3,0
743.41,0.045036,10,0.0010569,-0.014028,3,0
743.69,0.098725,10,0.0014431,-0.00077695,3,0
743.96,0.14525,10,0.0011599,0.016694,3,0
744.22,0.20494,10,0.0011251,0.033703,3,0
744.48,0.15487,10,0.0011549,0.039489,3,0
744.77,0.1187,10,0.0010691,0.032281,3,0
745.04,0.088809,10,0.0011151,0.02026,3,0
745.29,0.058452,10,0.001132,-0.0016995,3,0
745.55,0.022261,10,0.001085,-0.016604,3,0
746.05,-0.098784,10,0.001404,-0.04294,3,0
746.32,-0.095693,10,0.00094795,-0.052782,3,0
746.59,-0.007454,10,0.001142,-0.041003,3,0
746.86,0.0044642,10,0.00089002,-0.01947,3,0
747.13,0.058366,10,0.0010819,-0.0049596,3,0
747.38,0.077915,10,0.0010791,0.010002,3,0
747.66,0.13324,10,0.00108,0.024239,3,0
747.92,0.097386,10,0.0010819,0.026486,3,0
748.18,0.089228,10,0.001097,0.029954,3,0
748.46,0.087151,10,0.0011151,0.029487,3,0
748.75,0.077794,10,0.0011139,0.029594,3,0
749,0.11864,10,0.0011051,0.035558,3,0
749.26,0.76611,10,0.000875,0.028902,3,0
749.53,0.176,10,0.0010831,-0.020321,3,0
749.79,-0.33668,10,0.001106,-0.13383,3,0
750.07,-0.49351,10,0.0011311,-0.23176,3,0
750.33,-0.31748,10,0.0010989,-0.25132,3,0
750.61,-0.056876,10,0.0011501,-0.20975,3,0
750.88,0.13053,10,0.0011051,-0.12205,3,0
751.13,0.36631,10,0.00089407,-0.022199,3,0
751.4,0.42094,10,0.00084686,0.064695,3,0
751.69,0.42094,10,0.001178,0.11095,3,0
751.94,0.14468,10,0.001096,0.094676,3,0
752.21,-0.02242,10,0.0011172,0.032592,3,0
752.48,-0.18807,10,0.0013781,-0.035596,3,0
752.74,-0.2362,10,0.00099802,-0.08417,3,0
753.02,-0.13951,10,0.0010931,-0.092412,3,0
753.29,0.032826,10,0.0010731,-0.059675,3,0
753.54,0.096295,10,0.00088096,-0.015311,3,0
753.83,0.22106,10,0.00088787,0.03088,3,0
754.08,0.32013,10,0.001065,0.074017,3,0
754.35,0.21567,10,0.00089502,0.081378,3,0
754.62,0.14101,10,0.00086093,0.061722,3,0
754.88,0.031931,10,0.0011652,0.036546,3,0
755.17,-0.087096,10,0.00095797,-0.0096779,3,0
755.43,-0.14114,10,0.0011652,-0.042927,3,0
755.69,-0.072958,10,0.0011561,-0.0519,3,0
755.97,-0.069913,10,0.001127,-0.052977,3,0
756.21,0.029691,10,0.0010591,-0.026935,3,0
756.48,0.08237,10,0.001097,0.0018369,3,0
756.77,0.1667,10,0.0011051,0.038062,3,0
757.05,0.22787,10,0.001075,0.061615,3,0
757.29,0.18032,10,0.0011008,0.070404,3,0
757.58,0.13636,10,0.0011141,0.064674,3,0
757.83,0.047675,10,0.00106,0.036696,3,0
758.14,-0.018281,10,0.001147,0.0032541,3,1
758.37,-0.077897,10,0.00097299,-0.022822,3,1
758.64,-0.069766,10,0.00089002,-0.037728,3,1
758.89,-0.10811,10,0.0012169,-0.049178,3,1
759.17,-0.070844,10,0.00089407,-0.048574,3,1
759.42,-0.029192,10,0.0011699,-0.035798,3,1
759.7,0.030271,10,0.0008471,-0.012577,3,1
759.95,0.088863,10,0.000844,0.0092776,3,1
760.24,0.15921,10,0.0010819,0.029806,3,1
760.48,0.15903,10,0.00084496,0.044774,3,1
760.78,0.17279,10,0.00084519,0.051354,3,1
761.04,0.069847,10,0.00085402,0.036578,3,1
761.49,0.036161,10,0.00097299,0.015322,3,1
761.78,-0.026214,10,0.00086308,-0.0078,3,1
762.05,-0.070703,10,0.001092,-0.027457,3,0
762.32,-0.11894,10,0.001112,-0.047127,3,0
762.6,-0.058721,10,0.00085402,-0.043476,3,0
762.85,0.01296,10,0.0010741,-0.020943,3,0
763.11,0.014819,10,0.00085807,-0.0055175,3,0
763.38,0.077606,10,0.00087285,0.017505,3,0
763.64,0.16046,10,0.00090909,0.04004,3,0
763.91,0.21275,10,0.0009129,0.058496,3,0
764.2,0.22468,10,0.00085115,0.064272,3,0
764.45,0.16544,10,0.0010989,0.055974,3,0
764.71,0.061032,10,0.0010481,0.028227,3,0
764.99,-0.056971,10,0.00092816,-0.0075162,3,0
765.24,-0.13518,10,0.0010891,-0.040472,3,0
765.53,-0.15262,10,0.00086498,-0.058843,3,0
765.79,-0.094605,10,0.00085807,-0.052205,3,0
766.06,-0.0048822,10,0.0010741,-0.030641,3,1
766.33,0.039188,10,0.00086784,-0.0062451,3,1
766.62,0.092927,10,0.00084996,0.018782,3,1
766.89,0.1796,10,0.00088215,0.047697,3,1
767.14,0.27291,10,0.00086308,0.076107,3,1
767.42,0.19789,10,0.001086,0.069961,3,1
767.69,0.089479,10,0.00084305,0.045428,3,1
767.94,0.029886,10,0.001091,0.013873,3,1
768.23,-0.070427,10,0.0010781,-0.021678,3,1
768.48,-0.13721,10,0.0010769,-0.047796,3,1
768.74,-0.13848,10,0.001096,-0.065473,3,1
769.01,-0.062987,10,0.001049,-0.054965,3,1
769.27,0.025904,10,0.00089812,-0.028456,3,1
769.56,0.062201,10,0.0011361,0.00046745,3,1
769.81,0.16689,10,0.0010719,0.030103,3,1
770.08,0.23203,10,0.00087094,0.05688,3,1
770.35,0.21066,10,0.00086379,0.070778,3,1
770.64,0.10981,10,0.00085592,0.063571,3,1
770.89,0.091965,10,0.00086498,0.043152,3,1
771.15,0.011757,10,0.0011642,0.013468,3,1
771.42,-0.030766,10,0.0011241,-0.014141,3,1
771.7,-0.11281,10,0.0013561,-0.036316,3,1
771.97,-0.13891,10,0.00084305,-0.053443,3,1
772.25,-0.10008,10,0.00085211,-0.055452,3,1
772.49,0.020838,10,0.001487,-0.029496,3,1
772.78,0.096236,10,0.00089192,0.0038911,3,1
773.04,0.21953,10,0.001121,0.043209,3,1
773.3,0.21888,10,0.0010819,0.060727,3,1
773.59,0.18579,10,0.001111,0.071006,3,1
773.84,0.10914,10,0.00084805,0.056045,3,1
774.1,0.085193,10,0.0008781,0.03742,3,1
774.39,0.012945,10,0.00108,0.0078839,3,1
774.65,-0.040557,10,0.001071,-0.01993,3,1
774.92,-0.088685,10,0.0011911,-0.037774,3,1
775.19,-0.074716,10,0.00087905,-0.044067,3,1
775.44,-0.090053,10,0.0011919,-0.048663,3,1
775.72,-0.003379,10,0.0011818,-0.033579,3,1
775.98,0.0613,10,0.0014601,-0.0074692,3,1
776.26,0.10765,10,0.001091,0.018049,3,1
776.53,0.19974,10,0.0010979,0.038282,3,1
776.81,0.22645,10,0.0010722,0.064669,3,1
777.3,0.14903,10,0.0010681,0.069386,3,1
777.53,0.020432,10,0.0010719,0.030481,3,1
777.8,-0.10289,10,0.00084782,-0.015126,3,1
778.06,-0.22194,10,0.0013251,-0.054493,3,1
778.33,-0.15762,10,0.0010669,-0.069184,3,1
778.62,-0.021754,10,0.0011151,-0.050657,3,1
778.87,0.08078,10,0.001102,-0.0084523,3,1
779.14,-0.53181,10,0.0010741,0.029087,3,1
779.41,-0.065548,10,0.00084209,0.090398,3,1
779.7,0.41853,10,0.0011811,0.19752,3,1
779.95,0.63626,10,0.0011041,0.29328,3,1
780.37,0.43178,10,0.00051999,0.32985,4,1
780.59,-0.062684,10,0.00054908,0.22286,4,1
780.83,-0.39913,10,0.00055599,0.08862,4,1
781.08,-0.52051,10,0.00054908,-0.038543,4,1
781.35,-0.27289,10,0.00054789,-0.083645,4,1
781.6,0.029242,10,0.00054908,-0.054341,4,1
781.87,0.24727,10,0.00054598,0.015236,4,1
782.14,0.37147,10,0.00055313,0.074632,4,1
782.38,0.31548,10,0.00054812,0.10569,4,1
782.67,0.20155,10,0.00055099,0.10455,4,1
782.92,0.028351,10,0.00057006,0.068256,4,1
783.2,-0.10498,10,0.00056887,0.016632,4,1
783.45,-0.19007,10,0.00064993,-0.031896,4,1
783.72,-0.15837,10,0.00062609,-0.057132,4,1
783.97,-0.040358,10,0.00060987,-0.051928,4,1
784.24,0.017562,10,0.00060296,-0.024814,4,1
784.51,0.097964,10,0.00064707,0.0037183,4,1
784.78,0.19491,10,0.0005579,0.032668,4,1
785.01,0.23426,10,0.00055885,0.049343,4,1
785.32,0.2178,10,0.00054908,0.062169,4,1
785.56,0.12772,10,0.00055003,0.052544,4,1
785.84,0.049141,10,0.00055003,0.031469,4,1
786.11,-0.048189,10,0.00055099,-0.002894,4,1
786.36,-0.099222,10,0.00059104,-0.028789,4,1
786.62,-0.11303,10,0.00054693,-0.044424,4,1
786.89,-0.070565,10,0.00054812,-0.048311,4,1
787.15,-0.0023121,10,0.000561,-0.039065,4,1
787.42,0.029709,10,0.00054908,-0.020657,4,1
787.68,0.10213,10,0.00056791,0.004275,4,1
787.94,0.17631,10,0.00054979,0.027075,4,1
788.2,0.2232,10,0.00055099,0.049714,4,1
788.46,0.17994,10,0.00059009,0.047221,4,1
788.73,0.10563,10,0.00055194,0.036661,4,1
788.99,0.05176,10,0.00058508,0.013876,4,1
789.26,-0.022891,10,0.00055408,-0.01411,4,1
789.52,-0.094915,10,0.00054908,-0.037183,4,1
789.78,-0.13477,10,0.0005641,-0.057514,4,1
790.05,-0.070279,10,0.00057411,-0.062574,4,1
790.31,0.029963,10,0.00055099,-0.039716,4,1
790.58,0.052987,10,0.00054908,-0.021497,4,1
790.84,0.13644,10,0.00055695,0.0076108,4,1
791.11,0.18645,10,0.00055003,0.033532,4,1
791.37,0.21555,10,0.00058484,0.048487,4,1
791.63,0.17159,10,0.00055194,0.046767,4,1
791.9,0.10882,10,0.00054908,0.035236,4,1
792.16,0.082852,10,0.00055385,0.015023,4,1
792.67,-0.032064,10,0.00056911,-0.016141,4,1
792.89,-0.12786,10,0.00055099,-0.042964,4,1
793.17,-0.093457,10,0.00061703,-0.059287,4,1
793.47,-0.044832,10,0.0006671,-0.050694,4,1
793.7,0.021987,10,0.00055099,-0.026153,4,1
793.99,0.066462,10,0.00055504,-0.0066412,4,1
794.25,0.1072,10,0.00055885,0.014958,4,1
794.55,0.19316,10,0.00065804,0.039831,4,1
794.79,0.14376,10,0.00054908,0.038495,4,1
795.09,0.18222,10,0.00057793,0.048472,4,1
795.33,0.14325,10,0.00054908,0.042992,4,1
795.59,0.092222,10,0.0005641,0.03225,4,1
795.89,0.07503,10,0.00055289,0.021527,4,1
796.13,0.042029,10,0.00055099,0.0083328,4,1
796.43,0.012902,10,0.00054884,-0.0014548,4,1
796.68,-0.018617,10,0.00054884,-0.012662,4,1
796.97,-0.043719,10,0.00054908,-0.019707,4,1
797.19,-0.076251,10,0.00054979,-0.031771,4,1
797.47,-0.071015,10,0.00055099,-0.028427,4,1
797.72,-0.016848,10,0.00054908,-0.020025,4,1
798.01,0.02099,10,0.00055504,-0.010825,4,1
798.24,0.022542,10,0.00054789,-0.00069339,4,1
798.52,0.035106,10,0.00055218,0.010665,4,1
798.78,0.062609,10,0.00054908,0.019187,4,1
799.05,0.09831,10,0.00055003,0.025407,4,0
799.32,0.13038,10,0.00054908,0.032552,4,0
799.58,0.14373,10,0.00055504,0.037339,4,0
799.85,0.19236,10,0.00055003,0.04991,4,0
800.1,0.1986,10,0.00055695,0.050765,4,0
800.37,0.12615,10,0.00055003,0.038169,4,0
800.63,-0.0014792,10,0.00054908,0.019177,4,0
800.9,0.0039529,10,0.00061083,0.0016498,4,0
801.4,-0.053736,10,0.0010471,-0.01959,3,1
801.47,-0.023732,10,0.001097,-0.027751,3,1
801.73,-0.063555,10,0.0011721,-0.035005,3,1
802.01,-0.052525,10,0.00088501,-0.030854,3,1
802.25,-0.047412,10,0.001102,-0.027354,3,1
802.54,0.0023614,10,0.0011239,-0.018618,3,1
802.79,0.058774,10,0.00085902,0.00064131,3,1
803.06,0.081248,10,0.00088906,0.016386,3,1
803.32,0.1361,10,0.000911,0.029987,3,1
803.6,0.16136,10,0.00086713,0.043862,3,1
803.89,0.12878,10,0.0011048,0.044846,3,1
804.14,0.14551,10,0.0012081,0.042448,3,1
804.41,0.096274,10,0.001106,0.029634,3,1
804.73,0.13506,10,0.0010488,0.025864,3,1
804.93,0.052232,10,0.00086808,0.005086,3,1
805.21,0.028715,10,0.0011032,-0.0054156,3,1
805.48,0.0015548,10,0.0008471,-0.017786,3,1
805.76,-0.047646,10,0.0010819,-0.029884,3,1
806.01,-0.052525,10,0.0011549,-0.031259,3,1
806.3,-0.048128,10,0.0012791,-0.033658,3,1
806.58,-0.037925,10,0.0010629,-0.030078,3,1
806.84,-0.046655,10,0.001302,-0.022046,3,1
807.09,0.045045,10,0.0010839,-0.0043536,3,1
807.36,0.043954,10,0.00085592,0.0061617,3,1
807.63,0.070878,10,0.00085711,0.015144,3,1
807.95,0.096709,10,0.001122,0.026989,3,1
808.37,0.16905,10,0.001106,0.039832,3,1
808.64,0.159,10,0.0010629,0.047488,3,1
808.91,0.098439,10,0.00088787,0.039283,3,1
809.2,0.83594,10,0.0010729,0.041654,3,1
809.47,0.19837,10,0.00088286,-0.019503,3,1
809.72,-0.39318,10,0.001123,-0.15226,3,1
809.99,-0.54954,10,0.0013402,-0.26466,3,1
810.28,-0.3298,10,0.00089717,-0.28598,3,1
810.55,-0.08652,10,0.00086808,-0.24363,3,1
810.81,0.089609,10,0.0013659,-0.15352,3,1
811.05,0.33532,10,0.001265,-0.045556,3,1
811.33,0.46185,10,0.0008812,0.043775,3,1
811.61,0.36924,10,0.00090599,0.085778,3,1
811.88,0.18051,10,0.0010929,0.07409,3,1
812.13,-0.021701,10,0.001117,0.021364,3,1
812.42,-0.21122,10,0.0008471,-0.037324,3,1
812.66,-0.2073,10,0.00086713,-0.079027,3,1
812.95,-0.11125,10,0.00086999,-0.085194,3,1
813.23,-0.061226,10,0.00086093,-0.072334,3,1
813.5,0.035466,10,0.0011852,-0.034246,3,1
813.74,0.19176,10,0.00089502,0.01176,3,1
814.03,0.20479,10,0.00089002,0.039579,3,1
814.3,0.25918,10,0.001085,0.067413,3,1
814.57,0.18712,10,0.0011239,0.066553,3,1
814.82,0.11535,10,0.00084686,0.046501,3,1
815.09,-0.0328,10,0.0010629,0.0043518,3,1
815.39,-0.12868,10,0.0010989,-0.032604,3,1
815.64,-0.17776,10,0.0011148,-0.059757,3,1
815.9,-0.12919,10,0.00084782,-0.063521,3,1
816.19,0.030815,10,0.0013139,-0.030354,3,1
816.44,0.071089,10,0.0013032,0.00068711,3,1
816.7,0.24694,10,0.0011649,0.046706,3,1
816.98,0.25385,10,0.00088501,0.069321,3,1
817.23,0.17574,10,0.00085211,0.073539,3,1
817.51,0.1916,10,0.001076,0.065376,3,1
817.78,0.080931,10,0.00089502,0.043207,3,1
818.05,-0.032562,10,0.001097,0.0086669,3,1
818.32,-0.081648,10,0.001097,-0.022226,3,1
818.57,-0.12997,10,0.0010712,-0.0463,3,1
818.83,-0.079715,10,0.0010989,-0.049579,3,1
819.1,-0.057687,10,0.001081,-0.042987,3,1
819.38,0.024999,10,0.0010879,-0.018126,3,1
819.64,0.10825,10,0.0011201,0.011916,3,1
819.92,0.12961,10,0.001112,0.02847,3,1
820.18,0.18025,10,0.001096,0.04826,3,1
820.45,0.22247,10,0.00087595,0.061186,3,1
820.72,0.22025,10,0.001086,0.071159,3,1
820.99,0.067743,10,0.001096,0.040694,3,1
821.26,0.02996,10,0.0011182,0.016096,3,1
821.52,-0.098861,10,0.0011201,-0.022654,3,1
821.79,-0.1466,10,0.0010731,-0.050602,3,1
822.06,-0.095936,10,0.0011148,-0.056616,3,1
822.32,-0.019344,10,0.0010731,-0.039939,3,1
822.59,0.024377,10,0.00084114,-0.012803,3,1
822.86,0.094534,10,0.00109,0.010589,3,1
823.12,0.13999,10,0.0010831,0.035146,3,1
823.39,0.28166,10,0.00090599,0.067122,3,1
823.65,0.21897,10,0.00109,0.07543,3,1
824.13,0.055617,10,0.0011241,0.05941,3,1
824.41,-0.078706,10,0.00084496,0.01627,3,1
824.65,-0.15572,10,0.001122,-0.02894,3,1
824.92,-0.16562,10,0.00084996,-0.055041,3,1
825.29,-0.043773,10,0.00058389,-0.048934,4,0
825.49,0.12253,10,0.00055289,-0.01148,4,0
825.79,0.21004,10,0.00066304,0.027449,4,0
826.03,0.25714,10,0.00059891,0.065407,4,0
826.31,0.27036,10,0.00057006,0.090711,4,0
826.58,0.16556,10,0.00057507,0.077324,4,0
826.85,0.015696,10,0.000597,0.040978,4,1
827.13,-0.10049,10,0.000669,-0.0035234,4,1
827.4,-0.25267,10,0.000669,-0.052099,4,1
827.64,-0.13119,10,0.00065184,-0.074357,4,1
827.9,-0.0080756,10,0.00064802,-0.054912,4,1
828.16,0.080894,10,0.0006671,-0.014868,4,1
828.43,0.18108,10,0.0006659,0.022817,4,1
828.69,0.26749,10,0.00065589,0.05797,4,1
828.95,0.25134,10,0.00059795,0.07749,4,1
829.23,0.19608,10,0.00059009,0.073182,4,1
829.5,0.04926,10,0.00065708,0.042119,4,1
829.76,-0.089023,10,0.00057983,-0.001787,4,1
830.03,-0.15444,10,0.00064588,-0.036871,4,1
830.29,-0.17115,10,0.00055003,-0.065425,4,1
830.56,-0.13623,10,0.00054789,-0.070753,4,1
830.83,0.0014149,10,0.00054812,-0.048108,4,1
831.1,0.077818,10,0.00057602,-0.010314,4,1
831.36,0.18078,10,0.00055099,0.025478,4,1
831.63,0.26811,10,0.00054789,0.063303,4,1
831.9,0.261,10,0.00060201,0.081528,4,1
832.16,0.16758,10,0.00054908,0.076991,4,1
832.43,0.044539,10,0.00066304,0.049057,4,1
832.7,-0.10139,10,0.00063396,0.0022317,4,1
832.96,-0.18455,10,0.00062394,-0.034743,4,1
833.23,-0.16501,10,0.00060511,-0.058672,4,1
833.5,-0.039206,10,0.00066686,-0.053088,4,1
833.79,0.021324,10,0.00061917,-0.028575,4,1
834.04,0.070992,10,0.00055099,0.00098396,4,1
834.29,0.20777,10,0.00054789,0.032545,4,1
834.6,0.26353,10,0.000561,0.064167,4,1
834.84,0.21105,10,0.00057101,0.071498,4,1
835.11,0.087566,10,0.00055599,0.048598,4,1
835.37,-0.0079567,10,0.00054789,0.013619,4,1
835.64,-0.1796,10,0.00055003,-0.03372,4,1
835.91,-0.20808,10,0.00054789,-0.063486,4,1
836.17,-0.13591,10,0.00055385,-0.075573,4,1
836.43,0.062952,10,0.00055599,-0.04145,4,1
836.7,0.17736,10,0.00055194,0.0079668,4,1
836.96,0.27447,10,0.00055003,0.051408,4,1
837.22,0.30322,10,0.00055194,0.08259,4,1
837.48,0.1951,10,0.00054789,0.087703,4,1
837.75,0.053919,10,0.00055099,0.054457,4,1
838.01,-0.12414,10,0.00055218,-0.0012366,4,1
838.27,-0.24346,10,0.00054979,-0.052647,4,1
838.54,-0.19524,10,0.00055599,-0.078826,4,1
838.8,-0.015853,10,0.00055909,-0.059449,4,1
839.06,0.087441,10,0.00055909,-0.023611,4,1
839.53,-0.46251,10,0.00055099,0.02425,4,1
839.79,0.19119,10,0.00056696,0.11396,4,1
840.05,0.79081,10,0.00055408,0.2598,4,1


==> data/migration_ts/downsampled_pos_trigger.csv <==
0,2.2481,4,0
0.10518,2.6776,4,0
0.20929,3.4587,4,0
0.31608,4.1421,4,0
0.42186,4.4594,4,0
0.53667,5.0794,4,0
0.64657,5.6945,4,0
0.75418,5.9728,4,0
0.86449,6.1778,4,0
0.96782,6.2657,4,0
1.0764,6.1485,4,0
1.1819,6.085,4,0
1.2867,5.8898,4,0
1.403,5.5822,4,0
1.505,5.3528,4,0
1.6117,5.2063,4,0
1.7193,4.8988,4,0
1.8305,4.7963,4,0
1.9355,4.5522,4,0
2.0398,4.5376,4,0
2.1469,4.3813,4,0
2.2545,4.4106,4,0
2.3606,4.5522,4,0
2.4715,4.5766,4,0
2.5809,4.85,4,0
2.6853,4.8158,4,0
2.7914,5.1478,4,0
2.8961,5.2112,4,0
3.0035,5.4699,4,0
3.1117,5.6896,4,0
3.2216,5.7043,4,0
3.3316,5.8556,4,0
3.4416,5.9239,4,0
3.5511,6.0167,4,0
3.6616,5.9923,4,0
3.7715,5.9679,4,0
3.8768,5.9288,4,0
3.983,5.841,4,0
4.0875,5.7921,4,0
4.1931,5.6701,4,0
4.3016,5.4846,4,0
4.4054,5.3626,4,0
4.512,5.3235,4,0
4.625,5.1868,4,0
4.733,5.055,4,0
4.8491,5.0794,4,0
4.9557,4.8597,4,0
5.0574,4.9134,4,0
5.1657,4.8988,4,0
5.2712,4.8695,4,0
5.3818,4.9378,4,0
5.491,5.0745,4,0
5.5987,5.1429,4,0
5.705,5.1868,4,0
5.8139,5.2747,4,0
5.9187,5.4407,4,0
6.0344,5.4065,4,0
6.137,5.4065,4,0
6.2461,5.6359,4,0
6.3527,5.7677,4,0
6.462,5.758,4,0
6.5741,5.7921,4,0
6.6753,5.8849,4,0
6.7875,5.8605,4,0
6.8911,5.9044,4,0
7.0025,5.8361,4,0
7.1029,5.8702,4,0
7.2139,5.8165,4,0
7.3192,5.6847,4,0
7.4265,5.5969,4,0
7.5312,5.4944,4,0
7.6375,5.4016,4,0
7.7442,5.387,4,0
7.8582,5.2942,4,0
8.3421,4.8207,4,0
8.3426,4.9134,4,0
8.4455,4.8939,4,0
8.4567,4.8256,4,0
8.5303,4.8305,4,0
8.5735,4.8842,4,0
8.6955,4.8109,4,0
8.8022,4.8256,4,0
8.9098,5.0355,4,0
9.0172,4.8597,4,0
9.1224,5.0697,4,0
9.23,5.2649,4,0
9.3373,5.4114,4,0
9.4428,5.5334,4,0
9.553,5.592,4,0
9.6575,5.6603,4,0
9.7615,5.8165,4,0
9.8665,5.9435,4,0
9.9718,5.8702,4,0
10.079,5.8068,4,0
10.186,5.9191,4,0
10.292,5.714,4,0
10.4,5.7336,4,0
10.505,5.7238,4,0
10.612,5.4504,4,0
10.722,5.4211,4,0
10.826,5.3137,4,0
10.931,5.1185,4,0
11.034,5.0404,4,0
11.139,5.055,4,0
11.249,4.933,4,0
11.357,4.9427,4,0
11.462,4.8939,4,0
11.566,5.0111,4,0
11.67,4.9915,4,0
11.776,4.9623,4,0
11.884,5.2747,4,0
11.989,5.2063,4,0
12.095,5.2747,4,0
12.202,5.4211,4,0
12.305,5.3967,4,0
12.409,5.4895,4,0
12.514,5.6896,4,0
12.622,5.7287,4,0
12.727,5.7043,4,0
12.835,5.6555,4,0
12.939,5.758,4,0
13.044,5.9337,4,0
13.15,5.7726,4,0
13.255,5.7043,4,0
13.361,5.7238,4,0
13.467,5.6994,4,0
13.573,5.6018,4,0
13.682,5.5285,4,0
13.79,5.509,4,0
13.897,5.4699,4,0
14.004,5.2893,4,0
14.107,5.2991,4,0
14.216,5.1478,4,0
14.325,5.1966,4,0
14.421,5.0697,4,0
14.525,5.1282,4,0
14.629,5.0062,4,0
14.949,4.933,4,0
15.035,4.9183,4,0
15.139,5.0257,4,0
15.244,5.0306,4,0
15.351,4.9915,4,0
15.456,4.9964,4,0
15.561,5.1673,4,0
15.666,5.0794,4,0
15.776,5.2259,4,0
15.881,5.3186,4,0
15.983,5.3235,4,0
16.087,5.426,4,0
16.194,5.4602,4,0
16.297,5.5383,4,0
16.402,5.6164,4,0
16.508,5.6603,4,0
16.613,5.8654,4,0
16.718,5.6066,4,0
16.822,5.7921,4,0
16.927,5.8361,4,0
17.037,5.8702,4,0
17.137,5.841,4,0
17.243,5.8165,4,0
17.453,5.6701,4,0
17.507,5.714,4,0
18.007,5.4211,4,0
18.045,5.2991,4,0
18.071,5.2747,4,0
18.122,5.3235,4,0
18.365,4.8988,4,0
18.402,4.8939,4,0
18.448,4.7475,4,0
18.478,4.806,4,0
18.58,4.8988,4,0
18.691,4.6547,4,0
18.802,4.6401,4,0
18.914,4.5327,4,0
19.02,4.5815,4,0
19.127,4.5034,4,0
19.241,4.4448,4,0
19.349,4.5961,4,0
19.461,4.6401,4,0
19.571,4.8842,4,0
19.684,4.8793,4,0
19.794,5.0843,4,0
19.904,5.1819,4,0
20.015,5.2015,4,0
20.12,5.3235,4,0
20.23,5.4309,4,0
20.341,5.5627,4,0
20.451,5.6701,4,0
20.56,5.5822,4,0
20.671,5.6457,4,0
20.776,5.631,4,0
20.884,5.7336,4,0
20.993,5.6799,4,0
21.105,5.6994,4,0
21.216,5.5773,4,0
21.325,5.5383,4,0
21.435,5.5139,4,0
21.546,5.4211,4,0
21.654,5.4114,4,0
21.762,5.3528,4,0
21.869,5.2552,4,0
21.979,5.2112,4,0
22.089,5.0404,4,0
22.199,5.0111,4,0
22.309,4.9769,4,0
22.42,5.0306,4,0
22.529,4.8988,4,0
22.639,4.9134,4,0
22.75,4.8305,4,0
22.863,4.8207,4,0
22.973,4.7865,4,0
23.085,4.8695,4,0
23.191,4.8793,4,0
23.3,4.9476,4,0
23.41,5.0843,4,0
23.523,5.0892,4,0
23.631,5.1673,4,0
23.738,5.4504,4,0
23.846,5.4504,4,0
23.955,5.5578,4,0
24.063,5.6555,4,0
24.17,5.6115,4,0
24.278,5.8214,4,0
24.39,5.8312,4,0
24.497,5.8702,4,0
24.605,5.9532,4,0
24.715,6.0265,4,0
24.823,5.9581,4,0
24.936,6.1192,4,0
25.042,5.9288,4,0
25.152,5.8458,4,0
25.257,5.9435,4,0
25.366,5.7238,4,0
25.474,5.6945,4,0
25.582,5.5285,4,0
25.694,5.4895,4,0
25.805,5.4114,4,0
25.912,5.3284,4,0
26.023,5.1868,4,0
26.131,5.0501,4,0
26.242,5.0208,4,0
26.352,4.9281,4,0
26.463,4.8305,4,0
26.569,4.8744,4,0
26.678,4.9818,4,0
26.788,4.8646,4,0
26.9,4.8646,4,0
27.01,5.1087,4,0
27.119,5.0941,4,0
27.23,5.1868,4,0
27.339,5.3333,4,0
27.444,5.3381,4,0
27.553,5.5578,4,0
27.662,5.5871,4,0
27.772,5.5773,4,0
27.881,5.7824,4,0
27.993,5.8556,4,0
28.106,5.6457,4,0
28.21,5.8263,4,0
28.328,5.8751,4,0
28.423,5.8068,4,0
28.531,5.8751,4,0
28.637,5.8507,4,0
28.742,5.8068,4,0
28.981,5.6506,4,0
29.008,5.6359,4,0
29.096,5.4748,4,0
29.204,5.4358,4,0
29.328,5.2356,4,0
29.434,5.1673,4,0
29.542,4.8158,4,0
29.65,4.9232,4,0
29.758,4.4594,4,0
29.865,4.1763,4,0
29.971,3.9859,4,0
30.08,3.4294,4,0
30.191,3.0828,4,0
30.302,2.4873,4,0
30.414,2.2432,4,0
30.707,1.0179,4,0
30.816,0.642,4,0
30.925,0.33934,4,0
31.033,0.14895,4,0
31.141,0.22706,4,0
31.246,0.17824,4,0
31.356,0.45161,4,0
31.462,0.64688,4,0
31.577,0.84214,4,0
31.687,1.0472,4,0
31.797,1.3694,4,0
31.907,1.506,4,0
32.017,1.6379,4,0
32.123,1.8234,4,0
32.233,1.9405,4,0
32.343,1.8722,4,0
32.454,1.9747,4,0
32.559,1.7111,4,0
32.667,1.5597,4,0
32.771,1.3791,4,0
33.015,0.82262,4,0
33.053,0.75916,4,0
33.123,0.61271,4,0
33.223,0.31005,4,0
33.334,0.031791,4,0
33.439,-0.15371,4,0
33.551,-0.31969,4,0
33.66,-0.4222,4,0
33.767,-0.40268,4,0
33.879,-0.3685,4,0
33.986,-0.40756,4,0
34.099,-0.30016,4,0
34.205,-0.1049,4,0
34.311,-0.03167,4,0
34.42,0.19777,4,0
34.529,0.4809,4,0
34.637,0.60294,4,0
34.746,0.79333,4,0
34.853,0.90072,4,0
34.962,0.85679,4,0
35.066,0.99348,4,0
35.175,0.99348,4,0
35.283,0.96907,4,0
35.394,1.1009,4,0
35.501,0.86167,4,0
35.611,0.91049,4,0
35.721,0.83238,4,0
35.833,0.71522,4,0
35.94,0.4028,4,0
36.049,0.57365,4,0
36.158,0.4028,4,0
36.266,0.188,4,0
36.374,0.095253,4,0
36.481,-0.041434,4,0
36.588,0.036673,4,0
36.699,-0.14395,4,0
36.806,-0.22694,4,0
36.916,-0.14395,4,0
37.025,-0.17324,4,0
37.136,-0.31969,4,0
37.245,-0.16347,4,0
37.349,-0.13419,4,0
37.46,-0.10978,4,0
37.569,0.046436,4,0
37.68,0.085489,4,0
37.789,0.0073828,4,0
37.9,0.13431,4,0
38.009,0.31005,4,0
38.119,0.50531,4,0
38.228,0.59806,4,0
38.337,0.51996,4,0
38.446,0.54436,4,0
38.551,0.70058,4,0
38.66,0.63223,4,0
38.768,0.59806,4,0
38.878,0.62247,4,0
38.983,0.63712,4,0
39.094,0.65664,4,0
39.202,0.53948,4,0
39.316,0.5346,4,0
39.419,0.44673,4,0
39.531,0.38815,4,0
39.643,0.21241,4,0
39.753,0.090371,4,0
39.863,0.012264,4,0
39.973,-0.09025,4,0
40.084,-0.19765,4,0
40.193,-0.41732,4,0
40.298,-0.42708,4,0
40.402,-0.38315,4,0
40.511,-0.39779,4,0
40.625,-0.35386,4,0
40.734,-0.47102,4,0
40.843,-0.28063,4,0
40.953,-0.30992,4,0
41.063,-0.06096,4,0
41.173,0.041554,4,0
41.287,0.23682,4,0
41.398,0.31493,4,0
41.504,0.43697,4,0
41.609,0.52972,4,0
41.719,0.52484,4,0
41.826,0.59318,4,0
41.936,0.73963,4,0
42.043,0.8275,4,0
42.154,0.69081,4,0
42.261,0.69081,4,0
42.369,0.75428,4,0
42.475,0.75916,4,0
42.585,0.62247,4,0
42.694,0.59806,4,0
42.807,0.55901,4,0
42.917,0.47602,4,0
43.025,0.51507,4,0
43.138,0.38327,4,0
43.242,0.26611,4,0
43.351,0.1636,4,0
43.459,-0.021907,4,0
43.569,-0.085369,4,0
43.677,-0.13419,4,0
43.785,-0.183,4,0
43.894,-0.19765,4,0
44.005,-0.15371,4,0
44.115,-0.30504,4,0
44.224,-0.12442,4,0
44.336,-0.15371,4,0
44.446,-0.080487,4,0
44.555,-0.026789,4,0
44.663,0.070844,4,0
44.774,-0.026789,4,0
44.884,0.11478,4,0
44.991,0.13919,4,0
45.102,0.23194,4,0
45.212,0.38815,4,0
45.324,0.47602,4,0
45.433,0.60294,4,0
45.544,0.57365,4,0
45.654,0.79821,4,0
45.764,0.70058,4,0
45.874,0.91537,4,0
45.984,0.7738,4,0
46.094,0.76892,4,0
46.403,0.57854,4,0
46.514,0.61759,4,0
46.623,0.41256,4,0
46.733,0.35398,4,0
46.841,0.22218,4,0
46.952,0.046436,4,0
47.063,-0.075605,4,0
47.174,-0.19765,4,0
47.285,-0.19276,4,0
47.395,-0.33921,4,0
47.504,-0.27087,4,0
47.612,-0.33921,4,0
47.722,-0.45149,4,0
47.829,-0.35386,4,0
47.938,-0.28552,4,0
48.047,-0.35386,4,0
48.158,-0.21717,4,0
48.27,-0.046315,4,0
48.377,-0.036552,4,0
48.486,0.056199,4,0
48.596,0.14895,4,0
48.703,0.37351,4,0
48.811,0.61759,4,0
48.921,0.7201,4,0
49.031,0.69081,4,0
49.141,0.6957,4,0
49.251,0.92513,4,0
49.36,0.74939,4,0
49.465,0.74451,4,0
49.571,0.63223,4,0
49.68,0.74939,4,0
49.789,0.58342,4,0
49.898,0.31981,4,0
50.009,0.31981,4,0
50.118,0.188,4,0
50.228,0.017146,4,0
50.338,-0.22694,4,0
50.447,-0.22205,4,0
50.551,-0.40268,4,0
50.655,-0.47102,4,0
50.764,-0.38803,4,0
50.874,-0.66628,4,0
50.987,-0.8225,4,0
51.097,-0.4222,4,0
51.204,-0.44173,4,0
51.315,-0.37827,4,0
51.418,-0.18788,4,0
51.53,-0.15859,4,0
51.634,0.0025012,4,0
51.743,0.12942,4,0
51.852,0.33934,4,0
51.965,0.54925,4,0
52.072,0.68593,4,0
52.184,0.66641,4,0
52.292,0.85679,4,0
52.402,0.83238,4,0
52.512,0.96907,4,0
52.622,0.85191,4,0
52.729,0.79333,4,0
52.84,0.63223,4,0
52.947,0.47114,4,0
53.051,0.43209,4,0
53.293,-0.0072622,4,0
53.333,-0.16347,4,0
53.402,-0.2904,4,0
53.505,-0.30992,4,0
53.613,-0.59794,4,0
53.722,-0.60771,4,0
53.835,-0.75415,4,0
53.947,-0.80785,4,0
54.059,-0.77368,4,0
54.171,-0.67605,4,0
54.279,-0.57353,4,0
54.388,-0.40268,4,0
54.497,-0.25134,4,0
54.605,-0.20253,4,0
54.713,0.11966,4,0
54.827,0.16848,4,0
54.936,0.51019,4,0
55.046,0.65664,4,0
55.152,0.74939,4,0
55.263,0.79821,4,0
55.369,1.0081,4,0
55.48,0.93978,4,0
55.591,0.85679,4,0
55.698,0.82262,4,0
55.809,0.68105,4,0
55.916,0.68593,4,0
56.02,0.52484,4,0
56.123,0.4028,4,0
56.352,0.022028,4,0
56.376,-0.0072622,4,0
56.467,-0.24646,4,0
56.581,-0.3441,4,0
56.688,-0.4222,4,0
56.797,-0.57353,4,0
56.905,-0.59306,4,0
57.014,-0.5833,4,0
57.121,-0.60282,4,0
57.229,-0.4759,4,0
57.34,-0.37827,4,0
57.451,-0.24158,4,0
57.562,-0.11954,4,0
57.669,-0.046315,4,0
57.78,0.15871,4,0
57.889,0.26611,4,0
58,0.4809,4,0
58.109,0.65664,4,0
58.22,0.65664,4,0
58.329,0.89096,4,0
58.436,0.84214,4,0
58.543,0.87143,4,0
58.654,0.90072,4,0
58.764,0.83238,4,0
58.874,0.7738,4,0
58.986,0.59806,4,0
59.096,0.37839,4,0
59.208,0.20753,4,0
59.315,0.0025012,4,0
59.429,-0.056079,4,0
59.536,-0.026789,4,0
59.647,0.13919,4,0
59.758,0.25147,4,0
59.867,0.93978,4,0
59.978,1.3596,4,0
60.083,1.6769,4,0
60.194,2.7069,4,0
60.302,2.995,4,0
60.412,3.8102,4,0
60.517,4.1275,4,0
60.625,4.5229,4,0
60.737,4.8646,4,0
60.846,5.1917,4,0
60.953,5.4211,4,0
61.065,5.4846,4,0
61.171,5.4992,4,0
61.285,5.4407,4,0
61.395,5.4016,4,0
61.508,5.2259,4,0
61.615,5.1087,4,0
61.715,4.9086,4,0
61.822,4.8109,4,0
61.932,4.6205,4,0
62.253,4.3716,4,0
62.362,4.3813,4,0
62.473,4.4253,4,0
62.58,4.5083,4,0
62.691,4.7328,4,0
62.801,4.7377,4,0
62.911,5.1429,4,0
63.022,5.2063,4,0
63.131,5.5334,4,0
63.242,5.714,4,0
63.352,5.9484,4,0
63.464,6.0509,4,0
63.575,6.1485,4,0
63.683,6.1729,4,0
63.793,6.2559,4,0
63.902,6.2266,4,0
64.012,6.0948,4,0
64.121,5.9581,4,0
64.231,5.8263,4,0
64.343,5.6896,4,0
64.45,5.6603,4,0
64.562,5.3235,4,0
64.668,5.26,4,0
64.773,5.0745,4,0
64.882,4.9964,4,0
64.99,4.9232,4,0
65.097,4.7279,4,0
65.206,4.6401,4,0
65.315,4.6596,4,0
65.423,4.6401,4,0
65.532,4.6889,4,0
65.642,4.7572,4,0
65.796,4.7279,4,0
65.886,4.8793,4,0
65.992,4.7816,4,0
66.098,4.9086,4,0
66.206,5.1136,4,0
66.313,5.1136,4,0
66.418,5.3137,4,0
66.525,5.4065,4,0
66.63,5.387,4,0
66.74,5.4651,4,0
66.844,5.592,4,0
66.954,5.4992,4,0
67.056,5.5041,4,0
67.166,5.592,4,0
67.267,5.631,4,0
67.378,5.6213,4,0
67.486,5.5871,4,0
67.589,5.5627,4,0
67.694,5.426,4,0
67.806,5.4699,4,0
67.91,5.2893,4,0
68.023,5.2796,4,0
68.132,5.1771,4,0
68.241,5.0745,4,0
68.345,5.1673,4,0
68.453,4.9769,4,0
68.561,4.8451,4,0
68.671,4.8597,4,0
68.781,4.7572,4,0
68.888,4.889,4,0
68.996,4.8402,4,0
69.102,5.0794,4,0
69.207,5.138,4,0
69.313,5.1575,4,0
69.421,5.1624,4,0
69.528,5.1575,4,0
69.633,5.3967,4,0
69.738,5.387,4,0
69.842,5.6262,4,0
69.949,5.6164,4,0
70.053,5.7482,4,0
70.159,5.7531,4,0
70.265,5.88,4,0
70.37,5.9435,4,0
70.474,5.9581,4,0
70.578,6.0313,4,0
70.683,6.0606,4,0
70.791,6.0216,4,0
70.899,6.0509,4,0
71.006,5.9532,4,0
71.111,5.9484,4,0
71.216,5.8019,4,0
71.32,5.8361,4,0
71.425,5.5969,4,0
71.531,5.4358,4,0
71.637,5.4309,4,0
71.742,5.2991,4,0
71.847,5.2161,4,0
71.952,5.1234,4,0
72.058,5.0404,4,0
72.164,5.0404,4,0
72.272,5.0794,4,0
72.379,5.0306,4,0
72.485,5.0306,4,0
72.589,5.138,4,0
72.694,5.0794,4,0
72.799,5.1868,4,0
72.904,5.3772,4,0
73.011,5.3479,4,0
73.116,5.4748,4,0
73.221,5.4699,4,0
73.326,5.6896,4,0
73.431,5.6506,4,0
73.536,5.7726,4,0
73.642,5.8312,4,0
73.747,5.841,4,0
73.851,5.8458,4,0
73.955,5.8165,4,0
74.064,5.714,4,0
74.171,5.6945,4,0
74.279,5.6896,4,0
74.385,5.6408,4,0
74.49,5.4602,4,0
74.595,5.4504,4,0
74.7,5.4211,4,0
74.805,5.2991,4,0
74.911,5.2552,4,0
75.016,5.1136,4,0
75.124,5.0648,4,0
75.232,5.0941,4,0
75.337,5.1868,4,0
75.443,4.9574,4,0
75.552,4.972,4,0
75.66,4.9769,4,0
75.763,4.933,4,0
75.867,4.9134,4,0
75.972,4.9134,4,0
76.08,5.0501,4,0
76.186,4.8549,4,0
76.292,5.0989,4,0
76.398,5.1819,4,0
76.504,5.1478,4,0
76.609,5.3137,4,0
76.715,5.2991,4,0
76.821,5.4358,4,0
76.927,5.3918,4,0
77.035,5.6701,4,0
77.137,5.6066,4,0
77.242,5.6847,4,0
77.578,5.8995,4,0
77.636,5.8263,4,0
77.748,5.9288,4,0
77.852,5.9093,4,0
77.967,5.8361,4,0
78.069,5.7873,4,0
78.179,5.6262,4,0
78.284,5.5529,4,0
78.391,5.5578,4,0
78.493,5.4016,4,0
78.599,5.1771,4,0
78.704,5.0306,4,0
78.808,5.0111,4,0
78.914,4.8549,4,0
79.02,4.7719,4,0
79.125,4.8549,4,0
79.232,4.7084,4,0
79.336,4.8842,4,0
79.447,4.8109,4,0
79.547,4.8109,4,0
79.659,4.6742,4,0
79.762,4.9378,4,0
79.869,5.0745,4,0
79.975,5.1575,4,0
80.083,5.0892,4,0
80.191,5.3089,4,0
80.296,5.4699,4,0
80.401,5.5676,4,0
80.507,5.675,4,0
80.614,5.6359,4,0
80.718,5.714,4,0
80.824,5.7433,4,0
80.929,5.7384,4,0
81.033,5.714,4,0
81.14,5.6994,4,0
81.245,5.714,4,0
81.351,5.6945,4,0
81.457,5.4992,4,0
81.563,5.4797,4,0
81.669,5.3381,4,0
81.774,5.3089,4,0
81.88,5.0941,4,0
81.985,5.0404,4,0
82.09,4.9525,4,0
82.195,4.9134,4,0
82.301,4.7865,4,0
82.408,4.7816,4,0
82.514,4.7963,4,0
82.619,4.8597,4,0
82.724,4.8549,4,0
82.829,4.8549,4,0
82.934,4.8939,4,0
83.04,5.0745,4,0
83.145,5.1234,4,0
83.25,5.2259,4,0
83.357,5.3772,4,0
83.459,5.387,4,0
83.565,5.5481,4,0
83.671,5.7433,4,0
83.776,5.7824,4,0
83.881,5.7628,4,0
83.986,5.8849,4,0
84.091,5.8947,4,0
84.198,5.7531,4,0
84.305,5.797,4,0
84.409,6.0313,4,0
84.514,5.7677,4,0
84.619,5.7628,4,0
84.724,5.6994,4,0
84.83,5.6652,4,0
84.934,5.4455,4,0
85.039,5.4358,4,0
85.144,5.221,4,0
85.249,5.2405,4,0
85.354,5.0501,4,0
85.462,5.0599,4,0
85.568,5.0306,4,0
85.676,4.8109,4,0
85.781,4.8744,4,0
85.886,4.8305,4,0
85.99,4.9867,4,0
86.095,4.9867,4,0
86.2,5.0257,4,0
86.304,5.1429,4,0
86.599,5.3723,4,0
86.618,5.5188,4,0
86.711,5.5383,4,0
86.815,5.6896,4,0
86.92,5.8361,4,0
87.027,5.8556,4,0
87.133,6.046,4,0
87.237,5.9728,4,0
87.342,6.1241,4,0
87.448,6.2022,4,0
87.554,6.1778,4,0
87.658,6.1729,4,0
87.764,6.1876,4,0
87.87,6.1339,4,0
87.976,5.9679,4,0
88.08,6.0167,4,0
88.195,6.046,4,0
88.296,5.9142,4,0
88.401,5.8361,4,0
88.506,5.7482,4,0
88.611,5.6359,4,0
88.718,5.6359,4,0
88.823,5.4504,4,0
88.927,5.5725,4,0
89.032,5.387,4,0
89.137,5.3821,4,0
89.244,5.2063,4,0
89.348,5.1429,4,0
89.453,4.8988,4,0
89.559,4.7377,4,0
89.666,4.4106,4,0
89.772,4.0738,4,0
89.875,3.7223,4,0
89.98,3.4441,4,0
90.087,3.0438,4,0
90.191,2.6044,4,0
90.296,2.2285,4,0
90.402,1.716,4,0
90.508,1.2913,4,0
90.612,1.0862,4,0
90.716,0.73475,4,0
90.823,0.55413,4,0
90.928,0.33934,4,0
91.032,0.17336,4,0
91.137,0.090371,4,0
91.245,0.11966,4,0
91.349,-0.085369,4,0
91.453,0.022028,4,0
91.558,0.18312,4,0
91.665,0.29052,4,0
91.77,0.43209,4,0
91.875,0.5346,4,0
91.981,0.73475,4,0
92.087,0.85191,4,0
92.191,0.94466,4,0
92.296,1.0081,4,0
92.402,0.97395,4,0
92.508,0.95442,4,0
92.612,0.75428,4,0
92.717,0.91049,4,0
92.824,0.95442,4,0
92.929,0.85679,4,0
93.033,0.61759,4,0
93.139,0.56877,4,0
93.245,0.43209,4,0
93.349,0.2954,4,0
93.454,0.12942,4,0
93.561,-0.085369,4,0
93.666,-0.075605,4,0
93.77,-0.17324,4,0
93.875,-0.35874,4,0
93.982,-0.45637,4,0
94.087,-0.51007,4,0
94.191,-0.46614,4,0
94.297,-0.48078,4,0
94.403,-0.26599,4,0
94.507,-0.33433,4,0
94.612,-0.18788,4,0
94.718,-0.21717,4,0
94.824,-0.15859,4,0
94.928,-0.056079,4,0
95.033,0.065963,4,0
95.14,0.25635,4,0
95.245,0.51996,4,0
95.349,0.54925,4,0
95.455,0.51507,4,0
95.561,0.61271,4,0
95.665,0.80797,4,0
95.77,0.75428,4,0
95.876,0.79333,4,0
95.982,0.71522,4,0
96.085,0.79821,4,0
96.19,0.75428,4,0
96.296,0.70546,4,0
96.402,0.56389,4,0
96.507,0.63223,4,0
96.611,0.49555,4,0
96.716,0.46626,4,0
96.823,0.2954,4,0
96.928,0.13431,4,0
97.034,0.065963,4,0
97.137,-0.06096,4,0
97.242,-0.021907,4,0
97.346,-0.183,4,0
97.451,-0.1293,4,0
97.569,-0.31481,4,0
97.672,-0.31481,4,0
97.777,-0.4222,4,0
97.882,-0.31481,4,0
97.986,-0.16836,4,0
98.09,-0.20741,4,0
98.195,-0.012144,4,0
98.309,-0.017025,4,0
98.414,0.070844,4,0
98.517,0.16848,4,0
98.622,0.12454,4,0
98.726,0.38327,4,0
98.831,0.48578,4,0
98.936,0.55413,4,0
99.042,0.51507,4,0
99.157,0.57365,4,0
99.258,0.69081,4,0
99.363,0.62247,4,0
99.466,0.73475,4,0
99.571,0.67129,4,0
99.676,0.68593,4,0
99.781,0.80797,4,0
99.887,0.6957,4,0
100,0.62247,4,0
100.1,0.56389,4,0
100.21,0.51996,4,0
100.31,0.50043,4,0
100.42,0.50043,4,0
100.52,0.38815,4,0
100.63,0.31981,4,0
100.73,0.19289,4,0
100.85,-0.085369,4,0
100.95,-0.056079,4,0
101.05,-0.15859,4,0
101.16,-0.37827,4,0
101.26,-0.14395,4,0
101.37,-0.26111,4,0
101.47,-0.3441,4,0
101.58,-0.31969,4,0
101.69,-0.31481,4,0
101.79,-0.28063,4,0
101.9,-0.14883,4,0
102,-0.056079,4,0
102.11,0.031791,4,0
102.21,0.026909,4,0
102.32,0.10013,4,0
102.43,0.28076,4,0
102.53,0.48578,4,0
102.64,0.50043,4,0
102.74,0.7201,4,0
102.85,0.70058,4,0
102.95,0.73963,4,0
103.06,0.80797,4,0
103.16,0.85679,4,0
103.28,0.7738,4,0
103.38,0.72499,4,0
103.48,0.74939,4,0
103.59,0.71522,4,0
103.69,0.52484,4,0
103.8,0.63712,4,0
103.9,0.50043,4,0
104.01,0.45649,4,0
104.12,0.35886,4,0
104.22,0.36862,4,0
104.33,0.11478,4,0
104.43,0.12454,4,0
104.54,0.026909,4,0
104.64,-0.095132,4,0
104.75,-0.18788,4,0
104.85,-0.26111,4,0
104.97,-0.27087,4,0
105.07,-0.27087,4,0
105.17,-0.30016,4,0
105.28,-0.37827,4,0
105.38,-0.19276,4,0
105.49,-0.12442,4,0
105.59,-0.13907,4,0
105.7,0.080608,4,0
105.8,0.041554,4,0
105.91,0.061081,4,0
106.01,0.27587,4,0
106.12,0.34422,4,0
106.23,0.41256,4,0
106.33,0.4809,4,0
106.44,0.59318,4,0
106.55,0.61271,4,0
106.65,0.75916,4,0
106.75,0.72987,4,0
106.86,0.72987,4,0
106.97,0.68593,4,0
107.07,0.76892,4,0
107.18,0.67617,4,0
107.28,0.5883,4,0
107.39,0.56877,4,0
107.49,0.59318,4,0
107.6,0.52484,4,0
107.7,0.46626,4,0
107.81,0.37351,4,0
107.92,0.11966,4,0
108.02,0.15383,4,0
108.13,-0.0023805,4,0
108.24,-0.06096,4,0
108.34,-0.17812,4,0
108.44,-0.183,4,0
108.55,-0.4759,4,0
108.66,-0.22694,4,0
108.76,-0.25623,4,0
108.86,-0.30992,4,0
108.97,-0.38315,4,0
109.08,-0.24158,4,0
109.18,-0.23182,4,0
109.29,-0.065842,4,0
109.4,-0.0072622,4,0
109.5,0.046436,4,0
109.61,0.070844,4,0
109.71,0.30028,4,0
109.81,0.45649,4,0
109.93,0.51996,4,0
110.03,0.5346,4,0
110.14,0.55901,4,0
110.24,0.59806,4,0
110.35,0.62735,4,0
110.45,0.52484,4,0
110.55,0.56389,4,0
110.66,0.67129,4,0
110.78,0.57365,4,0
110.88,0.51996,4,0
110.98,0.4272,4,0
111.09,0.45161,4,0
111.19,0.26611,4,0
111.3,0.27587,4,0
111.4,0.012264,4,0
111.51,-0.075605,4,0
111.62,0.022028,4,0
111.72,-0.24158,4,0
111.83,-0.30992,4,0
111.93,-0.37339,4,0
112.04,-0.27575,4,0
112.14,-0.4222,4,0
112.24,-0.3685,4,0
112.36,-0.35874,4,0
112.46,-0.3685,4,0
112.57,-0.36362,4,0
112.67,-0.13907,4,0
112.78,-0.1293,4,0
112.88,-0.1293,4,0
112.99,0.012264,4,0
113.09,0.11966,4,0
113.21,0.19289,4,0
113.31,0.26123,4,0
113.41,0.34422,4,0
113.52,0.49067,4,0
113.62,0.59806,4,0
113.73,0.53948,4,0
113.83,0.70058,4,0
113.94,0.76404,4,0
114.05,0.60783,4,0
114.15,0.76892,4,0
114.26,0.74451,4,0
114.36,0.59318,4,0
114.46,0.52484,4,0
114.57,0.4809,4,0
114.68,0.52484,4,0
114.79,0.32957,4,0
114.89,0.35886,4,0
115,0.075726,4,0
115.1,0.022028,4,0
115.21,-0.065842,4,0
115.31,-0.070724,4,0
115.42,-0.19276,4,0
115.52,-0.26599,4,0
115.64,-0.28063,4,0
115.74,-0.4222,4,0
115.85,-0.30992,4,0
115.95,-0.15859,4,0
116.05,-0.12442,4,0
116.16,-0.11466,4,0
116.27,-0.1049,4,0
116.37,0.14407,4,0
116.49,0.12454,4,0
116.59,0.20753,4,0
116.69,0.31493,4,0
116.79,0.46626,4,0
116.9,0.49555,4,0
117.01,0.65176,4,0
117.11,0.72499,4,0
117.23,0.56877,4,0
117.33,0.69081,4,0
117.43,0.74939,4,0
117.53,0.66641,4,0
117.64,0.66152,4,0
117.74,0.62247,4,0
117.85,0.73963,4,0
117.96,0.59318,4,0
118.07,0.62735,4,0
118.17,0.56389,4,0
118.27,0.37351,4,0
118.38,0.36862,4,0
118.48,0.26611,4,0
118.59,0.041554,4,0
118.7,-0.085369,4,0
118.8,-0.070724,4,0
118.92,-0.16347,4,0
119.01,-0.28552,4,0
119.12,-0.2367,4,0
119.22,-0.39779,4,0
119.33,-0.28063,4,0
119.44,-0.24646,4,0
119.54,-0.070724,4,0
119.65,0.52972,4,0
119.75,0.63223,4,0
119.86,1.179,4,0
119.96,1.6671,4,0
120.07,2.292,4,0
120.17,2.7655,4,0
120.28,3.283,4,0
120.39,3.8297,4,0
120.49,4.2447,4,0
120.6,4.4839,4,0
120.7,4.9525,4,0
120.81,5.4407,4,0
120.91,5.4944,4,0
121.02,5.5432,4,0
121.12,5.6555,4,0
121.24,5.6213,4,0
121.34,5.592,4,0
121.44,5.5481,4,0
121.55,5.3772,4,0
121.65,5.3284,4,0
121.76,5.0648,4,0
121.86,4.9086,4,0
121.97,4.8451,4,0
122.08,4.7133,4,0
122.18,4.5131,4,0
122.29,4.4936,4,0
122.39,4.4497,4,0
122.5,4.3618,4,0
122.6,4.3569,4,0
122.71,4.5229,4,0
122.81,4.6352,4,0
122.93,4.7914,4,0
123.03,4.7768,4,0
123.13,4.9232,4,0
123.24,5.0208,4,0
123.34,5.2893,4,0
123.45,5.4504,4,0
123.55,5.5627,4,0
123.8,5.8507,4,0
123.9,5.8214,4,0
124.01,5.8654,4,0
124.11,5.9972,4,0
124.22,5.8556,4,0
124.32,5.9825,4,0
124.44,5.8849,4,0
124.54,5.7482,4,0
124.64,5.6506,4,0
124.75,5.6359,4,0
124.85,5.5236,4,0
124.96,5.426,4,0
125.06,5.343,4,0
125.17,5.2161,4,0
125.28,5.0745,4,0
125.38,4.9915,4,0
125.49,4.9818,4,0
125.59,4.8305,4,0
125.7,4.8549,4,0
125.8,4.7377,4,0
125.91,4.8305,4,0
126.02,4.7719,4,0
126.12,4.7621,4,0
126.23,4.7377,4,0
126.33,4.7572,4,0
126.44,4.6791,4,0
126.54,4.7377,4,0
126.65,4.7572,4,0
126.75,4.7377,4,0
126.87,4.7133,4,0
126.97,4.7572,4,0
127.07,4.8158,4,0
127.18,4.9037,4,0
127.28,4.8402,4,0
127.39,4.6742,4,0
127.49,4.7426,4,0
127.6,4.7865,4,0
127.71,4.6596,4,0
127.81,4.7426,4,0
127.92,4.7084,4,0
128.02,4.8012,4,0
128.13,4.7621,4,0
128.23,4.5961,4,0
128.34,4.7182,4,0
128.45,4.7816,4,0
128.55,4.8158,4,0
128.66,4.8207,4,0
128.76,4.6889,4,0
128.87,4.6889,4,0
128.97,4.8207,4,0
129.08,4.9134,4,0
129.18,4.8158,4,0
129.3,4.8305,4,0
129.4,4.6986,4,0
129.5,4.767,4,0
129.61,4.8109,4,0
129.71,4.7621,4,0
129.82,4.7377,4,0
129.92,4.6986,4,0
130.03,4.7377,4,0
130.14,4.7279,4,0
130.24,4.7279,4,0
130.35,4.7084,4,0
130.45,4.7572,4,0
130.56,4.8353,4,0
130.66,4.684,4,0
130.77,4.7426,4,0
130.87,4.7377,4,0
130.99,4.7377,4,0
131.09,4.8305,4,0
131.19,4.8988,4,0
131.3,4.7377,4,0
131.4,4.7426,4,0
131.51,4.7572,4,0
131.61,4.7475,4,0
131.72,4.7475,4,0
131.83,4.85,4,0
131.93,4.8451,4,0
132.04,4.6791,4,0
132.14,4.7914,4,0
132.25,4.7719,4,0
132.35,4.8353,4,0
132.46,4.7768,4,0
132.57,4.8207,4,0
132.67,4.8597,4,0
132.78,4.7475,4,0
132.88,4.6889,4,0
132.99,4.7621,4,0
133.09,4.7231,4,0
133.2,4.6645,4,0
133.3,4.6742,4,0
133.42,4.7816,4,0
133.52,4.7328,4,0
133.62,4.8012,4,0
133.73,4.6547,4,0
133.83,4.7816,4,0
133.94,4.7572,4,0
134.05,4.8109,4,0
134.15,4.8207,4,0
134.26,4.7328,4,0
134.36,4.7231,4,0
134.47,4.7621,4,0
134.57,4.8012,4,0
134.68,4.7768,4,0
134.78,4.7133,4,0
134.89,4.7084,4,0
135,4.7768,4,0
135.1,4.7621,4,0
135.21,4.8353,4,0
135.31,4.7084,4,0
135.42,4.8109,4,0
135.52,4.7279,4,0
135.63,4.7963,4,0
135.73,4.7865,4,0
135.85,4.7231,4,0
135.95,4.8402,4,0
136.05,4.7914,4,0
136.16,4.7768,4,0
136.26,4.7865,4,0
136.37,4.6986,4,0
136.47,4.6938,4,0
136.58,4.7621,4,0
136.69,4.7182,4,0
136.79,4.806,4,0
136.9,4.8402,4,0
137.01,4.7035,4,0
137.11,4.7475,4,0
137.21,4.7035,4,0
137.32,4.7084,4,0
137.42,4.7572,4,0
137.54,4.7182,4,0
137.64,4.7816,4,0
137.74,4.8695,4,0
137.85,4.7768,4,0
137.95,4.7475,4,0
138.12,4.7182,4,0
138.18,4.6694,4,0
138.29,4.6986,4,0
138.4,4.7572,4,0
138.5,4.7572,4,0
138.61,4.7133,4,0
138.71,4.7377,4,0
138.82,4.7377,4,0
138.93,4.7621,4,0
139.04,4.7426,4,0
139.15,4.7621,4,0
139.25,4.6694,4,0
139.35,4.7621,4,0
139.46,4.8402,4,0
139.57,4.767,4,0
139.68,4.7133,4,0
139.79,4.7182,4,0
139.89,4.7914,4,0
140,4.7816,4,0
140.1,4.8939,4,0
140.21,4.6938,4,0
140.31,4.85,4,0
140.42,4.7719,4,0
140.53,4.684,4,0
140.63,4.6596,4,0
140.74,4.7768,4,0
140.84,4.7084,4,0
140.95,4.7426,4,0
141.05,4.8158,4,0
141.16,4.7621,4,0
141.26,4.7963,4,0
141.37,4.7621,4,0
141.47,4.7328,4,0
141.58,4.6938,4,0
141.68,4.7426,4,0
141.79,4.7572,4,0
141.89,4.7035,4,0
142,4.8744,4,0
142.11,4.7914,4,0
142.21,4.8158,4,0
142.31,4.7182,4,0
142.42,4.8988,4,0
142.52,4.7719,4,0
142.63,4.8256,4,0
142.74,4.8012,4,0
142.84,4.6938,4,0
142.94,4.7084,4,0
143.05,4.7035,4,0
143.16,4.7279,4,0
143.26,4.6938,4,0
143.37,4.8109,4,0
143.47,4.7231,4,0
143.58,4.8744,4,0
143.68,4.6986,4,0
143.78,4.7182,4,0
143.89,4.7231,4,0
143.99,4.8158,4,0
144.1,4.6986,4,0
144.2,4.6889,4,0
144.31,4.7768,4,0
144.41,4.7572,4,0
144.52,4.7279,4,0
144.62,4.7865,4,0
144.73,4.7523,4,0
144.83,4.7621,4,0
144.94,4.8012,4,0
145.04,4.6889,4,0
145.15,4.7523,4,0
145.25,4.7426,4,0
145.36,4.8353,4,0
145.46,4.7914,4,0
145.57,4.7084,4,0
145.67,4.8012,4,0
145.78,4.767,4,0
145.88,4.7084,4,0
146,4.7035,4,0
146.1,4.7231,4,0
146.21,4.7084,4,0
146.31,4.8402,4,0
146.42,4.6986,4,0
146.52,4.7231,4,0
146.63,4.7084,4,0
146.74,4.6889,4,0
146.84,4.7523,4,0
146.95,4.8012,4,0
147.05,4.6645,4,0
147.16,4.7963,4,0
147.26,4.8402,4,0
147.37,4.6889,4,0
147.48,4.7719,4,0
147.59,4.7523,4,0
147.69,4.6791,4,0
147.8,4.7279,4,0
147.9,4.806,4,0
148.01,4.7816,4,0
148.11,4.8695,4,0
148.22,4.6938,4,0
148.32,4.6694,4,0
148.43,4.8451,4,0
148.54,4.8207,4,0
148.64,4.8305,4,0
148.75,4.7621,4,0
148.85,4.6986,4,0
148.96,4.8207,4,0
149.07,4.6938,4,0
149.37,4.7768,4,0
149.47,4.7279,4,0
149.58,4.8353,4,0
149.69,4.6498,4,0
149.79,4.601,4,0
149.9,4.3521,4,0
150,4.108,4,0
150.11,3.6198,4,0
150.21,3.1023,4,0
150.32,2.5654,4,0
150.42,2.043,4,0
150.53,1.5646,4,0
150.63,1.2229,4,0
150.74,0.32469,4,0
150.84,-0.0072622,4,0
150.95,-0.2904,4,0
151.06,-0.44661,4,0
151.17,-0.49543,4,0
151.27,-0.10001,4,0
151.37,-0.16347,4,0
151.48,-0.0072622,4,0
151.58,0.44185,4,0
151.69,0.78357,4,0
151.79,0.8812,4,0
151.9,1.1058,4,0
152.01,1.2864,4,0
152.11,1.6281,4,0
152.21,1.4279,4,0
152.33,1.3401,4,0
152.43,1.2229,4,0
152.54,1.0179,4,0
152.64,0.83238,4,0
152.75,0.54436,4,0
152.86,0.26611,4,0
152.97,0.031791,4,0
153.08,-0.25623,4,0
153.18,-0.39291,4,0
153.29,-0.49543,4,0
153.41,-0.52472,4,0
153.51,-0.31481,4,0
153.62,-0.32945,4,0
153.72,-0.20741,4,0
153.83,-0.12442,4,0
153.93,0.046436,4,0
154.04,0.4028,4,0
154.14,0.5346,4,0
154.25,0.67129,4,0
154.36,0.95442,4,0
154.46,1.1839,4,0
154.57,0.96419,4,0
154.67,1.0374,4,0
154.78,1.0228,4,0
154.88,0.9593,4,0
154.99,1.096,4,0
155.1,0.84214,4,0
155.2,0.67617,4,0
155.31,0.66152,4,0
155.42,0.39303,4,0
155.52,0.2417,4,0
155.63,0.1099,4,0
155.73,0.090371,4,0
155.84,-0.06096,4,0
155.94,-0.06096,4,0
156.05,-0.11466,4,0
156.15,-0.10001,4,0
156.26,-0.03167,4,0
156.36,-0.1049,4,0
156.47,0.16848,4,0
156.58,0.14407,4,0
156.68,0.32469,4,0
156.79,0.39303,4,0
156.9,0.56877,4,0
157,0.64688,4,0
157.11,0.75916,4,0
157.21,0.81774,4,0
157.32,0.87143,4,0
157.43,0.81286,4,0
157.54,0.72987,4,0
157.64,0.62735,4,0
157.75,0.58342,4,0
157.85,0.49555,4,0
157.96,0.33934,4,0
158.06,0.20265,4,0
158.17,-0.1049,4,0
158.27,-0.15371,4,0
158.38,-0.33921,4,0
158.48,-0.28063,4,0
158.59,-0.31969,4,0
158.7,-0.46126,4,0
158.81,-0.42708,4,0
158.91,-0.41244,4,0
159.02,-0.2367,4,0
159.12,-0.30504,4,0
159.23,-0.15371,4,0
159.33,-0.0023805,4,0
159.44,0.14895,4,0
159.54,0.16848,4,0
159.65,0.51507,4,0
159.75,0.59318,4,0
159.86,0.71522,4,0
159.97,0.72987,4,0
160.07,0.91049,4,0
160.18,0.8275,4,0
160.28,0.81286,4,0
160.39,0.64688,4,0
160.49,0.51019,4,0
160.6,0.36374,4,0
160.7,0.17336,4,0
160.81,0.051318,4,0
160.91,-0.14395,4,0
161.02,-0.23182,4,0
161.12,-0.45149,4,0
161.23,-0.55401,4,0
161.33,-0.4759,4,0
161.44,-0.43685,4,0
161.54,-0.45637,4,0
161.65,-0.39779,4,0
161.75,-0.34898,4,0
161.86,-0.11466,4,0
161.96,-0.046315,4,0
162.07,0.14407,4,0
162.17,0.47114,4,0
162.28,0.5883,4,0
162.38,0.642,4,0
162.49,0.73475,4,0
162.59,0.72499,4,0
162.7,0.72987,4,0
162.8,0.67617,4,0
162.91,0.60783,4,0
163.01,0.56389,4,0
163.12,0.51996,4,0
163.23,0.32469,4,0
163.33,0.22706,4,0
163.44,0.0025012,4,0
163.55,-0.15859,4,0
163.65,-0.21717,4,0
163.76,-0.30016,4,0
163.87,-0.51007,4,0
163.97,-0.4222,4,0
164.08,-0.24646,4,0
164.18,-0.3685,4,0
164.29,-0.22205,4,0
164.61,0.012264,4,0
164.71,0.20753,4,0
164.82,0.34422,4,0
164.93,0.61271,4,0
165.03,0.8812,4,0
165.14,0.86167,4,0
165.25,1.0325,4,0
165.35,1.0618,4,0
165.46,1.2278,4,0
165.57,1.0032,4,0
165.67,0.9593,4,0
165.78,0.80797,4,0
165.88,0.62247,4,0
165.98,0.52484,4,0
166.09,0.23682,4,0
166.2,-0.080487,4,0
166.31,-0.27575,4,0
166.41,-0.3441,4,0
166.52,-0.59794,4,0
166.63,-0.64188,4,0
166.73,-0.71022,4,0
166.84,-0.57353,4,0
166.95,-0.61259,4,0
167.06,-0.53448,4,0
167.17,-0.41244,4,0
167.28,-0.13419,4,0
167.38,0.051318,4,0
167.48,0.15383,4,0
167.59,0.46138,4,0
167.7,0.51019,4,0
167.8,0.68105,4,0
167.91,0.67617,4,0
168.01,0.73963,4,0
168.12,0.65664,4,0
168.22,0.59318,4,0
168.33,0.49067,4,0
168.43,0.54436,4,0
168.54,0.30516,4,0
168.65,0.13431,4,0
168.75,-0.012144,4,0
168.86,-0.09025,4,0
168.96,-0.16347,4,0
169.07,-0.31481,4,0
169.18,-0.33921,4,0
169.28,-0.38315,4,0
169.39,-0.22205,4,0
169.5,-0.32457,4,0
169.6,-0.17812,4,0
169.71,-0.14883,4,0
169.81,-0.056079,4,0
169.92,0.080608,4,0
170.02,0.19289,4,0
170.12,0.31493,4,0
170.23,0.61759,4,0
170.34,0.56877,4,0
170.44,0.71522,4,0
170.55,0.81774,4,0
170.65,0.85191,4,0
170.76,0.8275,4,0
170.86,0.78845,4,0
170.97,0.81286,4,0
171.07,0.7738,4,0
171.18,0.50043,4,0
171.28,0.31981,4,0
171.39,0.11478,4,0
171.5,0.012264,4,0
171.61,-0.21229,4,0
171.71,-0.28063,4,0
171.81,-0.39291,4,0
171.92,-0.54424,4,0
172.03,-0.70046,4,0
172.13,-0.64676,4,0
172.24,-0.68093,4,0
172.34,-0.54424,4,0
172.44,-0.46126,4,0
172.55,-0.30992,4,0
172.66,-0.43685,4,0
172.76,-0.15859,4,0
172.87,0.14407,4,0
172.97,0.34422,4,0
173.07,0.4809,4,0
173.18,0.60294,4,0
173.28,0.60783,4,0
173.39,0.80797,4,0
173.49,0.66152,4,0
173.6,0.63712,4,0
173.71,0.60294,4,0
173.82,0.59806,4,0
173.92,0.39303,4,0
174.03,0.32469,4,0
174.14,0.14895,4,0
174.24,-0.065842,4,0
174.35,-0.20741,4,0
174.45,-0.31969,4,0
174.56,-0.44173,4,0
174.67,-0.50031,4,0
174.77,-0.43197,4,0
174.87,-0.51984,4,0
174.98,-0.49055,4,0
175.09,-0.38803,4,0
175.19,-0.33433,4,0
175.3,-0.24646,4,0
175.4,-0.070724,4,0
175.51,0.19777,4,0
175.61,0.32957,4,0
175.72,0.36862,4,0
175.83,0.61271,4,0
175.93,0.79333,4,0
176.03,0.89584,4,0
176.14,0.98371,4,0
176.25,0.78357,4,0
176.36,0.74451,4,0
176.46,0.642,4,0
176.57,0.49555,4,0
176.67,0.43209,4,0
176.78,0.22218,4,0
176.88,-0.085369,4,0
177,-0.25134,4,0
177.1,-0.30992,4,0
177.21,-0.55889,4,0
177.32,-0.57353,4,0
177.48,-0.63211,4,0
177.58,-0.67117,4,0
177.69,-0.67605,4,0
177.8,-0.46126,4,0
177.91,-0.49543,4,0
178.02,-0.31969,4,0
178.13,-0.15859,4,0
178.24,-0.080487,4,0
178.35,0.046436,4,0
178.46,0.32469,4,0
178.57,0.37839,4,0
178.68,0.5346,4,0
178.79,0.68593,4,0
178.9,0.66152,4,0
179.01,0.78845,4,0
179.12,0.86167,4,0
179.23,0.76404,4,0
179.35,0.70058,4,0
179.46,0.79333,4,0
179.57,0.81286,4,0
179.68,1.0228,4,0
180,2.1992,4,0
180.11,2.4433,4,0
180.21,2.9803,4,0
180.32,3.8004,4,0
180.44,4.3667,4,0
180.54,5.0599,4,0
180.65,5.1771,4,0
180.76,5.7384,4,0
180.87,6.0167,4,0
180.98,6.212,4,0
181.09,6.2852,4,0
181.2,6.3535,4,0
181.31,6.1485,4,0
181.42,5.9776,4,0
181.53,5.714,4,0
181.64,5.5432,4,0
181.76,5.2063,4,0
181.87,4.9378,4,0
181.97,4.7182,4,0
182.08,4.6059,4,0
182.19,4.313,4,0
182.3,4.2593,4,0
182.41,4.2984,4,0
182.52,4.4204,4,0
182.63,4.4594,4,0
182.74,4.5913,4,0
182.85,4.6547,4,0
182.95,4.8549,4,0
183.06,5.1722,4,0
183.17,5.387,4,0
183.28,5.6018,4,0
183.39,5.6945,4,0
183.5,5.8458,4,0
183.61,6.002,4,0
183.72,6.1631,4,0
183.84,6.2852,4,0
183.94,6.2949,4,0
184.05,6.0899,4,0
184.16,6.168,4,0
184.26,5.9776,4,0
184.37,5.8214,4,0
184.48,5.7092,4,0
184.59,5.6408,4,0
184.7,5.426,4,0
184.81,5.2698,4,0
184.92,5.2112,4,0
185.03,5.016,4,0
185.14,5.0111,4,0
185.25,4.85,4,0
185.36,4.8305,4,0
185.47,4.7279,4,0
185.58,4.7133,4,0
185.69,4.5815,4,0
185.8,4.6254,4,0
185.91,4.6986,4,0
186.02,4.7865,4,0
186.12,4.8451,4,0
186.24,4.9525,4,0
186.34,5.0111,4,0
186.46,5.1282,4,0
186.56,5.1038,4,0
186.67,5.221,4,0
186.78,5.3284,4,0
186.89,5.4309,4,0
186.99,5.4846,4,0
187.1,5.6018,4,0
187.21,5.6506,4,0
187.32,5.7482,4,0
187.43,5.7433,4,0
187.53,5.8702,4,0
187.64,5.8995,4,0
187.75,5.8605,4,0
187.86,5.8361,4,0
187.97,5.7677,4,0
188.08,5.7628,4,0
188.19,5.7336,4,0
188.3,5.714,4,0
188.41,5.6555,4,0
188.52,5.6799,4,0
188.63,5.509,4,0
188.74,5.4309,4,0
188.85,5.4163,4,0
188.96,5.4016,4,0
189.07,5.2698,4,0
189.18,5.2259,4,0
189.29,5.2405,4,0
189.4,5.0892,4,0
189.51,5.0697,4,0
189.62,5.1673,4,0
189.73,5.2015,4,0
189.84,5.0794,4,0
189.95,5.1331,4,0
190.06,4.9574,4,0
190.17,5.1819,4,0
190.28,5.2015,4,0
190.39,5.4065,4,0
190.5,5.4455,4,0
190.61,5.4407,4,0
190.72,5.5676,4,0
190.83,5.7433,4,0
190.94,5.5432,4,0
191.05,5.7531,4,0
191.16,5.8361,4,0
191.27,5.8361,4,0
191.38,5.7775,4,0
191.49,5.8117,4,0
191.6,5.8117,4,0
191.71,5.9484,4,0
191.82,5.9337,4,0
191.93,5.841,4,0
192.04,5.797,4,0
192.15,5.8702,4,0
192.26,5.7726,4,0
192.37,5.7873,4,0
192.48,5.6359,4,0
192.59,5.6506,4,0
192.7,5.4944,4,0
192.81,5.5188,4,0
192.92,5.4602,4,0
193.02,5.426,4,0
193.13,5.26,4,0
193.24,5.1624,4,0
193.35,5.0989,4,0
193.46,5.0843,4,0
193.57,4.8793,4,0
193.68,4.889,4,0
193.79,4.8695,4,0
193.9,4.9183,4,0
194.01,4.8939,4,0
194.12,4.7914,4,0
194.23,4.8402,4,0
194.34,4.9867,4,0
194.45,5.0697,4,0
194.56,5.0257,4,0
194.67,5.0257,4,0
194.78,5.3284,4,0
194.89,5.4455,4,0
195,5.631,4,0
195.11,5.5236,4,0
195.22,5.6603,4,0
195.32,5.8263,4,0
195.43,5.8068,4,0
195.72,6.0118,4,0
195.83,5.9874,4,0
195.94,5.9679,4,0
196.05,5.9776,4,0
196.17,5.9581,4,0
196.27,5.9825,4,0
196.38,5.8849,4,0
196.49,5.8702,4,0
196.6,5.5969,4,0
196.71,5.6896,4,0
196.82,5.6457,4,0
196.93,5.4895,4,0
197.04,5.4407,4,0
197.15,5.2405,4,0
197.26,5.2747,4,0
197.37,5.0989,4,0
197.48,5.0208,4,0
197.59,4.9281,4,0
197.7,4.8646,4,0
197.81,4.9671,4,0
197.92,4.8402,4,0
198.03,4.8793,4,0
198.15,4.9964,4,0
198.26,4.9964,4,0
198.36,5.1136,4,0
198.47,5.1136,4,0
198.58,5.2942,4,0
198.7,5.387,4,0
198.8,5.4553,4,0
198.91,5.509,4,0
199.02,5.592,4,0
199.13,5.7189,4,0
199.24,5.7043,4,0
199.35,5.8654,4,0
199.46,5.8995,4,0
199.57,5.9532,4,0
199.68,6.085,4,0
199.79,5.9288,4,0
199.9,5.9435,4,0
200.01,5.9337,4,0
200.12,5.8605,4,0
200.23,5.7531,4,0
200.34,5.8556,4,0
200.44,5.6652,4,0
200.55,5.6408,4,0
200.67,5.4797,4,0
200.77,5.4114,4,0
200.89,5.4114,4,0
200.99,5.3284,4,0
201.1,5.1966,4,0
201.21,5.0892,4,0
201.32,5.0648,4,0
201.43,5.0208,4,0
201.54,4.8842,4,0
201.65,4.8988,4,0
201.76,4.9183,4,0
201.87,4.8353,4,0
201.98,4.8597,4,0
202.09,4.8158,4,0
202.2,4.9037,4,0
202.31,4.8549,4,0
202.42,4.8744,4,0
202.53,4.9134,4,0
202.65,4.972,4,0
202.76,5.1087,4,0
202.87,5.2747,4,0
202.98,5.3626,4,0
203.09,5.3284,4,0
203.19,5.5432,4,0
203.3,5.5529,4,0
203.41,5.7482,4,0
203.52,5.758,4,0
203.63,5.7873,4,0
203.74,5.9093,4,0
203.85,5.9874,4,0
203.96,5.9239,4,0
204.07,6.046,4,0
204.18,5.963,4,0
204.29,5.9288,4,0
204.41,5.8361,4,0
204.51,5.7726,4,0
204.62,5.6945,4,0
204.73,5.6213,4,0
204.84,5.5236,4,0
204.95,5.426,4,0
205.06,5.3528,4,0
205.17,5.2405,4,0
205.28,5.0745,4,0
205.39,5.0501,4,0
205.5,4.9574,4,0
205.61,5.0355,4,0
205.72,4.8353,4,0
205.83,4.8646,4,0
205.94,4.7426,4,0
206.05,4.9525,4,0
206.16,5.0648,4,0
206.27,4.9525,4,0
206.37,5.1331,4,0
206.49,4.9964,4,0
206.59,5.2259,4,0
206.71,5.4211,4,0
206.82,5.4699,4,0
206.93,5.6652,4,0
207.03,5.8214,4,0
207.14,5.6896,4,0
207.25,6.0069,4,0
207.36,6.0313,4,0
207.47,5.9532,4,0
207.58,5.9239,4,0
207.69,6.085,4,0
207.8,5.8995,4,0
207.92,5.9239,4,0
208.03,5.9239,4,0
208.14,5.8849,4,0
208.24,5.6945,4,0
208.35,5.7628,4,0
208.46,5.4895,4,0
208.57,5.5236,4,0
208.68,5.2991,4,0
208.79,5.2844,4,0
208.9,5.0501,4,0
209.01,5.0989,4,0
209.12,4.8549,4,0
209.23,4.8939,4,0
209.34,4.8549,4,0
209.45,4.8939,4,0
209.55,4.7279,4,0
209.66,4.4643,4,0
209.77,4.3032,4,0
209.88,3.9127,4,0
209.99,3.6491,4,0
210.1,3.0096,4,0
210.21,2.6679,4,0
210.31,2.2285,4,0
210.42,1.633,4,0
210.53,1.4231,4,0
210.64,0.96907,4,0
210.75,0.6957,4,0
210.86,0.29052,4,0
210.96,0.16848,4,0
211.07,0.046436,4,0
211.18,-0.06096,4,0
211.48,0.19777,4,0
211.59,0.28564,4,0
211.69,0.59806,4,0
211.8,0.80797,4,0
211.91,1.0667,4,0
212.02,1.218,4,0
212.13,1.301,4,0
212.24,1.4572,4,0
212.35,1.6623,4,0
212.46,1.5646,4,0
212.57,1.6916,4,0
212.68,1.5793,4,0
212.78,1.4865,4,0
212.89,1.2424,4,0
213,1.0423,4,0
213.11,0.8275,4,0
213.22,0.65664,4,0
213.33,0.52972,4,0
213.44,0.15871,4,0
213.56,0.070844,4,0
213.66,-0.09025,4,0
213.77,-0.31481,4,0
213.88,-0.45149,4,0
213.99,-0.32457,4,0
214.1,-0.40268,4,0
214.21,-0.29528,4,0
214.32,-0.27575,4,0
214.43,-0.21229,4,0
214.53,-0.22205,4,0
214.64,-0.03167,4,0
214.75,-0.017025,4,0
214.86,0.15383,4,0
214.97,0.31981,4,0
215.08,0.37839,4,0
215.19,0.60294,4,0
215.36,0.72499,4,0
215.45,0.73963,4,0
215.56,0.86167,4,0
215.66,0.88608,4,0
215.77,0.7738,4,0
215.88,0.68105,4,0
215.99,0.61759,4,0
216.1,0.52972,4,0
216.2,0.36374,4,0
216.31,0.2417,4,0
216.42,0.14407,4,0
216.53,-0.1049,4,0
216.63,-0.14883,4,0
216.75,-0.31481,4,0
216.85,-0.37827,4,0
216.96,-0.35874,4,0
217.07,-0.51984,4,0
217.17,-0.50031,4,0
217.28,-0.47102,4,0
217.38,-0.35874,4,0
217.49,-0.33921,4,0
217.6,-0.24158,4,0
217.71,-0.11954,4,0
217.82,-0.012144,4,0
217.92,0.13919,4,0
218.03,0.30516,4,0
218.14,0.62247,4,0
218.25,0.54436,4,0
218.36,0.66641,4,0
218.46,0.7201,4,0
218.57,0.67129,4,0
218.67,0.79821,4,0
218.78,0.81286,4,0
218.89,0.65176,4,0
218.99,0.37839,4,0
219.11,0.50531,4,0
219.21,0.51507,4,0
219.32,0.26611,4,0
219.43,0.21241,4,0
219.53,-0.021907,4,0
219.64,-0.0023805,4,0
219.74,-0.15371,4,0
219.85,-0.32457,4,0
219.96,-0.1293,4,0
220.07,-0.33433,4,0
220.17,-0.35874,4,0
220.28,-0.39291,4,0
220.4,-0.17812,4,0
220.5,-0.28552,4,0
220.61,-0.19276,4,0
220.72,-0.080487,4,0
220.82,0.036673,4,0
220.93,0.31005,4,0
221.04,0.38327,4,0
221.15,0.48578,4,0
221.25,0.57854,4,0
221.36,0.66641,4,0
221.46,0.81774,4,0
221.57,0.81286,4,0
221.67,0.78357,4,0
221.79,0.7201,4,0
221.89,0.76892,4,0
222,0.53948,4,0
222.11,0.51996,4,0
222.21,0.35398,4,0
222.32,0.12942,4,0
222.43,0.012264,4,0
222.53,-0.18788,4,0
222.64,-0.30992,4,0
222.74,-0.47102,4,0
222.86,-0.43197,4,0
222.96,-0.64188,4,0
223.07,-0.66628,4,0
223.18,-0.65164,4,0
223.28,-0.64676,4,0
223.39,-0.60771,4,0
223.5,-0.45149,4,0
223.61,-0.39779,4,0
223.71,-0.183,4,0
223.81,-0.11466,4,0
223.93,0.085489,4,0
224.03,0.3491,4,0
224.14,0.46138,4,0
224.25,0.57854,4,0
224.35,0.61271,4,0
224.46,0.71522,4,0
224.57,0.76404,4,0
224.67,0.73963,4,0
224.78,0.74939,4,0
224.89,0.59318,4,0
225,0.52972,4,0
225.1,0.41256,4,0
225.21,0.25635,4,0
225.32,0.23194,4,0
225.43,0.0073828,4,0
225.54,-0.13907,4,0
225.64,-0.16836,4,0
225.75,-0.3441,4,0
225.85,-0.32945,4,0
225.97,-0.35874,4,0
226.07,-0.44173,4,0
226.18,-0.48566,4,0
226.29,-0.33433,4,0
226.4,-0.30016,4,0
226.5,-0.18788,4,0
226.61,-0.036552,4,0
226.72,0.026909,4,0
226.82,0.11478,4,0
226.93,0.45161,4,0
227.23,0.72499,4,0
227.34,0.70546,4,0
227.45,0.81774,4,0
227.55,0.92025,4,0
227.66,0.8812,4,0
227.77,0.73475,4,0
227.88,0.70058,4,0
227.98,0.5883,4,0
228.09,0.35886,4,0
228.2,0.12942,4,0
228.31,0.085489,4,0
228.42,-0.11466,4,0
228.53,-0.32457,4,0
228.63,-0.43197,4,0
228.74,-0.55401,4,0
228.85,-0.62723,4,0
228.96,-0.81273,4,0
229.06,-0.72486,4,0
229.17,-0.74927,4,0
229.28,-0.67605,4,0
229.38,-0.45637,4,0
229.49,-0.44173,4,0
229.6,-0.35874,4,0
229.71,-0.13907,4,0
229.81,0.012264,4,0
229.92,0.27099,4,0
230.02,0.42232,4,0
230.13,0.54436,4,0
230.24,0.76892,4,0
230.35,0.73475,4,0
230.45,0.77868,4,0
230.57,0.84703,4,0
230.67,0.78357,4,0
230.78,0.60294,4,0
230.89,0.46138,4,0
230.99,0.44185,4,0
231.11,0.2417,4,0
231.21,-0.06096,4,0
231.31,-0.15371,4,0
231.42,-0.30016,4,0
231.54,-0.49055,4,0
231.64,-0.68093,4,0
231.75,-0.7688,4,0
231.86,-0.75415,4,0
231.97,-0.72975,4,0
232.08,-0.72975,4,0
232.18,-0.63211,4,0
232.28,-0.57353,4,0
232.39,-0.30504,4,0
232.5,-0.27575,4,0
232.61,-0.012144,4,0
232.71,0.15871,4,0
232.82,0.35398,4,0
232.92,0.56389,4,0
233.03,0.62247,4,0
233.14,0.92025,4,0
233.25,0.83726,4,0
233.36,0.90072,4,0
233.47,0.78357,4,0
233.57,0.63223,4,0
233.68,0.56389,4,0
233.78,0.52972,4,0
233.9,0.36374,4,0
234.01,0.036673,4,0
234.11,-0.13907,4,0
234.21,-0.21229,4,0
234.32,-0.41244,4,0
234.43,-0.56865,4,0
234.54,-0.61747,4,0
234.65,-0.5833,4,0
234.75,-0.69557,4,0
234.86,-0.5833,4,0
234.96,-0.57353,4,0
235.07,-0.51007,4,0
235.18,-0.38315,4,0
235.29,-0.38315,4,0
235.39,-0.14883,4,0
235.51,0.090371,4,0
235.61,0.22218,4,0
235.71,0.39791,4,0
235.82,0.47602,4,0
235.93,0.57854,4,0
236.03,0.78845,4,0
236.14,0.83726,4,0
236.25,0.81774,4,0
236.36,0.74939,4,0
236.46,0.69081,4,0
236.57,0.75428,4,0
236.68,0.54436,4,0
236.78,0.42232,4,0
236.89,0.30516,4,0
237,0.1099,4,0
237.11,-0.036552,4,0
237.22,-0.075605,4,0
237.33,-0.33433,4,0
237.44,-0.37339,4,0
237.54,-0.45149,4,0
237.64,-0.41732,4,0
237.76,-0.4759,4,0
237.86,-0.55401,4,0
237.97,-0.50519,4,0
238.08,-0.44661,4,0
238.19,-0.085369,4,0
238.3,-0.183,4,0
238.41,0.036673,4,0
238.51,0.10502,4,0
238.62,0.21729,4,0
238.73,0.38327,4,0
238.84,0.69081,4,0
238.94,0.74939,4,0
239.04,0.87632,4,0
239.15,0.92513,4,0
239.26,0.76892,4,0
239.37,0.83726,4,0
239.48,0.86655,4,0
239.58,1.0276,4,0
239.69,1.1887,4,0
239.79,1.2815,4,0
239.9,1.5695,4,0
240.01,1.9015,4,0
240.12,2.2822,4,0
240.22,2.7997,4,0
240.33,3.3367,4,0
240.44,3.6735,4,0
240.54,4.0543,4,0
240.65,4.5864,4,0
240.76,4.8353,4,0
240.86,5.0697,4,0
240.97,5.26,4,0
241.08,5.3479,4,0
241.2,5.3821,4,0
241.3,5.3381,4,0
241.41,5.1478,4,0
241.51,5.0697,4,0
241.62,4.9525,4,0
241.73,4.806,4,0
241.83,4.6059,4,0
241.94,4.4546,4,0
242.05,4.2886,4,0
242.16,4.1812,4,0
242.27,4.313,4,0
242.38,4.1519,4,0
242.49,4.3813,4,0
242.59,4.3569,4,0
242.7,4.3813,4,0
243.01,4.9183,4,0
243.12,5.0745,4,0
243.23,5.3333,4,0
243.33,5.5627,4,0
243.44,5.5334,4,0
243.54,5.7238,4,0
243.66,5.758,4,0
243.76,5.8263,4,0
243.87,5.7921,4,0
243.97,5.8995,4,0
244.08,5.7921,4,0
244.19,5.8117,4,0
244.3,5.6799,4,0
244.4,5.6213,4,0
244.51,5.4651,4,0
244.61,5.3333,4,0
244.73,5.1966,4,0
244.83,5.2356,4,0
244.94,5.0208,4,0
245.05,5.0404,4,0
245.15,4.7768,4,0
245.26,4.8451,4,0
245.37,4.85,4,0
245.48,4.8109,4,0
245.59,4.8549,4,0
245.7,4.9281,4,0
245.8,4.9427,4,0
245.91,5.0355,4,0
246.02,5.1917,4,0
246.12,4.9818,4,0
246.23,5.2844,4,0
246.34,5.4455,4,0
246.45,5.4504,4,0
246.55,5.6506,4,0
246.66,5.6262,4,0
246.77,5.6896,4,0
246.87,5.841,4,0
246.98,5.8361,4,0
247.1,5.8898,4,0
247.21,5.8507,4,0
247.31,5.8849,4,0
247.42,5.758,4,0
247.52,5.8995,4,0
247.63,5.6994,4,0
247.74,5.6457,4,0
247.84,5.6115,4,0
247.95,5.4602,4,0
248.06,5.4553,4,0
248.16,5.2649,4,0
248.27,5.1868,4,0
248.38,5.1819,4,0
248.48,5.0501,4,0
248.59,4.9476,4,0
248.7,4.889,4,0
248.81,4.933,4,0
248.91,4.8109,4,0
249.02,4.8353,4,0
249.13,4.85,4,0
249.23,4.8451,4,0
249.35,4.8353,4,0
249.45,4.8256,4,0
249.55,4.8256,4,0
249.66,4.8597,4,0
249.77,4.8646,4,0
249.88,4.9378,4,0
249.99,5.0648,4,0
250.1,5.0745,4,0
250.2,5.2698,4,0
250.32,5.3381,4,0
250.42,5.4504,4,0
250.54,5.6555,4,0
250.64,5.6457,4,0
250.75,5.8165,4,0
250.85,5.8507,4,0
250.96,5.9825,4,0
251.07,5.9435,4,0
251.18,5.9288,4,0
251.28,5.9679,4,0
251.39,5.9728,4,0
251.49,5.7921,4,0
251.6,5.9337,4,0
251.7,5.8214,4,0
251.81,5.8117,4,0
251.92,5.6994,4,0
252.03,5.5481,4,0
252.13,5.4895,4,0
252.24,5.4504,4,0
252.35,5.221,4,0
252.45,5.0794,4,0
252.57,5.055,4,0
252.67,5.0208,4,0
252.78,4.8793,4,0
252.89,4.8988,4,0
252.99,4.8158,4,0
253.1,5.0111,4,0
253.21,4.8402,4,0
253.32,4.9378,4,0
253.43,5.1185,4,0
253.54,5.1526,4,0
253.64,5.221,4,0
253.75,5.2698,4,0
253.85,5.5822,4,0
253.96,5.7775,4,0
254.07,5.714,4,0
254.18,5.8068,4,0
254.29,5.9825,4,0
254.39,6.0509,4,0
254.5,6.0313,4,0
254.61,5.9923,4,0
254.71,6.002,4,0
254.82,5.9142,4,0
254.92,5.9386,4,0
255.03,5.8117,4,0
255.14,5.6164,4,0
255.25,5.5773,4,0
255.35,5.4651,4,0
255.46,5.3235,4,0
255.57,5.1087,4,0
255.68,5.0208,4,0
255.79,4.9818,4,0
255.9,4.9623,4,0
256,4.8109,4,0
256.11,4.8207,4,0
256.22,4.9818,4,0
256.32,4.9476,4,0
256.43,4.9818,4,0
256.54,5.0599,4,0
256.65,5.1624,4,0
256.75,5.3821,4,0
256.87,5.4846,4,0
256.97,5.675,4,0
257.07,5.7043,4,0
257.18,5.9142,4,0
257.29,5.8751,4,0
257.39,5.88,4,0
257.5,6.046,4,0
257.61,5.9825,4,0
257.72,5.9581,4,0
257.82,5.8849,4,0
257.93,5.9386,4,0
258.03,5.7873,4,0
258.14,5.8263,4,0
258.25,5.6506,4,0
258.37,5.5041,4,0
258.65,5.0404,4,0
258.75,5.0648,4,0
258.86,5.1087,4,0
258.97,4.8207,4,0
259.08,4.7963,4,0
259.18,4.85,4,0
259.29,4.9476,4,0
259.4,4.8793,4,0
259.5,5.055,4,0
259.6,5.1624,4,0
259.72,5.1624,4,0
259.82,5.4407,4,0
259.93,5.4846,4,0
260.03,5.7189,4,0
260.33,6.0411,4,0
260.38,6.1046,4,0
260.49,5.9874,4,0
260.59,6.0899,4,0
260.7,6.0606,4,0
260.8,6.1143,4,0
260.91,6.0362,4,0
261.01,5.9288,4,0
261.12,5.9337,4,0
261.22,5.7384,4,0
261.33,5.5871,4,0
261.44,5.5383,4,0
261.54,5.3284,4,0
261.65,5.2698,4,0
261.75,5.1722,4,0
261.86,4.972,4,0
261.96,5.0013,4,0
262.07,4.9086,4,0
262.17,4.8109,4,0
262.28,4.7963,4,0
262.38,4.7621,4,0
262.49,4.5473,4,0
262.6,4.5571,4,0
262.7,4.8451,4,0
262.8,4.7377,4,0
262.91,4.7426,4,0
263.02,4.8842,4,0
263.12,4.8597,4,0
263.23,4.9671,4,0
263.33,5.0306,4,0
263.44,5.0306,4,0
263.54,5.0794,4,0
263.65,5.2552,4,0
263.75,5.3235,4,0
263.86,5.4211,4,0
263.97,5.4504,4,0
264.07,5.5041,4,0
264.18,5.5334,4,0
264.29,5.631,4,0
264.39,5.6994,4,0
264.49,5.7287,4,0
264.6,5.6408,4,0
264.71,5.7433,4,0
264.81,5.7384,4,0
264.92,5.7092,4,0
265.02,5.7482,4,0
265.13,5.6066,4,0
265.23,5.6213,4,0
265.34,5.675,4,0
265.44,5.509,4,0
265.55,5.4748,4,0
265.65,5.3577,4,0
265.76,5.4699,4,0
265.86,5.387,4,0
265.97,5.26,4,0
266.07,5.2552,4,0
266.18,5.1478,4,0
266.29,5.1771,4,0
266.39,5.0452,4,0
266.5,5.055,4,0
266.6,4.9427,4,0
266.71,4.8402,4,0
266.81,4.9037,4,0
266.92,4.9818,4,0
267.02,4.8305,4,0
267.13,4.8549,4,0
267.23,4.9915,4,0
267.34,4.9623,4,0
267.44,4.9281,4,0
267.55,5.0306,4,0
267.65,5.016,4,0
267.76,5.055,4,0
267.87,5.2259,4,0
267.97,5.2698,4,0
268.07,5.3186,4,0
268.18,5.3089,4,0
268.29,5.3626,4,0
268.39,5.5871,4,0
268.5,5.6555,4,0
268.6,5.5871,4,0
268.71,5.7238,4,0
268.81,5.7531,4,0
268.92,5.7336,4,0
269.02,5.7531,4,0
269.13,5.8947,4,0
269.24,5.9728,4,0
269.34,5.8019,4,0
269.44,5.841,4,0
269.55,5.714,4,0
269.66,5.4163,4,0
269.76,4.9134,4,0
269.87,4.6254,4,0
269.97,4.191,4,0
270.08,3.6052,4,0
270.18,3.034,4,0
270.29,2.5995,4,0
270.39,2.1163,4,0
270.5,1.7355,4,0
270.6,1.3108,4,0
270.71,0.79821,4,0
270.81,0.58342,4,0
270.92,0.20753,4,0
271.02,0.075726,4,0
271.13,-0.0072622,4,0
271.24,-0.046315,4,0
271.34,-0.021907,4,0
271.45,-0.13419,4,0
271.55,0.031791,4,0
271.66,0.17336,4,0
271.76,0.2954,4,0
271.87,0.55901,4,0
271.97,0.66152,4,0
272.09,0.83238,4,0
272.19,0.90561,4,0
272.29,1.1058,4,0
272.4,1.0521,4,0
272.5,1.1839,4,0
272.61,0.90561,4,0
272.72,1.1253,4,0
272.82,0.75428,4,0
272.94,0.86655,4,0
273.03,0.73475,4,0
273.14,0.57365,4,0
273.24,0.33445,4,0
273.35,0.10502,4,0
273.46,0.070844,4,0
273.56,-0.17324,4,0
273.67,-0.041434,4,0
273.77,-0.31481,4,0
273.88,-0.48566,4,0
273.98,-0.55401,4,0
274.09,-0.4759,4,0
274.19,-0.54913,4,0
274.3,-0.51984,4,0
274.41,-0.53448,4,0
274.52,-0.41244,4,0
274.62,-0.32457,4,0
274.72,-0.24646,4,0
274.83,-0.051197,4,0
274.93,-0.051197,4,0
275.04,0.13431,4,0
275.14,0.27099,4,0
275.25,0.4028,4,0
275.36,0.52484,4,0
275.46,0.73475,4,0
275.57,0.76892,4,0
275.67,0.85191,4,0
275.78,0.77868,4,0
275.88,0.81774,4,0
275.99,0.83726,4,0
276.09,0.76892,4,0
276.21,0.61271,4,0
276.31,0.4809,4,0
276.41,0.33934,4,0
276.52,0.30028,4,0
276.62,0.036673,4,0
276.73,-0.056079,4,0
276.83,-0.20741,4,0
276.94,-0.31481,4,0
277.04,-0.32945,4,0
277.15,-0.33921,4,0
277.25,-0.52472,4,0
277.36,-0.72975,4,0
277.47,-0.5833,4,0
277.57,-0.50031,4,0
277.68,-0.53936,4,0
277.79,-0.42708,4,0
277.89,-0.28552,4,0
277.99,-0.21717,4,0
278.1,-0.20741,4,0
278.21,0.065963,4,0
278.31,0.036673,4,0
278.42,0.23194,4,0
278.52,0.34422,4,0
278.63,0.52484,4,0
278.74,0.51996,4,0
278.84,0.61759,4,0
278.95,0.69081,4,0
279.05,0.73475,4,0
279.16,0.70058,4,0
279.26,0.76404,4,0
279.37,0.78357,4,0
279.48,0.75916,4,0
279.58,0.72499,4,0
279.69,0.6957,4,0
279.79,0.50531,4,0
279.9,0.39303,4,0
280,0.41744,4,0
280.11,0.33934,4,0
280.22,0.13919,4,0
280.32,0.012264,4,0
280.43,0.026909,4,0
280.53,-0.15371,4,0
280.64,-0.41244,4,0
280.74,-0.37827,4,0
280.85,-0.37339,4,0
280.95,-0.33921,4,0
281.07,-0.35874,4,0
281.17,-0.3685,4,0
281.27,-0.27575,4,0
281.38,-0.30016,4,0
281.48,-0.03167,4,0
281.59,-0.12442,4,0
281.69,0.017146,4,0
281.8,-0.026789,4,0
281.91,0.27099,4,0
282.01,0.15383,4,0
282.12,0.4272,4,0
282.22,0.4809,4,0
282.33,0.60783,4,0
282.43,0.56389,4,0
282.54,0.47114,4,0
282.64,0.57854,4,0
282.76,0.66641,4,0
282.86,0.55413,4,0
282.96,0.60294,4,0
283.07,0.54925,4,0
283.17,0.49067,4,0
283.28,0.39303,4,0
283.38,0.43209,4,0
283.49,0.15871,4,0
283.6,0.1636,4,0
283.7,-0.041434,4,0
283.81,-0.03167,4,0
283.91,-0.12442,4,0
284.02,-0.21229,4,0
284.12,-0.3685,4,0
284.23,-0.27087,4,0
284.34,-0.33433,4,0
284.44,-0.38315,4,0
284.55,-0.39291,4,0
284.65,-0.3685,4,0
284.76,-0.49055,4,0
284.86,-0.24646,4,0
284.96,-0.080487,4,0
285.07,-0.24158,4,0
285.18,-0.14395,4,0
285.28,0.041554,4,0
285.39,0.031791,4,0
285.5,0.19777,4,0
285.6,0.33445,4,0
285.7,0.34422,4,0
285.81,0.43697,4,0
285.91,0.69081,4,0
286.03,0.51996,4,0
286.13,0.67617,4,0
286.24,0.57854,4,0
286.34,0.7201,4,0
286.44,0.63223,4,0
286.55,0.60783,4,0
286.65,0.65176,4,0
286.76,0.48578,4,0
286.88,0.46626,4,0
286.98,0.37839,4,0
287.08,0.46138,4,0
287.19,0.25147,4,0
287.29,0.10013,4,0
287.4,-0.021907,4,0
287.5,-0.14395,4,0
287.62,-0.183,4,0
287.72,-0.10001,4,0
287.82,-0.33921,4,0
287.93,-0.31969,4,0
288.03,-0.32457,4,0
288.14,-0.31969,4,0
288.24,-0.29528,4,0
288.35,-0.31481,4,0
288.47,-0.29528,4,0
288.57,-0.2367,4,0
288.67,-0.22205,4,0
288.77,-0.10978,4,0
288.88,0.22706,4,0
288.98,0.10013,4,0
289.09,0.30516,4,0
289.19,0.45649,4,0
289.31,0.43697,4,0
289.41,0.66641,4,0
289.52,0.61759,4,0
289.62,0.73963,4,0
289.72,0.7201,4,0
289.83,0.67129,4,0
289.93,0.84703,4,0
290.04,0.76892,4,0
290.16,0.79333,4,0
290.26,0.80309,4,0
290.36,0.73475,4,0
290.47,0.60294,4,0
290.57,0.50043,4,0
290.68,0.59318,4,0
290.78,0.43697,4,0
290.89,0.23194,4,0
291,0.17336,4,0
291.1,0.075726,4,0
291.21,0.0025012,4,0
291.31,-0.17812,4,0
291.42,-0.11466,4,0
291.52,-0.30992,4,0
291.63,-0.25134,4,0
291.74,-0.35386,4,0
291.84,-0.29528,4,0
291.95,-0.32457,4,0
292.05,-0.35874,4,0
292.15,-0.26111,4,0
292.26,-0.19276,4,0
292.36,-0.10001,4,0
292.47,-0.13907,4,0
292.59,0.012264,4,0
292.69,0.14407,4,0
292.79,0.25147,4,0
292.89,0.32469,4,0
293,0.48578,4,0
293.1,0.51996,4,0
293.21,0.55413,4,0
293.32,0.69081,4,0
293.43,0.75916,4,0
293.6,0.8812,4,0
293.66,0.8275,4,0
293.77,0.87632,4,0
293.88,0.77868,4,0
293.99,0.68593,4,0
294.1,0.68593,4,0
294.2,0.51996,4,0
294.31,0.34422,4,0
294.42,0.41256,4,0
294.53,0.22218,4,0
294.64,0.056199,4,0
294.74,-0.12442,4,0
294.85,-0.14395,4,0
294.96,-0.23182,4,0
295.06,-0.40268,4,0
295.18,-0.37339,4,0
295.28,-0.54913,4,0
295.39,-0.49543,4,0
295.5,-0.52472,4,0
295.6,-0.48078,4,0
295.71,-0.45637,4,0
295.82,-0.44173,4,0
295.92,-0.38803,4,0
296.03,-0.27087,4,0
296.14,-0.19765,4,0
296.25,-0.19765,4,0
296.36,-0.0023805,4,0
296.46,0.0025012,4,0
296.57,0.23682,4,0
296.69,0.35886,4,0
296.79,0.63223,4,0
296.9,0.63712,4,0
297,0.64688,4,0
297.11,0.70546,4,0
297.22,0.71034,4,0
297.33,0.77868,4,0
297.44,0.70546,4,0
297.55,0.62247,4,0
297.65,0.70058,4,0
297.76,0.63712,4,0
297.86,0.63712,4,0
297.97,0.44673,4,0
298.08,0.51996,4,0
298.2,0.37839,4,0
298.3,0.23682,4,0
298.41,0.090371,4,0
298.51,0.0025012,4,0
298.63,0.10013,4,0
298.74,-0.24158,4,0
298.85,-0.20253,4,0
298.96,-0.25623,4,0
299.07,-0.32945,4,0
299.18,-0.33433,4,0
299.28,-0.32945,4,0
299.39,-0.24158,4,0
299.5,0.026909,4,0
299.6,0.24658,4,0
299.71,0.7738,4,0
299.82,0.84703,4,0
299.92,1.5256,4,0
300.03,2.3847,4,0
300.14,2.5361,4,0
300.24,3.2195,4,0
300.35,4.1617,4,0
300.45,4.313,4,0
300.56,4.7133,4,0
300.67,5.0892,4,0
300.78,5.4016,4,0
300.88,5.5139,4,0
300.99,5.5578,4,0
301.09,5.5725,4,0
301.2,5.4114,4,0
301.31,5.3821,4,0
301.42,5.0989,4,0
301.53,5.0745,4,0
301.63,4.7914,4,0
301.73,4.6645,4,0
301.84,4.5473,4,0
302.14,4.3374,4,0
302.25,4.562,4,0
302.36,4.6791,4,0
302.46,4.8158,4,0
302.56,4.972,4,0
302.67,5.0794,4,0
302.78,5.3137,4,0
302.89,5.6945,4,0
302.99,5.8556,4,0
303.1,5.9484,4,0
303.21,6.2413,4,0
303.32,6.2705,4,0
303.43,6.2657,4,0
303.54,6.3389,4,0
303.65,6.4414,4,0
303.75,6.3291,4,0
303.86,6.2705,4,0
303.97,6.1534,4,0
304.07,5.9093,4,0
304.19,5.8312,4,0
304.29,5.6896,4,0
304.39,5.4553,4,0
304.5,5.3089,4,0
304.61,5.1234,4,0
304.72,5.1087,4,0
304.82,4.9867,4,0
304.93,4.9378,4,0
305.04,4.9378,4,0
305.15,4.8597,4,0
305.26,4.8939,4,0
305.36,5.1185,4,0
305.47,5.0892,4,0
305.58,4.9964,4,0
305.68,5.5822,4,0
305.79,5.3772,4,0
305.9,5.4895,4,0
306.01,5.6799,4,0
306.12,5.7287,4,0
306.23,5.9142,4,0
306.33,5.88,4,0
306.44,5.9484,4,0
306.55,5.9288,4,0
306.65,6.0802,4,0
306.76,6.0069,4,0
306.87,6.0265,4,0
306.97,5.9044,4,0
307.08,5.8312,4,0
307.2,5.7628,4,0
307.3,5.6115,4,0
307.4,5.5481,4,0
307.51,5.4992,4,0
307.62,5.3626,4,0
307.73,5.1917,4,0
307.84,5.1038,4,0
307.95,4.9134,4,0
308.06,4.8939,4,0
308.17,4.8451,4,0
308.27,4.9037,4,0
308.38,4.8988,4,0
308.48,4.8158,4,0
308.59,4.9086,4,0
308.7,4.8256,4,0
308.81,4.9086,4,0
308.91,4.9183,4,0
309.02,5.0501,4,0
309.13,5.0648,4,0
309.24,5.26,4,0
309.35,5.4602,4,0
309.45,5.5822,4,0
309.56,5.714,4,0
309.67,5.6799,4,0
309.77,5.7628,4,0
309.88,6.0069,4,0
309.99,5.7726,4,0
310.1,5.9142,4,0
310.21,5.8263,4,0
310.31,5.8263,4,0
310.42,5.9288,4,0
310.53,5.7189,4,0
310.64,5.6799,4,0
310.74,5.5139,4,0
310.85,5.3821,4,0
310.96,5.3626,4,0
311.07,5.1331,4,0
311.17,5.055,4,0
311.28,4.972,4,0
311.4,4.9183,4,0
311.51,4.7865,4,0
311.61,4.7963,4,0
311.72,4.7816,4,0
311.83,4.8256,4,0
311.94,4.8793,4,0
312.04,4.9623,4,0
312.15,4.85,4,0
312.25,4.972,4,0
312.36,5.0404,4,0
312.47,5.2307,4,0
312.58,5.2161,4,0
312.68,5.4358,4,0
312.79,5.4211,4,0
312.9,5.5139,4,0
313,5.6115,4,0
313.11,5.8214,4,0
313.22,5.9776,4,0
313.32,5.8507,4,0
313.43,5.8556,4,0
313.54,5.9484,4,0
313.65,5.8214,4,0
313.75,5.8117,4,0
313.86,5.7628,4,0
313.97,5.7336,4,0
314.08,5.631,4,0
314.19,5.6652,4,0
314.29,5.5334,4,0
314.4,5.3333,4,0
314.51,5.3235,4,0
314.62,5.2649,4,0
314.72,5.055,4,0
314.84,5.0745,4,0
314.94,4.9378,4,0
315.05,4.9232,4,0
315.16,4.8744,4,0
315.27,4.8744,4,0
315.37,4.9232,4,0
315.48,5.016,4,0
315.58,4.9574,4,0
315.69,5.0355,4,0
315.8,5.1282,4,0
315.91,5.3235,4,0
316.01,5.3918,4,0
316.12,5.5334,4,0
316.23,5.5969,4,0
316.33,5.6603,4,0
316.44,5.8898,4,0
316.55,5.9972,4,0
316.66,6.129,4,0
316.76,6.0313,4,0
316.87,6.0362,4,0
317.2,5.9874,4,0
317.26,5.9923,4,0
317.37,5.9874,4,0
317.48,5.8751,4,0
317.59,5.7775,4,0
317.69,5.6847,4,0
317.8,5.6408,4,0
317.91,5.4407,4,0
318.01,5.5236,4,0
318.12,5.2112,4,0
318.22,5.0892,4,0
318.33,4.9915,4,0
318.44,4.972,4,0
318.55,4.8939,4,0
318.65,4.8597,4,0
318.76,4.8451,4,0
318.87,4.8744,4,0
318.98,5.1087,4,0
319.08,5.0989,4,0
319.19,5.1966,4,0
319.3,5.2649,4,0
319.41,5.3577,4,0
319.52,5.5432,4,0
319.63,5.6408,4,0
319.73,5.7238,4,0
319.84,5.7726,4,0
319.94,5.6994,4,0
320.05,5.8556,4,0
320.16,5.8507,4,0
320.26,5.797,4,0
320.37,5.9972,4,0
320.49,5.7824,4,0
320.59,5.8117,4,0
320.69,5.7189,4,0
320.8,5.7287,4,0
320.91,5.5188,4,0
321.02,5.4114,4,0
321.13,5.387,4,0
321.23,5.2942,4,0
321.34,5.1185,4,0
321.45,4.9915,4,0
321.56,4.9818,4,0
321.66,4.9574,4,0
321.77,4.8012,4,0
321.88,4.85,4,0
321.98,4.7133,4,0
322.09,4.8988,4,0
322.2,4.806,4,0
322.31,4.9037,4,0
322.41,4.9037,4,0
322.52,5.0404,4,0
322.63,5.0648,4,0
322.73,5.1429,4,0
322.84,5.304,4,0
322.95,5.4846,4,0
323.06,5.5725,4,0
323.16,5.6359,4,0
323.27,5.8214,4,0
323.38,5.8214,4,0
323.49,5.8312,4,0
323.59,5.8165,4,0
323.7,5.8165,4,0
323.8,5.8654,4,0
323.91,5.88,4,0
324.02,5.8263,4,0
324.13,5.7238,4,0
324.24,5.675,4,0
324.34,5.6213,4,0
324.45,5.5529,4,0
324.55,5.4016,4,0
324.66,5.3479,4,0
324.77,5.2698,4,0
324.89,5.1771,4,0
324.99,4.9769,4,0
325.09,5.0208,4,0
325.2,4.8549,4,0
325.31,4.8451,4,0
325.41,4.8744,4,0
325.52,4.8402,4,0
325.63,4.9037,4,0
325.74,4.8695,4,0
325.85,4.8353,4,0
325.96,4.9818,4,0
326.07,5.0062,4,0
326.18,5.0989,4,0
326.29,5.1429,4,0
326.4,5.2844,4,0
326.5,5.4797,4,0
326.61,5.4797,4,0
326.72,5.6262,4,0
326.83,5.7433,4,0
326.93,5.7921,4,0
327.04,5.8947,4,0
327.14,5.9435,4,0
327.25,6.1436,4,0
327.36,5.797,4,0
327.47,5.9142,4,0
327.57,5.9288,4,0
327.68,5.7775,4,0
327.79,5.7238,4,0
327.89,5.5334,4,0
328,5.4455,4,0
328.11,5.426,4,0
328.22,5.1722,4,0
328.32,5.1819,4,0
328.43,5.2015,4,0
328.54,5.0697,4,0
328.65,4.933,4,0
328.76,4.7572,4,0
328.86,4.9134,4,0
328.97,4.8988,4,0
329.08,4.8744,4,0
329.19,5.0599,4,0
329.29,5.0062,4,0
329.4,4.9867,4,0
329.51,5.0208,4,0
329.61,4.9378,4,0
329.72,4.6986,4,0
329.83,4.3569,4,0
329.93,3.9615,4,0
330.04,3.6637,4,0
330.15,3.3708,4,0
330.26,2.5312,4,0
330.37,2.0772,4,0
330.48,1.672,4,0
330.58,1.0423,4,0
330.7,0.67617,4,0
330.8,0.39791,4,0
330.9,0.22218,4,0
331.01,0.080608,4,0
331.12,0.017146,4,0
331.37,0.11966,4,0
331.43,0.18312,4,0
331.53,0.43697,4,0
331.64,0.55413,4,0
331.75,0.92025,4,0
331.85,0.98371,4,0
331.96,1.3108,4,0
332.06,1.4182,4,0
332.17,1.5744,4,0
332.27,1.5207,4,0
332.38,1.5842,4,0
332.48,1.6086,4,0
332.59,1.6769,4,0
332.69,1.4426,4,0
332.8,1.2913,4,0
332.91,1.1985,4,0
333.01,0.98859,4,0
333.12,0.82262,4,0
333.22,0.50531,4,0
333.33,0.43697,4,0
333.43,0.13431,4,0
333.54,-0.021907,4,0
333.64,-0.10001,4,0
333.75,-0.32457,4,0
333.85,-0.41244,4,0
333.96,-0.45149,4,0
334.07,-0.54913,4,0
334.17,-0.48078,4,0
334.28,-0.38803,4,0
334.38,-0.14883,4,0
334.49,-0.20253,4,0
334.59,-0.075605,4,0
334.7,-0.075605,4,0
334.8,0.14895,4,0
334.91,0.33934,4,0
335.01,0.34422,4,0
335.12,0.49555,4,0
335.22,0.5883,4,0
335.33,0.642,4,0
335.43,0.80797,4,0
335.54,0.75428,4,0
335.65,0.83726,4,0
335.75,0.81774,4,0
335.85,0.76892,4,0
335.96,0.71522,4,0
336.07,0.59318,4,0
336.17,0.59318,4,0
336.28,0.38327,4,0
336.38,0.33934,4,0
336.49,0.188,4,0
336.59,-0.051197,4,0
336.7,-0.15371,4,0
336.8,-0.3441,4,0
336.91,-0.27087,4,0
337.01,-0.43197,4,0
337.12,-0.4759,4,0
337.23,-0.57353,4,0
337.33,-0.43197,4,0
337.43,-0.55401,4,0
337.54,-0.43197,4,0
337.65,-0.49055,4,0
337.75,-0.49055,4,0
337.86,-0.33921,4,0
337.96,-0.12442,4,0
338.07,-0.14395,4,0
338.17,-0.14395,4,0
338.28,0.22218,4,0
338.38,0.25147,4,0
338.49,0.44185,4,0
338.59,0.51996,4,0
338.7,0.66641,4,0
339,0.59806,4,0
339.1,0.9349,4,0
339.2,0.74939,4,0
339.31,0.58342,4,0
339.42,0.51996,4,0
339.52,0.48578,4,0
339.63,0.41744,4,0
339.73,0.40768,4,0
339.84,0.35886,4,0
339.94,0.13431,4,0
340.05,0.065963,4,0
340.15,-0.017025,4,0
340.26,0.051318,4,0
340.36,-0.22205,4,0
340.47,-0.4222,4,0
340.57,-0.40268,4,0
340.68,-0.54913,4,0
340.78,-0.45637,4,0
340.89,-0.53936,4,0
340.99,-0.4759,4,0
341.1,-0.51007,4,0
341.2,-0.4759,4,0
341.31,-0.37339,4,0
341.42,-0.2904,4,0
341.52,-0.20741,4,0
341.62,-0.16347,4,0
341.73,-0.065842,4,0
341.84,0.080608,4,0
341.94,0.17824,4,0
342.05,0.22218,4,0
342.15,0.49067,4,0
342.26,0.55901,4,0
342.36,0.52972,4,0
342.47,0.79821,4,0
342.57,0.642,4,0
342.68,0.66152,4,0
342.79,0.72987,4,0
342.89,0.73963,4,0
343,0.84703,4,0
343.1,0.71034,4,0
343.21,0.64688,4,0
343.31,0.6957,4,0
343.42,0.66152,4,0
343.52,0.54436,4,0
343.63,0.4809,4,0
343.73,0.40768,4,0
343.84,0.40768,4,0
343.95,0.27099,4,0
344.05,0.15383,4,0
344.15,0.061081,4,0
344.26,-0.12442,4,0
344.37,-0.10001,4,0
344.47,-0.13419,4,0
344.58,-0.13907,4,0
344.68,-0.25134,4,0
344.79,-0.24158,4,0
344.89,-0.25623,4,0
345,-0.30504,4,0
345.11,-0.32457,4,0
345.21,-0.15859,4,0
345.32,-0.09025,4,0
345.42,-0.026789,4,0
345.52,0.022028,4,0
345.64,0.13919,4,0
345.74,0.2417,4,0
345.85,0.34422,4,0
345.95,0.4809,4,0
346.06,0.47602,4,0
346.16,0.44673,4,0
346.26,0.59806,4,0
346.37,0.63223,4,0
346.48,0.65664,4,0
346.59,0.73475,4,0
346.69,0.74939,4,0
346.8,0.75428,4,0
346.9,0.65176,4,0
347.01,0.71034,4,0
347.11,0.6957,4,0
347.22,0.52484,4,0
347.32,0.49067,4,0
347.43,0.36374,4,0
347.54,0.40768,4,0
347.64,0.27099,4,0
347.74,0.090371,4,0
347.85,0.14895,4,0
347.95,-0.14395,4,0
348.07,-0.15371,4,0
348.17,-0.31969,4,0
348.28,-0.31969,4,0
348.38,-0.46126,4,0
348.48,-0.37827,4,0
348.59,-0.45149,4,0
348.69,-0.37827,4,0
348.8,-0.44173,4,0
348.91,-0.38803,4,0
349.02,-0.51984,4,0
349.12,-0.27575,4,0
349.23,-0.25623,4,0
349.33,-0.06096,4,0
349.43,-0.026789,4,0
349.54,0.065963,4,0
349.65,0.28564,4,0
349.75,0.36374,4,0
349.86,0.35398,4,0
349.96,0.54925,4,0
350.07,0.74939,4,0
350.17,0.59806,4,0
350.27,0.75428,4,0
350.39,0.73963,4,0
350.49,0.76404,4,0
350.6,0.70546,4,0
350.7,0.73963,4,0
350.81,0.77868,4,0
350.91,0.79333,4,0
351.02,0.75428,4,0
351.12,0.66152,4,0
351.24,0.60294,4,0
351.34,0.5883,4,0
351.44,0.5883,4,0
351.55,0.42232,4,0
351.65,0.35398,4,0
351.76,0.22706,4,0
351.86,0.22706,4,0
351.97,0.090371,4,0
352.08,-0.095132,4,0
352.18,0.036673,4,0
352.29,-0.17324,4,0
352.39,-0.30016,4,0
352.5,-0.29528,4,0
352.6,-0.28552,4,0
352.71,-0.30504,4,0
352.82,-0.26599,4,0
352.92,-0.21229,4,0
353.03,-0.28063,4,0
353.13,-0.24158,4,0
353.24,0.012264,4,0
353.34,0.095253,4,0
353.45,-0.065842,4,0
353.55,0.18312,4,0
353.67,0.30516,4,0
353.77,0.43209,4,0
353.87,0.47114,4,0
353.98,0.56389,4,0
354.08,0.75916,4,0
354.19,0.70058,4,0
354.29,0.65664,4,0
354.4,0.89584,4,0
354.51,0.66152,4,0
354.61,0.60783,4,0
354.72,0.68105,4,0
354.82,0.70546,4,0
354.93,0.56389,4,0
355.03,0.57854,4,0
355.14,0.58342,4,0
355.25,0.46138,4,0
355.35,0.24658,4,0
355.46,0.26611,4,0
355.56,0.017146,4,0
355.67,-0.0072622,4,0
355.77,-0.1049,4,0
355.88,-0.21717,4,0
355.99,-0.21229,4,0
356.1,-0.32945,4,0
356.2,-0.30992,4,0
356.3,-0.40268,4,0
356.41,-0.37339,4,0
356.51,-0.33433,4,0
356.62,-0.25623,4,0
356.72,-0.19765,4,0
356.83,-0.24646,4,0
356.95,-0.17324,4,0
357.04,-0.012144,4,0
357.15,-0.051197,4,0
357.25,0.1636,4,0
357.36,0.2954,4,0
357.46,0.3491,4,0
357.57,0.47114,4,0
357.67,0.51996,4,0
357.79,0.51019,4,0
357.89,0.4809,4,0
357.99,0.57854,4,0
358.1,0.64688,4,0
358.2,0.59806,4,0
358.31,0.65664,4,0
358.41,0.71522,4,0
358.52,0.50531,4,0
358.63,0.58342,4,0
358.73,0.39791,4,0
358.84,0.37839,4,0
358.94,0.18312,4,0
359.05,0.19289,4,0
359.15,0.12942,4,0
359.26,0.0073828,4,0
359.37,-0.13419,4,0
359.48,-0.046315,4,0
359.58,0.012264,4,0
359.68,0.10013,4,0
359.79,0.68593,4,0
359.89,1.0813,4,0
360,1.506,4,0
360.1,1.7892,4,0
360.22,2.5117,4,0
360.32,2.9461,4,0
360.42,3.4685,4,0
360.53,3.9957,4,0
360.63,4.5473,4,0
360.74,4.7963,4,0
360.84,5.2112,4,0
360.95,5.426,4,0
361.07,5.6115,4,0
361.16,5.6799,4,0
361.27,5.7043,4,0
361.37,5.7043,4,0
361.48,5.6457,4,0
361.58,5.5188,4,0
361.69,5.4114,4,0
361.79,5.2747,4,0
361.91,5.0404,4,0
362.01,4.9818,4,0
362.11,4.9818,4,0
362.22,4.7035,4,0
362.32,4.5815,4,0
362.43,4.562,4,0
362.54,4.645,4,0
362.64,4.4448,4,0
362.76,4.4936,4,0
362.85,4.5278,4,0
362.96,4.4692,4,0
363.06,4.4936,4,0
363.17,4.5278,4,0
363.27,4.5668,4,0
363.38,4.6986,4,0
363.49,4.889,4,0
363.59,4.9623,4,0
363.7,4.9281,4,0
363.8,5.0745,4,0
363.91,5.1429,4,0
364.02,5.2063,4,0
364.12,5.2161,4,0
364.23,5.2942,4,0
364.34,5.4163,4,0
364.44,5.4797,4,0
364.54,5.387,4,0
364.65,5.5822,4,0
364.75,5.6018,4,0
364.86,5.4992,4,0
364.96,5.509,4,0
365.07,5.4748,4,0
365.18,5.5773,4,0
365.28,5.5773,4,0
365.39,5.5334,4,0
365.49,5.5139,4,0
365.6,5.5334,4,0
365.7,5.6018,4,0
365.81,5.6066,4,0
365.91,5.5578,4,0
366.03,5.6164,4,0
366.13,5.509,4,0
366.23,5.6799,4,0
366.34,5.5529,4,0
366.44,5.5236,4,0
366.55,5.4846,4,0
366.65,5.4944,4,0
366.76,5.4895,4,0
366.87,5.6506,4,0
366.97,5.5334,4,0
367.08,5.5871,4,0
367.18,5.5676,4,0
367.29,5.5969,4,0
367.39,5.5627,4,0
367.5,5.5432,4,0
367.6,5.5432,4,0
367.71,5.6603,4,0
367.81,5.6457,4,0
367.92,5.6115,4,0
368.02,5.5383,4,0
368.13,5.6164,4,0
368.23,5.6359,4,0
368.35,5.5285,4,0
368.44,5.631,4,0
368.55,5.5383,4,0
368.65,5.6262,4,0
368.76,5.6115,4,0
368.87,5.5676,4,0
368.97,5.5627,4,0
369.08,5.6213,4,0
369.19,5.5627,4,0
369.29,5.6408,4,0
369.39,5.6213,4,0
369.5,5.6652,4,0
369.6,5.631,4,0
369.71,5.6213,4,0
369.81,5.5578,4,0
369.92,5.5529,4,0
370.03,5.6359,4,0
370.13,5.5871,4,0
370.24,5.5871,4,0
370.34,5.5773,4,0
370.45,5.6603,4,0
370.55,5.5285,4,0
370.66,5.5578,4,0
370.77,5.6262,4,0
370.87,5.509,4,0
370.98,5.5725,4,0
371.08,5.6066,4,0
371.19,5.6652,4,0
371.29,5.6262,4,0
371.4,5.5822,4,0
371.5,5.5383,4,0
371.61,5.6506,4,0
371.72,5.5481,4,0
371.82,5.5578,4,0
371.93,5.5969,4,0
372.03,5.5432,4,0
372.14,5.5773,4,0
372.24,5.6018,4,0
372.35,5.6115,4,0
372.46,5.6066,4,0
372.56,5.5188,4,0
372.67,5.5578,4,0
372.77,5.5432,4,0
372.88,5.6262,4,0
372.98,5.5871,4,0
373.09,5.6115,4,0
373.19,5.592,4,0
373.31,5.5676,4,0
373.41,5.6506,4,0
373.51,5.5773,4,0
373.62,5.6213,4,0
373.72,5.631,4,0
373.83,5.6457,4,0
373.93,5.5725,4,0
374.04,5.5969,4,0
374.15,5.5627,4,0
374.25,5.6213,4,0
374.36,5.5773,4,0
374.46,5.5627,4,0
374.57,5.6457,4,0
374.67,5.5627,4,0
374.86,5.5432,4,0
374.91,5.5529,4,0
375.02,5.6262,4,0
375.12,5.5383,4,0
375.23,5.5969,4,0
375.34,5.6506,4,0
375.44,5.6652,4,0
375.55,5.5969,4,0
375.65,5.5676,4,0
375.76,5.6408,4,0
375.86,5.5529,4,0
375.97,5.5529,4,0
376.07,5.6262,4,0
376.18,5.675,4,0
376.29,5.5773,4,0
376.39,5.5822,4,0
376.5,5.631,4,0
376.6,5.5236,4,0
376.71,5.5481,4,0
376.82,5.5773,4,0
376.92,5.5578,4,0
377.03,5.5676,4,0
377.14,5.5676,4,0
377.24,5.6652,4,0
377.36,5.6457,4,0
377.46,5.6164,4,0
377.56,5.6603,4,0
377.68,5.5725,4,0
377.78,5.509,4,0
377.89,5.6506,4,0
377.99,5.6115,4,0
378.1,5.5676,4,0
378.21,5.5822,4,0
378.31,5.5578,4,0
378.42,5.5773,4,0
378.52,5.5578,4,0
378.63,5.6603,4,0
378.74,5.5969,4,0
378.84,5.5773,4,0
378.95,5.6018,4,0
379.06,5.5383,4,0
379.16,5.6555,4,0
379.27,5.5578,4,0
379.38,5.5822,4,0
379.48,5.675,4,0
379.58,5.5578,4,0
379.69,5.5871,4,0
379.8,5.5969,4,0
379.9,5.6018,4,0
380.01,5.5725,4,0
380.12,5.5578,4,0
380.22,5.592,4,0
380.33,5.5822,4,0
380.44,5.6555,4,0
380.55,5.5725,4,0
380.66,5.6359,4,0
380.77,5.6652,4,0
380.88,5.592,4,0
380.98,5.5773,4,0
381.1,5.5285,4,0
381.2,5.5773,4,0
381.31,5.6457,4,0
381.41,5.5969,4,0
381.52,5.6066,4,0
381.63,5.5627,4,0
381.74,5.5676,4,0
381.85,5.5969,4,0
381.95,5.6164,4,0
382.06,5.5578,4,0
382.17,5.5578,4,0
382.28,5.6603,4,0
382.38,5.6066,4,0
382.49,5.592,4,0
382.6,5.6359,4,0
382.71,5.6262,4,0
383.01,5.592,4,0
383.11,5.5188,4,0
383.22,5.6701,4,0
383.32,5.6115,4,0
383.44,5.5481,4,0
383.55,5.5481,4,0
383.65,5.631,4,0
383.76,5.5481,4,0
383.88,5.5627,4,0
383.98,5.6262,4,0
384.08,5.5871,4,0
384.19,5.5676,4,0
384.29,5.5822,4,0
384.4,5.631,4,0
384.51,5.5432,4,0
384.62,5.6115,4,0
384.73,5.631,4,0
384.84,5.631,4,0
384.94,5.5627,4,0
385.05,5.592,4,0
385.16,5.5676,4,0
385.27,5.6018,4,0
385.37,5.6603,4,0
385.48,5.592,4,0
385.58,5.5627,4,0
385.69,5.5871,4,0
385.79,5.6652,4,0
385.91,5.6018,4,0
386.01,5.5773,4,0
386.11,5.5969,4,0
386.22,5.5481,4,0
386.32,5.6359,4,0
386.43,5.5236,4,0
386.53,5.5725,4,0
386.64,5.6457,4,0
386.75,5.5383,4,0
386.85,5.6213,4,0
386.96,5.6896,4,0
387.07,5.5969,4,0
387.17,5.631,4,0
387.28,5.5871,4,0
387.38,5.6018,4,0
387.49,5.5285,4,0
387.59,5.5773,4,0
387.7,5.5529,4,0
387.8,5.631,4,0
387.91,5.5481,4,0
388.02,5.6359,4,0
388.12,5.6359,4,0
388.23,5.5432,4,0
388.33,5.6164,4,0
388.44,5.5871,4,0
388.54,5.6018,4,0
388.64,5.6213,4,0
388.75,5.6213,4,0
388.86,5.5481,4,0
388.97,5.5383,4,0
389.08,5.5773,4,0
389.19,5.6213,4,0
389.29,5.5725,4,0
389.41,5.8263,4,0
389.51,5.631,4,0
389.61,5.4748,4,0
389.73,5.343,4,0
389.84,4.7768,4,0
389.94,4.4936,4,0
390.05,4.0836,4,0
390.15,3.4587,4,0
390.26,2.6044,4,0
390.36,2.3847,4,0
390.47,1.6964,4,0
390.57,0.95442,4,0
390.68,0.57365,4,0
390.79,0.19289,4,0
390.9,0.15871,4,0
391.01,-0.085369,4,0
391.11,0.031791,4,0
391.22,0.15871,4,0
391.32,0.43697,4,0
391.43,0.60294,4,0
391.54,0.80309,4,0
391.64,1.1692,4,0
391.75,1.3108,4,0
391.85,1.5256,4,0
391.96,1.5012,4,0
392.06,1.6818,4,0
392.17,1.467,4,0
392.27,1.0911,4,0
392.38,1.0472,4,0
392.48,0.98859,4,0
392.59,0.64688,4,0
392.69,0.51019,4,0
392.8,0.188,4,0
392.9,0.0025012,4,0
393.01,-0.30504,4,0
393.11,-0.32457,4,0
393.22,-0.37339,4,0
393.33,-0.53936,4,0
393.44,-0.4759,4,0
393.54,-0.45637,4,0
393.65,-0.30504,4,0
393.76,-0.22205,4,0
393.87,0.031791,4,0
393.98,0.188,4,0
394.08,0.36374,4,0
394.19,0.67129,4,0
394.29,0.72987,4,0
394.4,0.97883,4,0
394.5,0.97395,4,0
394.61,1.0716,4,0
394.73,0.98859,4,0
394.83,0.94466,4,0
394.94,0.76404,4,0
395.04,0.61759,4,0
395.15,0.49555,4,0
395.25,0.37351,4,0
395.36,0.026909,4,0
395.46,-0.085369,4,0
395.57,-0.24158,4,0
395.67,-0.51007,4,0
395.78,-0.4222,4,0
395.88,-0.59306,4,0
395.99,-0.53448,4,0
396.1,-0.38315,4,0
396.2,-0.42708,4,0
396.31,-0.47102,4,0
396.42,-0.17812,4,0
396.52,-0.1049,4,0
396.63,0.080608,4,0
396.74,0.38327,4,0
396.84,0.50043,4,0
396.95,0.65664,4,0
397.05,0.85191,4,0
397.16,0.89584,4,0
397.27,1.013,4,0
397.37,0.98859,4,0
397.48,0.86655,4,0
397.58,0.92025,4,0
397.69,0.57365,4,0
397.98,0.18312,4,0
398.09,-0.13419,4,0
398.19,-0.10001,4,0
398.3,-0.45637,4,0
398.41,-0.60771,4,0
398.52,-0.75904,4,0
398.62,-0.83226,4,0
398.73,-0.72975,4,0
398.84,-0.70534,4,0
398.95,-0.65652,4,0
399.06,-0.56865,4,0
399.16,-0.43197,4,0
399.27,-0.1049,4,0
399.38,0.022028,4,0
399.48,0.22706,4,0
399.59,0.42232,4,0
399.69,0.73475,4,0
399.8,0.71522,4,0
399.9,0.76892,4,0
400.01,0.97883,4,0
400.12,0.86167,4,0
400.22,0.76892,4,0
400.33,0.74451,4,0
400.43,0.5883,4,0
400.54,0.50043,4,0
400.64,0.2954,4,0
400.75,0.061081,4,0
400.86,-0.09025,4,0
400.96,-0.25134,4,0
401.07,-0.37827,4,0
401.17,-0.50031,4,0
401.28,-0.61259,4,0
401.38,-0.67605,4,0
401.49,-0.66628,4,0
401.59,-0.58818,4,0
401.7,-0.4222,4,0
401.8,-0.3441,4,0
401.91,-0.12442,4,0
402.02,-0.16836,4,0
402.12,0.095253,4,0
402.23,0.32957,4,0
402.33,0.46626,4,0
402.44,0.51019,4,0
402.54,0.65176,4,0
402.65,0.81286,4,0
402.75,0.81286,4,0
402.86,0.78845,4,0
402.96,0.78845,4,0
403.07,0.65176,4,0
403.17,0.65664,4,0
403.28,0.4028,4,0
403.38,0.3491,4,0
403.49,0.13919,4,0
403.59,0.075726,4,0
403.7,-0.070724,4,0
403.81,-0.16836,4,0
403.91,-0.36362,4,0
404.02,-0.44173,4,0
404.12,-0.39291,4,0
404.23,-0.46614,4,0
404.33,-0.47102,4,0
404.44,-0.44661,4,0
404.54,-0.23182,4,0
404.65,-0.19276,4,0
404.75,-0.30992,4,0
404.86,-0.080487,4,0
404.96,0.065963,4,0
405.07,0.33445,4,0
405.18,0.44673,4,0
405.29,0.61271,4,0
405.4,0.65176,4,0
405.51,0.68593,4,0
405.61,0.84703,4,0
405.72,0.85191,4,0
405.83,0.79333,4,0
405.93,0.71522,4,0
406.04,0.6957,4,0
406.14,0.53948,4,0
406.25,0.52972,4,0
406.35,0.26611,4,0
406.46,0.080608,4,0
406.57,-0.017025,4,0
406.67,-0.065842,4,0
406.78,-0.28552,4,0
406.88,-0.075605,4,0
406.98,-0.39779,4,0
407.09,-0.44661,4,0
407.19,-0.51007,4,0
407.3,-0.28063,4,0
407.41,-0.25623,4,0
407.51,-0.35386,4,0
407.62,-0.22205,4,0
407.72,-0.1293,4,0
407.83,0.041554,4,0
407.93,0.2954,4,0
408.04,0.47602,4,0
408.14,0.61271,4,0
408.25,0.76892,4,0
408.35,0.75916,4,0
408.46,0.89584,4,0
408.57,0.9349,4,0
408.67,0.87632,4,0
408.77,0.60783,4,0
408.88,0.64688,4,0
408.98,0.4028,4,0
409.09,0.28564,4,0
409.19,0.075726,4,0
409.3,-0.24158,4,0
409.41,-0.31969,4,0
409.51,-0.45637,4,0
409.62,-0.56865,4,0
409.72,-0.65164,4,0
409.82,-0.75415,4,0
410.1,-0.65652,4,0
410.16,-0.39779,4,0
410.26,-0.41244,4,0
410.37,-0.070724,4,0
410.48,0.080608,4,0
410.58,0.24658,4,0
410.68,0.56877,4,0
410.79,0.82262,4,0
410.9,0.86655,4,0
411,0.95442,4,0
411.11,1.1106,4,0
411.21,1.0569,4,0
411.32,1.1058,4,0
411.42,1.0423,4,0
411.53,0.96907,4,0
411.64,0.83238,4,0
411.74,0.71034,4,0
411.84,0.47114,4,0
411.95,0.38815,4,0
412.06,0.21729,4,0
412.16,-0.080487,4,0
412.27,-0.25134,4,0
412.37,-0.36362,4,0
412.48,-0.48078,4,0
412.58,-0.57842,4,0
412.69,-0.71998,4,0
412.79,-0.69557,4,0
412.9,-0.7151,4,0
413,-0.6614,4,0
413.11,-0.67605,4,0
413.22,-0.66628,4,0
413.32,-0.4759,4,0
413.43,-0.48078,4,0
413.53,-0.2367,4,0
413.64,-0.13907,4,0
413.74,-0.070724,4,0
413.85,0.031791,4,0
413.95,0.32469,4,0
414.06,0.4028,4,0
414.16,0.47114,4,0
414.27,0.52972,4,0
414.37,0.52484,4,0
414.48,0.67617,4,0
414.58,0.59318,4,0
414.69,0.66641,4,0
414.8,0.62247,4,0
414.9,0.59318,4,0
415.01,0.60783,4,0
415.11,0.47114,4,0
415.22,0.43209,4,0
415.32,0.40768,4,0
415.43,0.35886,4,0
415.53,0.061081,4,0
415.64,0.065963,4,0
415.74,-0.14395,4,0
415.85,-0.13907,4,0
415.95,-0.25134,4,0
416.06,-0.30992,4,0
416.17,-0.30504,4,0
416.27,-0.39291,4,0
416.38,-0.41732,4,0
416.48,-0.39291,4,0
416.59,-0.26111,4,0
416.69,-0.34898,4,0
416.8,-0.21717,4,0
416.9,-0.22205,4,0
417.01,-0.21229,4,0
417.11,-0.080487,4,0
417.22,0.061081,4,0
417.33,0.070844,4,0
417.43,0.35886,4,0
417.53,0.40768,4,0
417.64,0.45649,4,0
417.74,0.51507,4,0
417.85,0.70546,4,0
417.96,0.65176,4,0
418.06,0.73475,4,0
418.17,0.83238,4,0
418.27,0.79333,4,0
418.38,0.7201,4,0
418.48,0.71522,4,0
418.59,0.81286,4,0
418.69,0.67129,4,0
418.8,0.642,4,0
418.9,0.54925,4,0
419.01,0.60294,4,0
419.11,0.54436,4,0
419.22,0.49067,4,0
419.33,0.24658,4,0
419.43,0.31493,4,0
419.54,0.41256,4,0
419.64,0.49555,4,0
419.75,0.7738,4,0
419.85,0.96907,4,0
419.96,1.3303,4,0
420.06,1.8234,4,0
420.17,2.2383,4,0
420.27,2.6776,4,0
420.38,3.0047,4,0
420.48,3.737,4,0
420.59,4.1373,4,0
420.69,4.3276,4,0
420.8,4.7768,4,0
420.9,5.0208,4,0
421.02,5.1917,4,0
421.12,5.3674,4,0
421.22,5.4748,4,0
421.33,5.4846,4,0
421.43,5.4944,4,0
421.54,5.4407,4,0
421.64,5.4797,4,0
421.75,5.343,4,0
421.86,5.2991,4,0
421.96,5.0989,4,0
422.07,5.1038,4,0
422.17,4.9525,4,0
422.28,4.7719,4,0
422.38,4.9183,4,0
422.49,4.7328,4,0
422.59,4.6303,4,0
422.71,4.6303,4,0
422.81,4.645,4,0
422.91,4.6742,4,0
423.02,4.8012,4,0
423.12,4.7816,4,0
423.23,4.8402,4,0
423.33,4.8793,4,0
423.44,5.0892,4,0
423.55,5.2405,4,0
423.65,5.3674,4,0
423.76,5.3967,4,0
423.86,5.5725,4,0
423.97,5.6652,4,0
424.07,5.6896,4,0
424.18,5.8019,4,0
424.28,5.9972,4,0
424.4,5.9435,4,0
424.5,5.8995,4,0
424.6,5.963,4,0
424.71,5.841,4,0
424.81,5.8898,4,0
424.92,5.7287,4,0
425.02,5.8263,4,0
425.13,5.7531,4,0
425.24,5.5969,4,0
425.34,5.5676,4,0
425.45,5.4895,4,0
425.55,5.3284,4,0
425.66,5.3674,4,0
425.77,5.2259,4,0
425.87,5.1087,4,0
425.98,5.2015,4,0
426.08,4.9086,4,0
426.19,4.8158,4,0
426.29,4.7816,4,0
426.4,4.7768,4,0
426.51,4.8207,4,0
426.61,4.7279,4,0
426.72,4.6401,4,0
426.83,4.6986,4,0
426.93,4.6694,4,0
427.03,4.6791,4,0
427.29,4.7377,4,0
427.4,4.7768,4,0
427.5,4.7572,4,0
427.61,4.6986,4,0
427.71,4.85,4,0
427.82,4.9037,4,0
427.92,4.8353,4,0
428.03,5.0355,4,0
428.13,4.9183,4,0
428.24,5.0599,4,0
428.35,5.1136,4,0
428.46,5.1722,4,0
428.56,5.2405,4,0
428.67,5.4016,4,0
428.77,5.4407,4,0
428.87,5.4358,4,0
428.98,5.4211,4,0
429.08,5.4797,4,0
429.2,5.5236,4,0
429.3,5.6359,4,0
429.4,5.6262,4,0
429.51,5.6457,4,0
429.61,5.7531,4,0
429.72,5.8117,4,0
429.82,5.8019,4,0
429.93,5.7824,4,0
430.05,5.6164,4,0
430.14,5.6603,4,0
430.25,5.6359,4,0
430.35,5.592,4,0
430.46,5.6408,4,0
430.56,5.5383,4,0
430.67,5.4797,4,0
430.77,5.5822,4,0
430.89,5.3772,4,0
430.99,5.426,4,0
431.09,5.2796,4,0
431.2,5.3528,4,0
431.3,5.2015,4,0
431.41,5.1185,4,0
431.51,5.1038,4,0
431.62,5.0355,4,0
431.73,4.972,4,0
431.83,5.0306,4,0
431.94,4.9867,4,0
432.04,4.85,4,0
432.15,4.7133,4,0
432.25,4.7231,4,0
432.36,4.8842,4,0
432.47,5.0404,4,0
432.57,4.9915,4,0
432.68,5.0208,4,0
432.78,4.9867,4,0
432.89,5.1087,4,0
432.99,5.2112,4,0
433.1,5.1331,4,0
433.2,5.1966,4,0
433.32,5.2893,4,0
433.42,5.4114,4,0
433.52,5.4846,4,0
433.63,5.5481,4,0
433.73,5.5432,4,0
433.84,5.6555,4,0
433.94,5.7336,4,0
434.05,5.7531,4,0
434.16,5.6994,4,0
434.26,5.7677,4,0
434.37,5.7677,4,0
434.47,5.9484,4,0
434.58,5.8849,4,0
434.68,5.8898,4,0
434.79,5.9288,4,0
434.9,5.88,4,0
435,5.6603,4,0
435.11,5.8312,4,0
435.21,5.8751,4,0
435.32,5.8117,4,0
435.42,5.7677,4,0
435.53,5.8165,4,0
435.63,5.714,4,0
435.75,5.714,4,0
435.85,5.758,4,0
435.95,5.631,4,0
436.06,5.5383,4,0
436.16,5.5432,4,0
436.27,5.592,4,0
436.37,5.4748,4,0
436.48,5.4651,4,0
436.59,5.4699,4,0
436.69,5.3626,4,0
436.8,5.3528,4,0
436.9,5.2698,4,0
437.01,5.1136,4,0
437.12,5.1624,4,0
437.22,5.0648,4,0
437.33,5.0257,4,0
437.44,4.8695,4,0
437.54,4.9964,4,0
437.64,4.9964,4,0
437.75,5.1038,4,0
437.86,4.8549,4,0
437.96,4.9086,4,0
438.07,4.9671,4,0
438.17,5.016,4,0
438.28,5.0355,4,0
438.38,5.0062,4,0
438.49,5.0794,4,0
438.59,5.1526,4,0
438.7,5.2698,4,0
438.8,5.3918,4,0
438.91,5.4944,4,0
439.02,5.4504,4,0
439.12,5.5871,4,0
439.23,5.5969,4,0
439.33,5.5969,4,0
439.44,5.6799,4,0
439.54,5.7238,4,0
439.65,5.7482,4,0
439.75,5.9337,4,0
439.87,5.9288,4,0
439.97,6.0216,4,0
440.07,5.9093,4,0
440.18,5.7043,4,0
440.28,5.7628,4,0
440.39,5.8702,4,0
440.49,5.7287,4,0
440.6,5.675,4,0
440.71,5.6603,4,0
440.81,5.5773,4,0
440.92,5.4309,4,0
441.02,5.3772,4,0
441.13,5.4504,4,0
441.23,5.2552,4,0
441.34,5.2356,4,0
441.45,5.2405,4,0
441.55,5.0843,4,0
441.66,4.9476,4,0
441.76,4.9574,4,0
441.87,4.8939,4,0
441.97,4.7963,4,0
442.08,4.767,4,0
442.18,4.6303,4,0
442.29,4.8256,4,0
442.4,4.8402,4,0
442.5,4.7621,4,0
442.61,4.7279,4,0
442.71,4.7816,4,0
442.82,4.7182,4,0
442.92,4.7572,4,0
443.03,4.6645,4,0
443.14,4.7279,4,0
443.24,4.6645,4,0
443.35,4.7035,4,0
443.45,4.562,4,0
443.56,4.8012,4,0
443.66,4.7865,4,0
443.77,4.7572,4,0
443.87,4.7377,4,0
443.99,4.7865,4,0
444.09,4.8207,4,0
444.19,4.6596,4,0
444.3,4.7475,4,0
444.4,4.7328,4,0
444.51,4.7768,4,0
444.61,4.7231,4,0
444.72,4.8158,4,0
444.83,4.7475,4,0
444.93,4.7572,4,0
445.04,4.7084,4,0
445.14,4.6694,4,0
445.25,4.7035,4,0
445.35,4.4985,4,0
445.46,4.7182,4,0
445.57,4.7426,4,0
445.67,4.7377,4,0
445.78,4.7035,4,0
445.88,4.7328,4,0
445.99,4.7035,4,0
446.09,4.6986,4,0
446.2,4.7328,4,0
446.3,4.8353,4,0
446.41,4.6401,4,0
446.52,4.7621,4,0
446.62,4.9769,4,0
446.73,4.8597,4,0
446.83,4.562,4,0
446.94,4.7231,4,0
447.04,4.9525,4,0
447.15,4.8549,4,0
447.26,4.8646,4,0
447.36,4.8158,4,0
447.47,4.6986,4,0
447.57,4.8012,4,0
447.68,4.7768,4,0
447.78,4.684,4,0
447.88,4.7719,4,0
447.99,4.684,4,0
448.11,4.7475,4,0
448.21,4.7133,4,0
448.31,4.6889,4,0
448.42,4.7768,4,0
448.52,4.85,4,0
448.63,4.806,4,0
448.73,4.7523,4,0
448.85,4.6791,4,0
448.95,4.806,4,0
449.05,4.7182,4,0
449.16,4.7914,4,0
449.26,5.0062,4,0
449.37,4.6791,4,0
449.47,4.6254,4,0
449.58,4.5034,4,0
449.69,4.4057,4,0
449.79,4.0738,4,0
449.9,3.7418,4,0
450,3.3318,4,0
450.11,2.9608,4,0
450.21,2.4092,4,0
450.32,2.0821,4,0
450.42,2.0479,4,0
450.54,1.2327,4,0
450.64,0.95442,4,0
450.75,0.59806,4,0
450.85,0.15383,4,0
450.95,-0.012144,4,0
451.06,-0.17324,4,0
451.16,-0.30504,4,0
451.27,-0.28552,4,0
451.38,-0.30992,4,0
451.48,-0.39779,4,0
451.59,-0.15859,4,0
451.73,0.012264,4,0
451.83,0.27099,4,0
451.94,0.38327,4,0
452.05,0.58342,4,0
452.16,0.76892,4,0
452.27,0.83726,4,0
452.38,0.84214,4,0
452.48,1.0081,4,0
452.59,0.99348,4,0
452.7,0.92513,4,0
452.81,0.84703,4,0
452.92,0.74451,4,0
453.03,0.5883,4,0
453.14,0.59806,4,0
453.24,0.37839,4,0
453.35,0.095253,4,0
453.46,-0.065842,4,0
453.57,-0.22205,4,0
453.68,-0.30992,4,0
453.78,-0.24158,4,0
453.89,-0.46614,4,0
454,-0.51495,4,0
454.11,-0.62235,4,0
454.22,-0.50031,4,0
454.33,-0.57353,4,0
454.43,-0.39779,4,0
454.54,-0.27087,4,0
454.65,-0.15371,4,0
454.75,0.036673,4,0
454.86,0.10013,4,0
454.97,0.31981,4,0
455.08,0.41256,4,0
455.19,0.61759,4,0
455.3,0.70546,4,0
455.41,0.79821,4,0
455.52,0.79333,4,0
455.63,0.81774,4,0
455.73,0.79821,4,0
455.84,0.72987,4,0
455.95,0.61759,4,0
456.06,0.59806,4,0
456.17,0.42232,4,0
456.28,0.41256,4,0
456.39,0.1099,4,0
456.5,0.095253,4,0
456.61,-0.056079,4,0
456.72,-0.30504,4,0
456.82,-0.30992,4,0
456.93,-0.39291,4,0
457.04,-0.43685,4,0
457.15,-0.54913,4,0
457.26,-0.53936,4,0
457.37,-0.63211,4,0
457.48,-0.53448,4,0
457.59,-0.39291,4,0
457.7,-0.40268,4,0
457.81,-0.32457,4,0
457.91,-0.10001,4,0
458.01,-0.012144,4,0
458.12,0.11966,4,0
458.23,0.39303,4,0
458.34,0.45649,4,0
458.45,0.4809,4,0
458.56,0.58342,4,0
458.67,0.66641,4,0
458.78,0.86655,4,0
458.89,0.82262,4,0
458.99,0.76892,4,0
459.1,0.80797,4,0
459.21,0.57854,4,0
459.32,0.54925,4,0
459.43,0.38815,4,0
459.54,0.43209,4,0
459.64,0.19289,4,0
459.75,0.012264,4,0
459.86,0.0073828,4,0
459.97,-0.26111,4,0
460.08,-0.30992,4,0
460.19,-0.45637,4,0
460.3,-0.49055,4,0
460.41,-0.44661,4,0
460.52,-0.53448,4,0
460.63,-0.57353,4,0
460.73,-0.49543,4,0
460.84,-0.49055,4,0
460.95,-0.37339,4,0
461.06,-0.19765,4,0
461.17,-0.09025,4,0
461.28,-0.075605,4,0
461.58,0.47602,4,0
461.69,0.54925,4,0
461.8,0.60294,4,0
461.92,0.58342,4,0
462.03,0.42232,4,0
462.14,0.57365,4,0
462.25,0.61759,4,0
462.36,0.35398,4,0
462.47,0.38815,4,0
462.57,0.32957,4,0
462.68,0.25147,4,0
462.79,0.012264,4,0
462.9,-0.026789,4,0
463.01,-0.26111,4,0
463.12,-0.3685,4,0
463.23,-0.48078,4,0
463.34,-0.46614,4,0
463.45,-0.55401,4,0
463.56,-0.64188,4,0
463.67,-0.61259,4,0
463.78,-0.65164,4,0
463.89,-0.52472,4,0
464.02,-0.49543,4,0
464.13,-0.2904,4,0
464.23,-0.33921,4,0
464.34,-0.2367,4,0
464.45,-0.1293,4,0
464.55,0.20265,4,0
464.66,0.2954,4,0
464.78,0.47602,4,0
464.88,0.57854,4,0
464.98,0.65176,4,0
465.09,0.6957,4,0
465.2,0.68105,4,0
465.31,0.71522,4,0
465.42,0.71034,4,0
465.53,0.83726,4,0
465.63,0.72987,4,0
465.74,0.75916,4,0
465.84,0.58342,4,0
465.95,0.642,4,0
466.06,0.4272,4,0
466.17,0.32469,4,0
466.28,0.20753,4,0
466.39,0.11478,4,0
466.5,0.061081,4,0
466.6,-0.075605,4,0
466.71,-0.16347,4,0
466.82,-0.20741,4,0
466.92,-0.23182,4,0
467.03,-0.19765,4,0
467.14,-0.35874,4,0
467.24,-0.25134,4,0
467.35,-0.21717,4,0
467.46,-0.16836,4,0
467.57,-0.1293,4,0
467.67,0.070844,4,0
467.78,0.16848,4,0
467.89,0.17824,4,0
467.99,0.2954,4,0
468.1,0.49555,4,0
468.2,0.54436,4,0
468.31,0.74451,4,0
468.41,0.61759,4,0
468.52,0.70058,4,0
468.64,0.77868,4,0
468.74,0.7738,4,0
468.85,0.94466,4,0
468.95,0.75428,4,0
469.06,0.63223,4,0
469.18,0.49555,4,0
469.28,0.54436,4,0
469.38,0.35886,4,0
469.49,0.23194,4,0
469.6,-0.012144,4,0
469.71,-0.10001,4,0
469.81,-0.11954,4,0
469.92,-0.2904,4,0
470.03,-0.3441,4,0
470.13,-0.27575,4,0
470.24,-0.32457,4,0
470.35,-0.28552,4,0
470.45,-0.28552,4,0
470.56,-0.22205,4,0
470.67,-0.11466,4,0
470.78,-0.075605,4,0
470.88,0.085489,4,0
470.99,0.188,4,0
471.09,0.35398,4,0
471.2,0.45649,4,0
471.31,0.61271,4,0
471.42,0.79821,4,0
471.52,0.77868,4,0
471.64,1.013,4,0
471.74,1.0862,4,0
471.85,0.87143,4,0
471.95,0.81286,4,0
472.06,0.89096,4,0
472.17,0.81286,4,0
472.28,0.76892,4,0
472.39,0.74939,4,0
472.5,0.52972,4,0
472.6,0.49067,4,0
472.71,0.22706,4,0
472.81,0.1099,4,0
472.93,-0.12442,4,0
473.03,-0.18788,4,0
473.14,-0.24158,4,0
473.24,-0.4759,4,0
473.35,-0.54913,4,0
473.46,-0.57842,4,0
473.57,-0.55889,4,0
473.67,-0.61747,4,0
473.78,-0.51984,4,0
473.88,-0.51007,4,0
473.99,-0.35874,4,0
474.1,-0.33921,4,0
474.2,-0.15371,4,0
474.31,-0.03167,4,0
474.42,0.056199,4,0
474.53,0.25635,4,0
474.64,0.4272,4,0
474.74,0.53948,4,0
474.85,0.7201,4,0
474.96,0.82262,4,0
475.07,0.72987,4,0
475.17,0.86167,4,0
475.29,0.75428,4,0
475.39,0.78845,4,0
475.5,0.65176,4,0
475.6,0.62247,4,0
475.71,0.39303,4,0
475.81,0.34422,4,0
475.92,0.20265,4,0
476.04,-0.06096,4,0
476.15,-0.10001,4,0
476.25,-0.20741,4,0
476.36,-0.183,4,0
476.46,-0.45637,4,0
476.57,-0.50031,4,0
476.86,-0.41244,4,0
476.97,-0.41244,4,0
477.07,-0.2367,4,0
477.18,-0.24158,4,0
477.28,-0.16347,4,0
477.4,0.12454,4,0
477.5,0.26611,4,0
477.61,0.44185,4,0
477.72,0.53948,4,0
477.83,0.68593,4,0
477.93,0.78845,4,0
478.04,0.82262,4,0
478.15,0.89584,4,0
478.26,0.81774,4,0
478.37,0.8812,4,0
478.47,0.70058,4,0
478.58,0.46626,4,0
478.68,0.61271,4,0
478.79,0.47114,4,0
478.9,0.18312,4,0
479,0.1099,4,0
479.11,-0.080487,4,0
479.22,-0.16836,4,0
479.34,-0.45637,4,0
479.44,-0.39779,4,0
479.54,-0.30016,4,0
479.65,-0.095132,4,0
479.76,0.22706,4,0
479.87,0.69081,4,0
479.98,1.013,4,0
480.08,1.8478,4,0
480.19,2.7509,4,0
480.29,3.1463,4,0
480.4,3.7077,4,0
480.51,4.4399,4,0
480.61,4.5376,4,0
480.72,5.1429,4,0
480.83,5.3626,4,0
480.94,5.4651,4,0
481.05,5.5627,4,0
481.16,5.6018,4,0
481.26,5.5188,4,0
481.37,5.2893,4,0
481.48,5.2112,4,0
481.59,5.0404,4,0
481.69,4.9086,4,0
481.8,4.7621,4,0
481.91,4.645,4,0
482.01,4.5668,4,0
482.12,4.4546,4,0
482.22,4.5131,4,0
482.34,4.5083,4,0
482.44,4.6498,4,0
482.54,4.6401,4,0
482.66,4.8158,4,0
482.76,4.8012,4,0
482.87,5.016,4,0
482.97,5.2356,4,0
483.08,5.4602,4,0
483.19,5.5529,4,0
483.29,5.7043,4,0
483.4,5.7824,4,0
483.51,5.8898,4,0
483.62,5.9337,4,0
483.73,5.9923,4,0
483.84,5.9581,4,0
483.94,5.8702,4,0
484.05,5.8068,4,0
484.16,5.8068,4,0
484.27,5.5822,4,0
484.37,5.4553,4,0
484.48,5.4358,4,0
484.59,5.2259,4,0
484.7,5.1722,4,0
484.81,5.0794,4,0
484.92,4.9183,4,0
485.02,4.972,4,0
485.13,4.9037,4,0
485.24,4.9769,4,0
485.34,4.7475,4,0
485.45,4.7816,4,0
485.55,4.8939,4,0
485.66,4.8646,4,0
485.77,4.8353,4,0
485.88,4.9769,4,0
485.98,5.1038,4,0
486.09,5.1136,4,0
486.2,5.3479,4,0
486.31,5.4455,4,0
486.42,5.3723,4,0
486.53,5.5578,4,0
486.64,5.6603,4,0
486.74,5.7287,4,0
486.84,5.6799,4,0
486.95,5.6896,4,0
487.06,5.6701,4,0
487.17,5.6847,4,0
487.28,5.6799,4,0
487.38,5.7238,4,0
487.49,5.7531,4,0
487.6,5.592,4,0
487.71,5.7775,4,0
487.82,5.4602,4,0
487.92,5.387,4,0
488.03,5.4016,4,0
488.14,5.2454,4,0
488.24,5.2552,4,0
488.35,5.2063,4,0
488.46,4.9915,4,0
488.56,4.9427,4,0
488.67,4.9378,4,0
488.78,4.8939,4,0
488.88,4.889,4,0
488.99,4.8793,4,0
489.1,4.6938,4,0
489.21,4.8109,4,0
489.31,4.8402,4,0
489.42,4.9476,4,0
489.53,4.9964,4,0
489.64,5.0257,4,0
489.75,5.1771,4,0
489.86,5.138,4,0
489.96,5.3137,4,0
490.06,5.4748,4,0
490.17,5.4846,4,0
490.28,5.6847,4,0
490.38,5.7921,4,0
490.49,5.8019,4,0
490.59,5.8458,4,0
490.7,5.9239,4,0
490.82,5.9728,4,0
490.92,5.9142,4,0
491.03,5.8898,4,0
491.13,5.797,4,0
491.24,5.7433,4,0
491.35,5.675,4,0
491.46,5.7092,4,0
491.56,5.5285,4,0
491.67,5.509,4,0
491.78,5.3479,4,0
491.89,5.3137,4,0
492.1,5.1722,4,0
492.17,5.0062,4,0
492.26,4.9623,4,0
492.58,4.8402,4,0
492.68,4.7523,4,0
492.79,4.6694,4,0
492.93,4.889,4,0
493.03,4.8646,4,0
493.13,4.8939,4,0
493.23,4.9671,4,0
493.35,5.0941,4,0
493.45,5.304,4,0
493.56,5.2552,4,0
493.66,5.304,4,0
493.77,5.3821,4,0
493.87,5.4797,4,0
493.98,5.6701,4,0
494.09,5.7921,4,0
494.2,5.8507,4,0
494.3,5.9142,4,0
494.4,5.9679,4,0
494.51,6.0265,4,0
494.63,6.1583,4,0
494.73,6.2022,4,0
494.84,6.2022,4,0
494.95,6.1192,4,0
495.05,6.0606,4,0
495.16,6.046,4,0
495.26,6.0411,4,0
495.37,5.9776,4,0
495.47,5.7189,4,0
495.58,5.8165,4,0
495.68,5.5481,4,0
495.79,5.5432,4,0
495.9,5.2698,4,0
496,5.2796,4,0
496.1,5.1673,4,0
496.21,5.2503,4,0
496.31,5.1087,4,0
496.42,5.0355,4,0
496.52,4.9574,4,0
496.63,4.9525,4,0
496.74,4.9964,4,0
496.84,5.1429,4,0
496.95,4.9671,4,0
497.05,5.1185,4,0
497.16,5.1624,4,0
497.26,5.1868,4,0
497.37,5.5578,4,0
497.48,5.3528,4,0
497.58,5.6555,4,0
497.69,5.5139,4,0
497.79,5.7043,4,0
497.9,5.7043,4,0
498,5.6506,4,0
498.11,5.8068,4,0
498.21,5.7287,4,0
498.32,5.8068,4,0
498.42,5.8214,4,0
498.53,5.7384,4,0
498.63,5.6359,4,0
498.74,5.631,4,0
498.85,5.5383,4,0
498.95,5.4699,4,0
499.05,5.3528,4,0
499.16,5.3821,4,0
499.26,5.1771,4,0
499.37,5.0648,4,0
499.47,5.1087,4,0
499.58,4.972,4,0
499.68,4.9769,4,0
499.79,4.8353,4,0
499.89,4.85,4,0
500,4.8402,4,0
500.1,4.889,4,0
500.21,4.8744,4,0
500.32,4.9086,4,0
500.42,4.7572,4,0
500.53,4.8402,4,0
500.64,5.0941,4,0
500.74,4.9525,4,0
500.85,5.2112,4,0
500.95,5.1966,4,0
501.06,5.4016,4,0
501.16,5.4016,4,0
501.27,5.5236,4,0
501.37,5.6018,4,0
501.49,5.8019,4,0
501.59,5.9239,4,0
501.7,6.0557,4,0
501.81,6.0655,4,0
501.92,6.0265,4,0
502.02,6.1094,4,0
502.13,6.046,4,0
502.23,6.0362,4,0
502.34,5.9484,4,0
502.45,5.8995,4,0
502.55,5.9239,4,0
502.66,5.7531,4,0
502.77,5.5676,4,0
502.87,5.5578,4,0
502.98,5.3967,4,0
503.08,5.2747,4,0
503.19,5.1282,4,0
503.29,5.2161,4,0
503.4,5.1038,4,0
503.5,5.0062,4,0
503.61,5.0452,4,0
503.72,4.972,4,0
503.82,4.9623,4,0
503.93,5.0013,4,0
504.04,5.1478,4,0
504.14,5.2796,4,0
504.25,5.2552,4,0
504.36,5.3479,4,0
504.46,5.5969,4,0
504.57,5.6164,4,0
504.67,5.7238,4,0
504.78,5.8751,4,0
504.89,5.8507,4,0
504.99,5.8849,4,0
505.1,5.9337,4,0
505.2,5.8458,4,0
505.32,5.7921,4,0
505.42,5.8019,4,0
505.53,5.6847,4,0
505.64,5.5041,4,0
505.74,5.3626,4,0
505.85,5.4553,4,0
505.95,5.2112,4,0
506.06,4.9867,4,0
506.17,4.889,4,0
506.28,4.8256,4,0
506.38,4.8207,4,0
506.49,4.7523,4,0
506.59,4.8109,4,0
506.7,4.7768,4,0
506.8,4.8402,4,0
506.91,4.7963,4,0
507.01,4.8597,4,0
507.12,4.7426,4,0
507.23,4.8353,4,0
507.33,4.7914,4,0
507.44,4.684,4,0
507.54,4.85,4,0
507.86,4.8695,4,0
507.96,4.6742,4,0
508.07,4.8646,4,0
508.18,4.7377,4,0
508.28,4.7377,4,0
508.39,4.8402,4,0
508.49,4.9281,4,0
508.6,4.7084,4,0
508.7,4.7865,4,0
508.81,4.8695,4,0
508.91,4.8207,4,0
509.02,4.7377,4,0
509.12,4.7182,4,0
509.23,4.7279,4,0
509.33,4.8207,4,0
509.44,4.7963,4,0
509.54,4.601,4,0
509.65,4.5961,4,0
509.75,4.2202,4,0
509.86,3.9225,4,0
509.96,3.3904,4,0
510.07,3.0487,4,0
510.18,2.5117,4,0
510.29,2.0137,4,0
510.39,1.1155,4,0
510.5,0.57365,4,0
510.61,0.35886,4,0
510.71,-0.14395,4,0
510.82,-0.37827,4,0
510.93,-0.40756,4,0
511.03,-0.29528,4,0
511.14,-0.37339,4,0
511.24,-0.14883,4,0
511.35,0.2954,4,0
511.45,0.45649,4,0
511.56,0.68105,4,0
511.66,1.0325,4,0
511.77,1.1106,4,0
511.87,1.1839,4,0
511.98,1.2376,4,0
512.08,1.1399,4,0
512.19,1.3352,4,0
512.29,1.2034,4,0
512.4,0.89096,4,0
512.5,0.73475,4,0
512.61,0.49067,4,0
512.71,0.28564,4,0
512.82,-0.017025,4,0
512.93,-0.12442,4,0
513.03,-0.39779,4,0
513.14,-0.39291,4,0
513.24,-0.27087,4,0
513.35,-0.2367,4,0
513.45,-0.30992,4,0
513.56,-0.21229,4,0
513.67,0.036673,4,0
513.77,0.24658,4,0
513.88,0.37839,4,0
513.98,0.49067,4,0
514.09,0.63712,4,0
514.39,0.79821,4,0
514.41,0.89584,4,0
514.5,0.81286,4,0
514.6,0.66152,4,0
514.71,0.642,4,0
514.81,0.35886,4,0
514.92,0.27099,4,0
515.03,-0.11466,4,0
515.13,-0.22205,4,0
515.23,-0.45637,4,0
515.34,-0.59794,4,0
515.45,-0.62235,4,0
515.55,-0.83226,4,0
515.66,-0.82738,4,0
515.76,-0.84691,4,0
515.87,-0.76392,4,0
515.97,-0.78344,4,0
516.08,-0.62235,4,0
516.18,-0.5296,4,0
516.29,-0.3685,4,0
516.39,-0.3441,4,0
516.5,-0.09025,4,0
516.61,0.14407,4,0
516.71,0.28564,4,0
516.82,0.44673,4,0
516.92,0.59806,4,0
517.03,0.60294,4,0
517.13,0.74451,4,0
517.24,0.76892,4,0
517.34,0.8275,4,0
517.45,0.79821,4,0
517.55,0.75916,4,0
517.66,0.75916,4,0
517.76,0.6957,4,0
517.87,0.642,4,0
517.98,0.57365,4,0
518.08,0.37351,4,0
518.2,0.38815,4,0
518.3,0.11478,4,0
518.4,-0.03167,4,0
518.51,-0.16347,4,0
518.61,-0.16347,4,0
518.72,-0.14883,4,0
518.82,-0.31481,4,0
518.93,-0.33433,4,0
519.03,-0.26111,4,0
519.14,-0.18788,4,0
519.25,-0.31481,4,0
519.35,-0.22694,4,0
519.45,-0.065842,4,0
519.56,-0.09025,4,0
519.67,0.051318,4,0
519.77,0.10502,4,0
519.88,0.2954,4,0
519.98,0.52972,4,0
520.09,0.55413,4,0
520.19,0.54436,4,0
520.3,0.61759,4,0
520.4,0.89584,4,0
520.51,0.76404,4,0
520.61,0.7201,4,0
520.72,0.81286,4,0
520.83,0.80797,4,0
520.93,0.71522,4,0
521.03,0.62247,4,0
521.15,0.642,4,0
521.25,0.54436,4,0
521.35,0.62247,4,0
521.46,0.46626,4,0
521.56,0.39303,4,0
521.67,0.31005,4,0
521.77,0.28076,4,0
521.88,0.21241,4,0
521.98,0.11478,4,0
522.09,-0.026789,4,0
522.19,-0.085369,4,0
522.3,-0.16836,4,0
522.41,-0.19765,4,0
522.51,-0.26111,4,0
522.61,-0.42708,4,0
522.72,-0.28063,4,0
522.83,-0.31969,4,0
522.93,-0.41732,4,0
523.04,-0.33921,4,0
523.14,-0.31969,4,0
523.25,-0.24646,4,0
523.35,-0.2904,4,0
523.46,-0.080487,4,0
523.56,0.012264,4,0
523.67,0.090371,4,0
523.77,0.085489,4,0
523.88,0.33445,4,0
523.98,0.39303,4,0
524.09,0.48578,4,0
524.19,0.48578,4,0
524.3,0.73963,4,0
524.4,0.63712,4,0
524.51,0.84703,4,0
524.61,0.79821,4,0
524.72,0.91049,4,0
524.83,0.76404,4,0
524.93,0.82262,4,0
525.04,0.68593,4,0
525.14,0.71034,4,0
525.25,0.69081,4,0
525.35,0.5883,4,0
525.46,0.71034,4,0
525.56,0.56389,4,0
525.68,0.51507,4,0
525.78,0.32957,4,0
525.88,0.19777,4,0
525.99,-0.021907,4,0
526.09,-0.11466,4,0
526.2,0.022028,4,0
526.3,-0.28063,4,0
526.41,-0.24158,4,0
526.52,-0.48078,4,0
526.62,-0.40268,4,0
526.73,-0.35874,4,0
526.83,-0.33433,4,0
526.94,-0.36362,4,0
527.04,-0.31969,4,0
527.15,-0.24158,4,0
527.26,-0.2904,4,0
527.36,-0.16836,4,0
527.47,-0.10978,4,0
527.57,0.18312,4,0
527.68,0.041554,4,0
527.78,0.2417,4,0
527.89,0.28076,4,0
527.99,0.51019,4,0
528.1,0.43697,4,0
528.2,0.5883,4,0
528.31,0.54436,4,0
528.41,0.60783,4,0
528.52,0.65664,4,0
528.62,0.50043,4,0
528.73,0.39303,4,0
528.84,0.68593,4,0
528.94,0.54925,4,0
529.05,0.57365,4,0
529.15,0.51996,4,0
529.26,0.51507,4,0
529.36,0.57365,4,0
529.47,0.40768,4,0
529.57,0.22218,4,0
529.69,0.23194,4,0
529.79,0.022028,4,0
529.9,-0.046315,4,0
530,-0.026789,4,0
530.11,-0.14883,4,0
530.21,-0.13907,4,0
530.31,-0.3441,4,0
530.42,-0.28063,4,0
530.53,-0.31969,4,0
530.63,-0.33433,4,0
530.74,-0.23182,4,0
530.84,-0.2904,4,0
530.95,-0.12442,4,0
531.05,-0.15371,4,0
531.16,-0.056079,4,0
531.27,-0.075605,4,0
531.38,0.051318,4,0
531.48,0.22706,4,0
531.58,0.32469,4,0
531.69,0.54436,4,0
531.79,0.44185,4,0
531.9,0.56877,4,0
532.01,0.58342,4,0
532.12,0.63712,4,0
532.22,0.72987,4,0
532.33,0.78357,4,0
532.43,0.76404,4,0
532.53,0.73475,4,0
532.64,0.80309,4,0
532.74,0.66152,4,0
532.85,0.66641,4,0
532.97,0.85191,4,0
533.07,0.61759,4,0
533.17,0.70058,4,0
533.27,0.54925,4,0
533.38,0.54925,4,0
533.48,0.45649,4,0
533.59,0.25635,4,0
533.7,0.26611,4,0
533.81,0.13431,4,0
533.91,0.090371,4,0
534.02,-0.036552,4,0
534.12,-0.13419,4,0
534.22,-0.21229,4,0
534.33,-0.26599,4,0
534.43,-0.23182,4,0
534.55,-0.22205,4,0
534.65,-0.24646,4,0
534.76,-0.26111,4,0
534.86,-0.18788,4,0
534.96,-0.06096,4,0
535.07,-0.17812,4,0
535.17,-0.17324,4,0
535.28,-0.056079,4,0
535.4,0.12454,4,0
535.5,0.085489,4,0
535.6,0.21729,4,0
535.7,0.48578,4,0
535.81,0.49555,4,0
535.91,0.4272,4,0
536.02,0.54436,4,0
536.13,0.72987,4,0
536.23,0.67617,4,0
536.34,0.77868,4,0
536.44,0.57365,4,0
536.55,0.70058,4,0
536.65,0.67129,4,0
536.76,0.57854,4,0
536.86,0.67617,4,0
536.98,0.55901,4,0
537.08,0.43209,4,0
537.18,0.46626,4,0
537.29,0.16848,4,0
537.39,0.18312,4,0
537.5,0.061081,4,0
537.6,-0.041434,4,0
537.71,-0.21717,4,0
537.82,-0.32457,4,0
537.92,-0.34898,4,0
538.03,-0.30992,4,0
538.13,-0.50031,4,0
538.24,-0.39779,4,0
538.34,-0.33433,4,0
538.45,-0.35386,4,0
538.56,-0.30992,4,0
538.67,-0.38315,4,0
538.77,-0.31969,4,0
538.87,-0.21717,4,0
538.98,-0.012144,4,0
539.08,0.11478,4,0
539.19,-0.0023805,4,0
539.29,0.19289,4,0
539.4,0.4028,4,0
539.51,0.70058,4,0
539.62,1.0325,4,0
539.72,1.3987,4,0
539.82,1.5353,4,0
539.93,2.0284,4,0
540.03,2.4043,4,0
540.14,3.0194,4,0
540.24,3.2146,4,0
540.35,3.6784,4,0
540.45,4.2056,4,0
540.56,4.5668,4,0
540.66,4.7279,4,0
540.77,4.8842,4,0
540.87,5.2063,4,0
540.99,5.3284,4,0
541.09,5.4309,4,0
541.19,5.426,4,0
541.3,5.4895,4,0
541.4,5.5041,4,0
541.51,5.5236,4,0
541.61,5.4553,4,0
541.72,5.2649,4,0
541.83,5.26,4,0
541.93,5.0306,4,0
542.04,5.0501,4,0
542.14,4.9037,4,0
542.25,4.9183,4,0
542.35,4.8744,4,0
542.46,4.7182,4,0
542.57,4.7768,4,0
542.68,4.6352,4,0
542.78,4.6645,4,0
542.89,4.6205,4,0
542.99,4.5766,4,0
543.09,4.7377,4,0
543.2,4.6645,4,0
543.3,4.7621,4,0
543.42,4.7621,4,0
543.52,4.9134,4,0
543.63,4.8597,4,0
543.74,4.9134,4,0
543.85,5.0111,4,0
543.96,5.1575,4,0
544.06,5.2503,4,0
544.17,5.387,4,0
544.27,5.4699,4,0
544.38,5.5676,4,0
544.49,5.6847,4,0
544.6,5.6213,4,0
544.71,5.7677,4,0
544.82,5.8605,4,0
544.92,5.8312,4,0
545.03,5.8898,4,0
545.13,5.8263,4,0
545.24,5.7824,4,0
545.35,5.6799,4,0
545.46,5.7775,4,0
545.56,5.7336,4,0
545.66,5.5871,4,0
545.77,5.4699,4,0
545.87,5.4651,4,0
545.98,5.3577,4,0
546.08,5.2844,4,0
546.19,5.2844,4,0
546.29,5.1136,4,0
546.4,5.0989,4,0
546.5,5.1331,4,0
546.61,5.0989,4,0
546.71,5.0111,4,0
546.82,4.8793,4,0
546.92,4.972,4,0
547.03,5.1136,4,0
547.14,4.9867,4,0
547.24,5.1136,4,0
547.35,5.1771,4,0
547.66,5.2649,4,0
547.72,5.3381,4,0
547.83,5.2942,4,0
547.93,5.3381,4,0
548.05,5.4358,4,0
548.15,5.5188,4,0
548.26,5.5871,4,0
548.37,5.5285,4,0
548.47,5.7238,4,0
548.58,5.6164,4,0
548.69,5.714,4,0
548.79,5.6799,4,0
548.9,5.7238,4,0
549,5.714,4,0
549.11,5.7043,4,0
549.21,5.6945,4,0
549.32,5.5773,4,0
549.42,5.6262,4,0
549.53,5.4992,4,0
549.63,5.4114,4,0
549.74,5.3577,4,0
549.84,5.3381,4,0
549.95,5.387,4,0
550.05,5.2161,4,0
550.16,5.1429,4,0
550.26,5.1819,4,0
550.36,5.1673,4,0
550.47,5.0452,4,0
550.58,5.0208,4,0
550.68,5.0452,4,0
550.79,4.9183,4,0
550.89,4.9281,4,0
551,4.8549,4,0
551.1,4.9574,4,0
551.21,4.9476,4,0
551.31,4.9769,4,0
551.41,4.9525,4,0
551.52,5.0208,4,0
551.62,5.1771,4,0
551.73,4.9671,4,0
551.84,5.1087,4,0
551.94,5.2503,4,0
552.04,5.343,4,0
552.15,5.387,4,0
552.26,5.4651,4,0
552.36,5.4163,4,0
552.46,5.5139,4,0
552.57,5.4553,4,0
552.68,5.6701,4,0
552.79,5.7384,4,0
552.89,5.6506,4,0
553,5.8019,4,0
553.11,5.7189,4,0
553.22,5.6994,4,0
553.32,5.7482,4,0
553.43,5.6896,4,0
553.54,5.714,4,0
553.65,5.592,4,0
553.75,5.4651,4,0
553.86,5.4358,4,0
553.96,5.4699,4,0
554.07,5.2942,4,0
554.17,5.1624,4,0
554.28,5.2503,4,0
554.39,5.0941,4,0
554.49,4.9525,4,0
554.6,5.016,4,0
554.71,4.9232,4,0
554.81,4.8158,4,0
554.92,4.806,4,0
555.03,4.8305,4,0
555.14,4.7865,4,0
555.25,4.6108,4,0
555.35,4.562,4,0
555.46,4.806,4,0
555.57,4.9183,4,0
555.68,4.8939,4,0
555.78,4.9476,4,0
555.89,5.016,4,0
555.99,5.221,4,0
556.1,5.1771,4,0
556.2,5.3137,4,0
556.31,5.4309,4,0
556.41,5.5432,4,0
556.52,5.6408,4,0
556.62,5.7287,4,0
556.73,5.8556,4,0
556.83,5.8214,4,0
556.94,5.8654,4,0
557.04,5.9581,4,0
557.15,5.9288,4,0
557.25,5.9093,4,0
557.36,5.9142,4,0
557.46,5.7873,4,0
557.57,5.7482,4,0
557.67,5.592,4,0
557.78,5.509,4,0
557.89,5.4407,4,0
557.99,5.3381,4,0
558.1,5.26,4,0
558.2,5.0989,4,0
558.31,5.0452,4,0
558.41,5.0062,4,0
558.52,5.0208,4,0
558.62,4.9915,4,0
558.73,4.8549,4,0
558.84,4.889,4,0
558.95,4.8744,4,0
559.06,4.9525,4,0
559.16,4.9037,4,0
559.27,4.9574,4,0
559.37,5.1087,4,0
559.48,5.2893,4,0
559.58,5.2552,4,0
559.68,5.4065,4,0
559.79,5.4699,4,0
559.9,5.5285,4,0
560.01,5.6701,4,0
560.11,5.758,4,0
560.22,5.7873,4,0
560.32,6.0118,4,0
560.43,5.9484,4,0
560.53,5.9874,4,0
560.64,6.1387,4,0
560.74,5.9972,4,0
560.85,5.9337,4,0
560.95,5.8507,4,0
561.06,5.7092,4,0
561.16,5.6896,4,0
561.27,5.7726,4,0
561.38,5.5139,4,0
561.68,5.1282,4,0
561.79,5.2307,4,0
561.9,5.0013,4,0
562.01,4.9183,4,0
562.11,5.0111,4,0
562.23,4.9183,4,0
562.33,5.0648,4,0
562.44,4.9623,4,0
562.54,5.1038,4,0
562.65,5.1234,4,0
562.76,5.1673,4,0
562.86,5.3821,4,0
562.96,5.5334,4,0
563.07,5.4602,4,0
563.17,5.8117,4,0
563.28,5.8312,4,0
563.38,5.8263,4,0
563.49,5.963,4,0
563.59,6.0753,4,0
563.7,6.0509,4,0
563.81,6.0411,4,0
563.91,6.0411,4,0
564.02,6.0557,4,0
564.12,6.0411,4,0
564.24,6.0802,4,0
564.34,6.0216,4,0
564.45,5.9044,4,0
564.56,5.7824,4,0
564.66,5.8654,4,0
564.77,5.6555,4,0
564.88,5.5432,4,0
564.98,5.4748,4,0
565.09,5.4553,4,0
565.2,5.3333,4,0
565.3,5.2405,4,0
565.41,5.2259,4,0
565.51,5.1575,4,0
565.62,5.0697,4,0
565.73,4.9671,4,0
565.83,5.0599,4,0
565.94,4.7768,4,0
566.05,4.889,4,0
566.15,5.016,4,0
566.26,4.7768,4,0
566.36,4.972,4,0
566.47,5.0697,4,0
566.58,4.933,4,0
566.69,5.0501,4,0
566.79,5.0697,4,0
566.9,5.0941,4,0
567,5.1624,4,0
567.11,5.3723,4,0
567.21,5.3381,4,0
567.32,5.2747,4,0
567.43,5.5383,4,0
567.54,5.4748,4,0
567.64,5.4992,4,0
567.75,5.4699,4,0
567.85,5.5041,4,0
567.96,5.4748,4,0
568.07,5.4504,4,0
568.17,5.5236,4,0
568.28,5.4211,4,0
568.39,5.4114,4,0
568.49,5.4211,4,0
568.6,5.3674,4,0
568.71,5.4065,4,0
568.82,5.3333,4,0
568.93,5.3284,4,0
569.03,5.343,4,0
569.14,5.2844,4,0
569.24,5.1429,4,0
569.35,5.2112,4,0
569.46,5.0208,4,0
569.56,4.9134,4,0
569.67,4.6645,4,0
569.77,4.3521,4,0
569.88,4.108,4,0
569.98,3.6247,4,0
570.09,3.0096,4,0
570.2,2.3896,4,0
570.3,2.2285,4,0
570.41,1.9308,4,0
570.51,0.97883,4,0
570.62,0.66641,4,0
570.72,0.30516,4,0
570.83,0.075726,4,0
570.94,-0.11466,4,0
571.04,-0.026789,4,0
571.15,-0.06096,4,0
571.25,0.17336,4,0
571.36,0.38327,4,0
571.47,0.5883,4,0
571.57,0.7738,4,0
571.68,0.96907,4,0
571.78,1.1448,4,0
571.89,1.4084,4,0
571.99,1.4963,4,0
572.1,1.4426,4,0
572.21,1.4621,4,0
572.31,1.1985,4,0
572.42,1.0618,4,0
572.53,0.94954,4,0
572.63,0.56877,4,0
572.74,0.35398,4,0
572.84,0.21729,4,0
572.95,-0.06096,4,0
573.05,-0.25134,4,0
573.16,-0.22205,4,0
573.27,-0.35874,4,0
573.38,-0.27087,4,0
573.48,-0.30504,4,0
573.59,-0.30016,4,0
573.69,-0.15859,4,0
573.8,-0.012144,4,0
573.91,0.22218,4,0
574.01,0.39791,4,0
574.12,0.66641,4,0
574.23,0.69081,4,0
574.33,0.90072,4,0
574.44,1.013,4,0
574.54,0.84703,4,0
574.65,0.79333,4,0
574.75,0.7201,4,0
574.86,0.41256,4,0
574.97,0.28076,4,0
575.08,0.15383,4,0
575.18,-0.09025,4,0
575.29,-0.33433,4,0
575.4,-0.41244,4,0
575.5,-0.59794,4,0
575.61,-0.66628,4,0
575.71,-0.65652,4,0
575.82,-0.65164,4,0
575.93,-0.59794,4,0
576.03,-0.50519,4,0
576.14,-0.49543,4,0
576.24,-0.23182,4,0
576.35,-0.16347,4,0
576.46,-0.10978,4,0
576.56,0.25635,4,0
576.67,0.34422,4,0
576.99,0.57854,4,0
577.1,0.65664,4,0
577.21,0.60783,4,0
577.31,0.59806,4,0
577.42,0.4272,4,0
577.53,0.41256,4,0
577.63,0.085489,4,0
577.74,-0.1049,4,0
577.85,-0.23182,4,0
577.96,-0.43197,4,0
578.06,-0.56865,4,0
578.17,-0.79321,4,0
578.28,-0.92501,4,0
578.38,-0.99336,4,0
578.49,-0.92013,4,0
578.59,-0.9006,4,0
578.7,-0.82738,4,0
578.8,-0.67117,4,0
578.91,-0.43197,4,0
579.01,-0.24158,4,0
579.12,-0.036552,4,0
579.22,0.27099,4,0
579.33,0.35398,4,0
579.44,0.52484,4,0
579.54,0.67617,4,0
579.65,0.94466,4,0
579.75,0.81286,4,0
579.86,0.7738,4,0
579.96,0.63712,4,0
580.07,0.54925,4,0
580.18,0.33445,4,0
580.29,0.15383,4,0
580.39,-0.0023805,4,0
580.5,-0.19276,4,0
580.6,-0.40268,4,0
580.71,-0.46126,4,0
580.81,-0.59306,4,0
580.92,-0.74439,4,0
581.02,-0.59794,4,0
581.13,-0.56865,4,0
581.23,-0.55401,4,0
581.34,-0.51984,4,0
581.44,-0.3441,4,0
581.55,-0.26599,4,0
581.66,-0.16347,4,0
581.76,0.017146,4,0
581.87,0.14895,4,0
581.97,0.40768,4,0
582.08,0.44185,4,0
582.18,0.60783,4,0
582.3,0.66152,4,0
582.4,0.59806,4,0
582.5,0.52484,4,0
582.61,0.57365,4,0
582.71,0.39303,4,0
582.82,0.32957,4,0
582.92,0.15871,4,0
583.03,0.15383,4,0
583.14,-0.026789,4,0
583.24,-0.15371,4,0
583.35,-0.30504,4,0
583.46,-0.22205,4,0
583.57,-0.4222,4,0
583.67,-0.46126,4,0
583.78,-0.4759,4,0
583.89,-0.57353,4,0
584,-0.54424,4,0
584.1,-0.48078,4,0
584.21,-0.30992,4,0
584.32,-0.28552,4,0
584.58,0.085489,4,0
584.66,0.1099,4,0
584.71,0.13431,4,0
584.82,0.47114,4,0
584.93,0.55901,4,0
585.04,0.60294,4,0
585.15,0.80797,4,0
585.26,0.87143,4,0
585.37,0.90072,4,0
585.48,1.1741,4,0
585.59,0.94466,4,0
585.7,0.75916,4,0
585.81,0.642,4,0
585.92,0.50043,4,0
586.03,0.47602,4,0
586.14,0.25147,4,0
586.25,0.10502,4,0
586.35,-0.16836,4,0
586.46,-0.28063,4,0
586.57,-0.41244,4,0
586.68,-0.41732,4,0
586.79,-0.61259,4,0
586.9,-0.60282,4,0
587.01,-0.63211,4,0
587.11,-0.70046,4,0
587.35,-0.61259,4,0
587.39,-0.56377,4,0
587.45,-0.55889,4,0
587.56,-0.51007,4,0
587.67,-0.23182,4,0
587.78,-0.20253,4,0
587.89,-0.051197,4,0
588,0.031791,4,0
588.11,0.1636,4,0
588.22,0.32469,4,0
588.33,0.43209,4,0
588.44,0.52484,4,0
588.55,0.67617,4,0
588.66,0.5883,4,0
588.77,0.53948,4,0
588.88,0.61271,4,0
588.98,0.48578,4,0
589.21,0.35886,4,0
589.24,0.31005,4,0
589.33,0.12942,4,0
589.44,-0.075605,4,0
589.54,-0.19765,4,0
589.65,-0.32945,4,0
589.76,-0.37339,4,0
589.87,-0.48078,4,0
589.97,-0.54913,4,0
590.08,-0.64188,4,0
590.2,-0.5833,4,0
590.31,-0.54424,4,0
590.42,-0.5296,4,0
590.52,-0.54913,4,0
590.63,-0.38803,4,0
590.75,-0.19765,4,0
590.85,-0.03167,4,0
590.96,0.0025012,4,0
591.07,0.25635,4,0
591.18,0.36374,4,0
591.3,0.46626,4,0
591.4,0.66641,4,0
591.51,0.66152,4,0
591.62,0.74451,4,0
591.73,0.81774,4,0
591.84,0.76892,4,0
591.94,0.7738,4,0
592.05,0.72987,4,0
592.16,0.65664,4,0
592.27,0.68593,4,0
592.6,0.12454,4,0
592.7,0.095253,4,0
592.81,-0.021907,4,0
592.92,-0.30016,4,0
593.03,-0.25134,4,0
593.14,-0.34898,4,0
593.25,-0.37827,4,0
593.36,-0.47102,4,0
593.47,-0.35386,4,0
593.58,-0.39779,4,0
593.69,-0.22694,4,0
593.8,-0.21717,4,0
593.91,-0.095132,4,0
594.02,0.075726,4,0
594.13,0.26123,4,0
594.24,0.41256,4,0
594.35,0.65664,4,0
594.46,0.80309,4,0
594.57,0.8812,4,0
594.68,0.96419,4,0
594.79,1.0032,4,0
594.9,0.8812,4,0
595.01,1.0423,4,0
595.11,0.85679,4,0
595.23,0.65664,4,0
595.33,0.61759,4,0
595.45,0.4028,4,0
595.55,0.29052,4,0
595.66,-0.036552,4,0
595.78,-0.15371,4,0
595.89,-0.16836,4,0
596,-0.3441,4,0
596.11,-0.51984,4,0
596.22,-0.5833,4,0
596.32,-0.53936,4,0
596.43,-0.57353,4,0
596.54,-0.58818,4,0
596.65,-0.35874,4,0
596.75,-0.32457,4,0
596.86,-0.26111,4,0
596.97,-0.051197,4,0
597.08,0.10013,4,0
597.19,0.14895,4,0
597.3,0.31493,4,0
597.41,0.52972,4,0
597.52,0.71522,4,0
597.63,0.65664,4,0
597.74,0.70546,4,0
597.85,0.85679,4,0
597.96,0.73963,4,0
598.07,0.73963,4,0
598.18,0.50043,4,0
598.29,0.68105,4,0
598.39,0.44673,4,0
598.5,0.44185,4,0
598.61,0.20265,4,0
598.72,0.0025012,4,0
598.83,-0.017025,4,0
598.94,-0.18788,4,0
599.04,-0.17324,4,0
599.15,-0.47102,4,0
599.26,-0.51495,4,0
599.37,-0.45637,4,0
599.48,-0.46614,4,0
599.58,-0.15371,4,0
599.69,0.11966,4,0
599.8,0.56389,4,0
599.91,1.1497,4,0
600.01,1.6427,4,0
600.12,2.2725,4,0
600.23,2.7997,4,0
600.34,3.6149,4,0
600.45,4.1714,4,0
600.56,4.7963,4,0
600.67,4.8744,4,0
600.78,5.2063,4,0
600.88,5.3235,4,0
600.99,5.4699,4,0
601.1,5.343,4,0
601.21,5.3333,4,0
601.32,5.1917,4,0
601.42,5.1722,4,0
601.53,4.9574,4,0
601.64,4.6986,4,0
601.75,4.601,4,0
601.86,4.4546,4,0
601.97,4.3423,4,0
602.08,4.3813,4,0
602.19,4.3765,4,0
602.3,4.3472,4,0
602.41,4.5522,4,0
602.52,4.645,4,0
602.62,4.8451,4,0
602.73,5.0208,4,0
602.84,5.1038,4,0
602.95,5.3235,4,0
603.06,5.4455,4,0
603.17,5.5578,4,0
603.28,5.8117,4,0
603.38,5.7628,4,0
603.49,5.9532,4,0
603.6,6.1583,4,0
603.71,6.129,4,0
603.82,6.046,4,0
603.93,6.0362,4,0
604.04,6.1046,4,0
604.15,6.046,4,0
604.26,5.9923,4,0
604.37,5.8019,4,0
604.48,5.6945,4,0
604.59,5.631,4,0
604.7,5.4309,4,0
604.81,5.4163,4,0
604.92,5.2503,4,0
605.03,5.1575,4,0
605.14,5.0892,4,0
605.25,4.8988,4,0
605.36,4.9671,4,0
605.47,4.9378,4,0
605.58,4.9037,4,0
605.69,4.9378,4,0
605.8,4.8256,4,0
605.91,4.9818,4,0
606.02,5.0452,4,0
606.13,5.2405,4,0
606.24,5.2796,4,0
606.35,5.3772,4,0
606.46,5.3967,4,0
606.56,5.5871,4,0
606.67,5.6018,4,0
606.78,5.7189,4,0
606.89,5.8654,4,0
607,5.9337,4,0
607.11,6.002,4,0
607.22,6.0362,4,0
607.32,6.0557,4,0
607.43,5.9484,4,0
607.54,5.8751,4,0
607.65,6.0216,4,0
607.76,5.7628,4,0
607.87,5.6603,4,0
607.98,5.5725,4,0
608.3,5.3333,4,0
608.41,5.1868,4,0
608.52,5.0648,4,0
608.63,4.9525,4,0
608.74,4.9281,4,0
608.85,4.889,4,0
608.96,4.8109,4,0
609.07,4.8402,4,0
609.18,4.806,4,0
609.29,4.8012,4,0
609.39,4.6986,4,0
609.5,4.7768,4,0
609.61,4.7231,4,0
609.72,4.8646,4,0
609.83,4.7816,4,0
609.94,4.7865,4,0
610.05,4.8207,4,0
610.15,4.684,4,0
610.27,4.8256,4,0
610.37,4.8256,4,0
610.48,4.8305,4,0
610.59,4.7231,4,0
610.7,4.7523,4,0
610.81,4.8353,4,0
610.92,4.7475,4,0
611.03,4.7035,4,0
611.13,4.8305,4,0
611.24,4.7182,4,0
611.35,4.8109,4,0
611.46,4.684,4,0
611.57,4.7621,4,0
611.68,4.7816,4,0
611.79,4.7572,4,0
611.9,4.7523,4,0
612,4.7816,4,0
612.11,4.7816,4,0
612.22,4.7133,4,0
612.33,4.6938,4,0
612.44,4.7133,4,0
612.55,4.6986,4,0
612.66,4.7133,4,0
612.77,4.7279,4,0
612.87,4.7865,4,0
612.98,4.8207,4,0
613.09,4.8793,4,0
613.2,4.7133,4,0
613.31,4.7084,4,0
613.41,4.7719,4,0
613.52,4.6352,4,0
613.63,4.7816,4,0
613.74,4.7279,4,0
613.84,4.7621,4,0
613.95,4.806,4,0
614.06,4.6645,4,0
614.17,4.7719,4,0
614.28,4.7035,4,0
614.39,4.6938,4,0
614.5,4.7475,4,0
614.61,4.7816,4,0
614.72,4.7377,4,0
614.83,4.8939,4,0
614.94,4.8207,4,0
615.05,4.8158,4,0
615.16,4.7572,4,0
615.27,4.767,4,0
615.39,4.7865,4,0
615.5,4.7621,4,0
615.61,4.7963,4,0
615.72,4.6694,4,0
615.83,4.6938,4,0
615.94,4.6791,4,0
616.05,4.8109,4,0
616.16,4.7133,4,0
616.27,4.8451,4,0
616.38,4.6742,4,0
616.49,4.7084,4,0
616.6,4.5961,4,0
616.71,4.7133,4,0
616.82,4.7963,4,0
616.93,4.7182,4,0
617.04,4.7816,4,0
617.15,4.7816,4,0
617.26,4.6938,4,0
617.37,4.7572,4,0
617.48,4.7865,4,0
617.59,4.7084,4,0
617.7,4.6938,4,0
617.81,4.6596,4,0
617.92,4.6352,4,0
618.02,4.7963,4,0
618.13,4.9964,4,0
618.24,4.7426,4,0
618.35,4.7182,4,0
618.46,4.6254,4,0
618.58,4.6694,4,0
618.69,4.8988,4,0
618.79,4.6986,4,0
618.9,4.684,4,0
619.01,4.7231,4,0
619.12,4.8109,4,0
619.23,4.7523,4,0
619.34,4.7084,4,0
619.45,4.7426,4,0
619.56,4.7328,4,0
619.67,4.7572,4,0
619.78,4.7523,4,0
619.89,4.7426,4,0
620,4.7768,4,0
620.11,4.7816,4,0
620.22,4.7963,4,0
620.33,4.7475,4,0
620.44,4.7816,4,0
620.55,4.7572,4,0
620.66,4.7426,4,0
620.77,4.6938,4,0
620.88,4.7133,4,0
620.99,4.6986,4,0
621.1,4.7377,4,0
621.21,4.7279,4,0
621.32,4.7035,4,0
621.43,4.7914,4,0
621.54,4.8207,4,0
621.64,4.8988,4,0
621.76,4.8256,4,0
621.86,4.8158,4,0
621.97,4.8012,4,0
622.08,4.7426,4,0
622.19,4.7719,4,0
622.3,4.6791,4,0
622.42,4.767,4,0
622.52,4.7719,4,0
622.63,4.7621,4,0
622.74,4.7523,4,0
622.84,4.7719,4,0
622.95,4.7572,4,0
623.06,4.7816,4,0
623.17,4.8109,4,0
623.38,4.6889,4,0
623.43,4.7621,4,0
623.53,4.7426,4,0
623.64,4.7182,4,0
623.97,4.7865,4,0
624.02,4.7914,4,0
624.14,4.7231,4,0
624.24,4.7816,4,0
624.34,4.8109,4,0
624.45,4.8012,4,0
624.55,4.6938,4,0
624.66,4.7035,4,0
624.76,4.8109,4,0
624.87,4.6986,4,0
624.97,4.7621,4,0
625.08,4.7523,4,0
625.19,4.7523,4,0
625.3,4.7231,4,0
625.4,4.6889,4,0
625.51,4.6986,4,0
625.62,4.7963,4,0
625.72,4.7279,4,0
625.83,4.7133,4,0
625.93,4.7621,4,0
626.04,4.7621,4,0
626.14,4.7865,4,0
626.25,4.767,4,0
626.36,4.7475,4,0
626.46,4.7279,4,0
626.57,4.6986,4,0
626.67,4.7475,4,0
626.78,4.806,4,0
626.89,4.7719,4,0
626.99,4.7768,4,0
627.1,4.7963,4,0
627.2,4.7768,4,0
627.31,4.7182,4,0
627.41,4.7426,4,0
627.52,4.806,4,0
627.62,4.7621,4,0
627.73,4.7572,4,0
627.84,4.7133,4,0
627.94,4.6986,4,0
628.05,4.7768,4,0
628.15,4.7133,4,0
628.26,4.7475,4,0
628.36,4.6986,4,0
628.47,4.7572,4,0
628.57,4.6791,4,0
628.68,4.7963,4,0
628.78,4.8109,4,0
628.89,4.7523,4,0
628.99,4.7621,4,0
629.1,4.7133,4,0
629.2,4.7865,4,0
629.31,4.7182,4,0
629.41,4.7621,4,0
629.52,4.7621,4,0
629.62,4.6596,4,0
629.73,4.2251,4,0
629.83,4.0982,4,0
629.93,3.859,4,0
630.04,3.3269,4,0
630.15,2.6288,4,0
630.26,2.2969,4,0
630.37,1.5597,4,0
630.48,1.2864,4,0
630.58,0.48578,4,0
630.68,0.026909,4,0
630.79,-0.29528,4,0
630.89,-0.47102,4,0
631,-0.52472,4,0
631.11,-0.46126,4,0
631.22,-0.15371,4,0
631.32,-0.11954,4,0
631.43,0.25635,4,0
631.53,0.6957,4,0
631.64,1.0716,4,0
631.74,1.2083,4,0
631.85,1.2522,4,0
631.95,1.3694,4,0
632.06,1.5353,4,0
632.16,1.4621,4,0
632.27,1.3108,4,0
632.37,1.1741,4,0
632.48,0.8275,4,0
632.58,0.53948,4,0
632.69,0.3491,4,0
632.79,0.10502,4,0
632.9,-0.11954,4,0
633,-0.55889,4,0
633.11,-0.46126,4,0
633.21,-0.51495,4,0
633.32,-0.52472,4,0
633.42,-0.50031,4,0
633.53,-0.38803,4,0
633.63,-0.080487,4,0
633.74,0.017146,4,0
633.84,0.17336,4,0
633.95,0.4028,4,0
634.05,0.69081,4,0
634.16,0.78357,4,0
634.26,1.0081,4,0
634.37,1.0228,4,0
634.48,0.9593,4,0
634.59,0.92025,4,0
634.69,0.82262,4,0
634.8,0.65176,4,0
634.91,0.44673,4,0
635.01,0.1099,4,0
635.11,0.0073828,4,0
635.22,-0.19276,4,0
635.32,-0.3685,4,0
635.43,-0.59306,4,0
635.54,-0.68093,4,0
635.64,-0.7151,4,0
635.75,-0.7151,4,0
635.85,-0.5296,4,0
635.96,-0.51984,4,0
636.06,-0.5833,4,0
636.16,-0.38315,4,0
636.27,-0.056079,4,0
636.38,-0.036552,4,0
636.49,0.11966,4,0
636.59,0.44185,4,0
636.7,0.42232,4,0
636.81,0.4809,4,0
636.91,0.51507,4,0
637.02,0.53948,4,0
637.13,0.43697,4,0
637.23,0.52972,4,0
637.34,0.45649,4,0
637.44,0.20753,4,0
637.55,-0.0072622,4,0
637.65,0.0073828,4,0
637.76,-0.13907,4,0
637.86,-0.3441,4,0
637.97,-0.31481,4,0
638.08,-0.51007,4,0
638.18,-0.55889,4,0
638.29,-0.38315,4,0
638.4,-0.54913,4,0
638.5,-0.48566,4,0
638.61,-0.24646,4,0
638.71,-0.25623,4,0
638.82,-0.080487,4,0
639.12,0.37351,4,0
639.23,0.46138,4,0
639.34,0.68593,4,0
639.44,0.64688,4,0
639.55,0.6957,4,0
639.65,0.76404,4,0
639.76,0.66641,4,0
639.87,0.59806,4,0
639.98,0.52484,4,0
640.08,0.3491,4,0
640.19,0.33445,4,0
640.3,0.16848,4,0
640.4,0.031791,4,0
640.51,-0.09025,4,0
640.62,-0.2904,4,0
640.72,-0.20741,4,0
640.82,-0.28063,4,0
640.94,-0.4222,4,0
641.04,-0.45149,4,0
641.15,-0.20741,4,0
641.25,-0.31481,4,0
641.36,-0.183,4,0
641.47,-0.0023805,4,0
641.58,0.14407,4,0
641.68,0.1636,4,0
641.79,0.33445,4,0
641.9,0.59318,4,0
642.01,0.71034,4,0
642.11,0.61759,4,0
642.22,0.84703,4,0
642.33,0.78845,4,0
642.43,0.76404,4,0
642.54,0.65176,4,0
642.64,0.53948,4,0
642.75,0.46138,4,0
642.85,0.35886,4,0
642.96,0.23682,4,0
643.06,0.13431,4,0
643.17,-0.085369,4,0
643.27,-0.23182,4,0
643.38,-0.3441,4,0
643.48,-0.69069,4,0
643.58,-0.55401,4,0
643.69,-0.50519,4,0
643.8,-0.5296,4,0
643.9,-0.39291,4,0
644.01,-0.5833,4,0
644.11,-0.41732,4,0
644.22,-0.21229,4,0
644.32,0.026909,4,0
644.43,0.1099,4,0
644.54,0.28564,4,0
644.64,0.52972,4,0
644.74,0.56877,4,0
644.85,0.70546,4,0
644.96,0.76892,4,0
645.06,0.91049,4,0
645.17,0.82262,4,0
645.28,0.76404,4,0
645.38,0.70546,4,0
645.49,0.66152,4,0
645.59,0.50531,4,0
645.7,0.48578,4,0
645.81,0.14407,4,0
645.92,0.090371,4,0
646.02,-0.080487,4,0
646.14,-0.3685,4,0
646.25,-0.42708,4,0
646.36,-0.57842,4,0
646.47,-0.5833,4,0
646.57,-0.46614,4,0
646.69,-0.61747,4,0
646.79,-0.36362,4,0
646.9,-0.22694,4,0
647.01,-0.11466,4,0
647.11,-0.051197,4,0
647.22,0.23682,4,0
647.32,0.49555,4,0
647.42,0.52972,4,0
647.53,0.71522,4,0
647.64,0.74451,4,0
647.74,0.83726,4,0
647.85,0.91537,4,0
647.95,0.89096,4,0
648.06,0.80797,4,0
648.17,0.70058,4,0
648.29,0.48578,4,0
648.39,0.33445,4,0
648.5,0.19777,4,0
648.61,-0.095132,4,0
648.71,-0.31969,4,0
648.82,-0.37827,4,0
648.92,-0.48078,4,0
649.03,-0.65652,4,0
649.14,-0.51984,4,0
649.25,-0.67117,4,0
649.35,-0.64188,4,0
649.46,-0.37827,4,0
649.57,-0.28063,4,0
649.67,-0.1293,4,0
649.78,0.090371,4,0
649.88,0.21729,4,0
649.99,0.41744,4,0
650.09,0.49555,4,0
650.2,0.7201,4,0
650.3,0.73475,4,0
650.41,0.87143,4,0
650.51,0.86655,4,0
650.62,0.8275,4,0
650.72,0.61759,4,0
650.83,0.56877,4,0
650.94,0.4272,4,0
651.04,0.21241,4,0
651.15,-0.012144,4,0
651.26,-0.13907,4,0
651.36,-0.26599,4,0
651.46,-0.37827,4,0
651.57,-0.3441,4,0
651.67,-0.52472,4,0
651.78,-0.73463,4,0
651.89,-0.56377,4,0
651.99,-0.46126,4,0
652.1,-0.44173,4,0
652.2,-0.24646,4,0
652.31,-0.041434,4,0
652.41,0.070844,4,0
652.52,0.14407,4,0
652.62,0.40768,4,0
652.73,0.50043,4,0
652.83,0.63712,4,0
652.94,0.85679,4,0
653.05,0.92513,4,0
653.16,0.84214,4,0
653.26,0.73475,4,0
653.37,0.66641,4,0
653.47,0.61271,4,0
653.57,0.42232,4,0
653.68,0.14895,4,0
653.79,-0.021907,4,0
653.89,-0.23182,4,0
654,-0.43685,4,0
654.1,-0.45149,4,0
654.21,-0.60771,4,0
654.31,-0.68581,4,0
654.62,-0.67605,4,0
654.73,-0.54913,4,0
654.83,-0.42708,4,0
654.94,-0.27575,4,0
655.04,-0.085369,4,0
655.15,0.31981,4,0
655.25,0.45649,4,0
655.36,0.75916,4,0
655.46,0.89584,4,0
655.57,1.0569,4,0
655.67,1.1448,4,0
655.78,1.2473,4,0
655.89,1.262,4,0
655.99,1.1692,4,0
656.1,1.0325,4,0
656.21,0.79333,4,0
656.32,0.66641,4,0
656.42,0.32957,4,0
656.52,0.19289,4,0
656.63,-0.065842,4,0
656.73,-0.33921,4,0
656.84,-0.43197,4,0
656.94,-0.61747,4,0
657.05,-0.637,4,0
657.16,-0.67605,4,0
657.26,-0.65652,4,0
657.37,-0.46614,4,0
657.47,-0.4222,4,0
657.58,-0.25134,4,0
657.68,-0.085369,4,0
657.78,0.14895,4,0
657.89,0.49067,4,0
658,0.49067,4,0
658.1,0.7738,4,0
658.21,0.78357,4,0
658.31,0.80309,4,0
658.42,0.86167,4,0
658.52,0.78357,4,0
658.63,0.65664,4,0
658.74,0.43697,4,0
658.84,0.10502,4,0
658.95,-0.14395,4,0
659.06,-0.20253,4,0
659.16,-0.38803,4,0
659.27,-0.65652,4,0
659.37,-0.72975,4,0
659.48,-0.69069,4,0
659.58,-0.62723,4,0
659.69,-0.44173,4,0
659.79,-0.03167,4,0
659.9,0.68105,4,0
660,1.0911,4,0
660.11,1.6232,4,0
660.21,2.4433,4,0
660.32,3.5124,4,0
660.42,4.0299,4,0
660.53,4.3472,4,0
660.63,5.2552,4,0
660.74,5.5773,4,0
660.84,5.6603,4,0
660.95,5.6799,4,0
661.05,5.6555,4,0
661.16,5.4944,4,0
661.26,5.2747,4,0
661.37,4.8939,4,0
661.47,4.6938,4,0
661.58,4.518,4,0
661.68,4.3472,4,0
661.79,4.1617,4,0
661.9,4.2691,4,0
662,4.191,4,0
662.11,4.4009,4,0
662.22,4.6645,4,0
662.32,4.806,4,0
662.42,5.0111,4,0
662.53,5.3479,4,0
662.64,5.6408,4,0
662.75,5.7677,4,0
662.86,6.0069,4,0
662.96,6.0509,4,0
663.07,6.1485,4,0
663.17,6.1143,4,0
663.28,6.0606,4,0
663.4,5.9337,4,0
663.5,5.7921,4,0
663.61,5.6164,4,0
663.93,5.0794,4,0
663.95,5.0355,4,0
664.04,4.9183,4,0
664.15,4.8549,4,0
664.25,4.8451,4,0
664.36,4.7426,4,0
664.46,4.806,4,0
664.57,4.767,4,0
664.67,4.9769,4,0
664.78,4.9281,4,0
664.88,4.9037,4,0
664.99,4.85,4,0
665.09,5.2063,4,0
665.2,5.2552,4,0
665.3,5.2698,4,0
665.41,5.3528,4,0
665.51,5.5481,4,0
665.62,5.6262,4,0
665.73,5.6262,4,0
665.83,5.675,4,0
665.94,5.8214,4,0
666.04,5.6555,4,0
666.15,5.7921,4,0
666.25,5.758,4,0
666.36,5.6799,4,0
666.46,5.6896,4,0
666.57,5.6603,4,0
666.67,5.6262,4,0
666.78,5.5481,4,0
666.88,5.4065,4,0
666.99,5.4016,4,0
667.09,5.3723,4,0
667.2,5.2796,4,0
667.31,5.1087,4,0
667.41,5.2112,4,0
667.52,5.0062,4,0
667.62,4.9769,4,0
667.73,4.9671,4,0
667.83,4.8402,4,0
667.94,4.8402,4,0
668.04,4.8353,4,0
668.15,5.0941,4,0
668.25,4.7914,4,0
668.36,4.8646,4,0
668.48,4.8549,4,0
668.57,4.85,4,0
668.68,4.8646,4,0
668.79,4.9769,4,0
668.89,5.0745,4,0
668.99,5.1478,4,0
669.1,5.1136,4,0
669.21,5.221,4,0
669.31,5.2747,4,0
669.42,5.3967,4,0
669.52,5.5383,4,0
669.63,5.6115,4,0
669.73,5.5529,4,0
669.84,5.6262,4,0
669.95,5.8507,4,0
670.05,5.7628,4,0
670.16,5.7921,4,0
670.26,5.8654,4,0
670.37,5.8947,4,0
670.47,5.8947,4,0
670.58,5.9337,4,0
670.68,5.9679,4,0
670.79,5.8702,4,0
670.89,5.6994,4,0
671,5.7189,4,0
671.11,5.6994,4,0
671.21,5.7336,4,0
671.31,5.5383,4,0
671.42,5.6262,4,0
671.53,5.5627,4,0
671.63,5.3918,4,0
671.74,5.426,4,0
671.84,5.2259,4,0
671.95,5.2552,4,0
672.05,5.1673,4,0
672.17,5.1673,4,0
672.27,5.0697,4,0
672.37,4.9867,4,0
672.48,5.0062,4,0
672.58,5.0599,4,0
672.69,4.9427,4,0
672.79,4.8305,4,0
672.9,4.9232,4,0
673,4.8793,4,0
673.11,4.9037,4,0
673.21,4.9476,4,0
673.32,5.0501,4,0
673.43,4.9964,4,0
673.53,5.1038,4,0
673.64,5.2307,4,0
673.74,5.2307,4,0
673.84,5.4016,4,0
673.95,5.3772,4,0
674.06,5.4553,4,0
674.16,5.5871,4,0
674.27,5.4846,4,0
674.38,5.6164,4,0
674.48,5.8312,4,0
674.59,5.8654,4,0
674.69,5.7336,4,0
674.8,5.8947,4,0
674.9,5.9972,4,0
675.01,5.9923,4,0
675.11,5.9435,4,0
675.23,6.0509,4,0
675.32,5.9825,4,0
675.43,5.8702,4,0
675.54,5.7921,4,0
675.64,5.8458,4,0
675.75,5.7433,4,0
675.85,5.714,4,0
675.96,5.6994,4,0
676.07,5.5529,4,0
676.17,5.5969,4,0
676.28,5.4748,4,0
676.38,5.4455,4,0
676.49,5.3918,4,0
676.59,5.3186,4,0
676.7,5.1478,4,0
676.8,5.1966,4,0
676.92,5.1038,4,0
677.02,5.0306,4,0
677.12,5.0941,4,0
677.23,4.9867,4,0
677.33,4.9915,4,0
677.44,5.0257,4,0
677.54,4.9671,4,0
677.65,4.8939,4,0
677.75,4.9867,4,0
677.86,5.138,4,0
677.97,5.0013,4,0
678.07,5.0355,4,0
678.18,5.0794,4,0
678.28,5.1624,4,0
678.39,5.2747,4,0
678.5,5.3479,4,0
678.6,5.4504,4,0
678.71,5.4358,4,0
678.81,5.5188,4,0
678.92,5.5285,4,0
679.02,5.5529,4,0
679.13,5.6018,4,0
679.23,5.6603,4,0
679.35,5.7189,4,0
679.45,5.8849,4,0
679.55,5.7433,4,0
679.66,5.8849,4,0
679.76,5.7775,4,0
679.87,5.7921,4,0
679.97,5.8312,4,0
680.08,5.841,4,0
680.19,5.8458,4,0
680.29,5.797,4,0
680.4,5.9386,4,0
680.5,5.7238,4,0
680.61,5.5578,4,0
680.71,5.7482,4,0
680.82,5.8117,4,0
680.93,5.6896,4,0
681.03,5.6506,4,0
681.14,5.631,4,0
681.24,5.5285,4,0
681.35,5.5871,4,0
681.45,5.5481,4,0
681.56,5.5871,4,0
681.66,5.3723,4,0
681.78,5.4699,4,0
681.88,5.2649,4,0
681.98,5.2112,4,0
682.09,5.0989,4,0
682.19,5.1868,4,0
682.3,5.1966,4,0
682.4,5.0111,4,0
682.51,4.9964,4,0
682.62,4.9915,4,0
682.72,4.9378,4,0
682.83,5.0062,4,0
682.93,5.0111,4,0
683.04,4.9086,4,0
683.14,4.8744,4,0
683.25,4.9867,4,0
683.35,4.9378,4,0
683.47,4.9769,4,0
683.57,4.9574,4,0
683.67,5.1185,4,0
683.78,5.3089,4,0
683.88,5.0452,4,0
683.98,5.1429,4,0
684.09,5.2503,4,0
684.2,5.3723,4,0
684.31,5.4602,4,0
684.41,5.5725,4,0
684.52,5.4992,4,0
684.62,5.4944,4,0
684.73,5.675,4,0
684.83,5.6555,4,0
684.94,5.841,4,0
685.05,5.7433,4,0
685.15,5.8702,4,0
685.26,5.797,4,0
685.36,5.714,4,0
685.47,5.797,4,0
685.57,5.8507,4,0
685.68,5.8995,4,0
685.78,5.7824,4,0
685.9,5.7531,4,0
686,5.7433,4,0
686.1,5.6506,4,0
686.21,5.5822,4,0
686.31,5.6066,4,0
686.42,5.4358,4,0
686.52,5.4407,4,0
686.63,5.3381,4,0
686.74,5.2991,4,0
686.84,5.1429,4,0
686.95,5.1136,4,0
687.05,5.1673,4,0
687.16,4.9915,4,0
687.26,4.8549,4,0
687.37,4.9525,4,0
687.48,4.8695,4,0
687.58,4.9037,4,0
687.69,4.9818,4,0
687.79,5.1673,4,0
687.9,4.806,4,0
688,4.9867,4,0
688.11,4.9134,4,0
688.21,5.1673,4,0
688.33,5.221,4,0
688.43,5.4163,4,0
688.54,5.2112,4,0
688.64,5.1819,4,0
688.74,5.2698,4,0
688.85,5.4553,4,0
688.95,5.4065,4,0
689.06,5.4358,4,0
689.17,5.675,4,0
689.28,5.6896,4,0
689.38,5.5627,4,0
689.49,5.6555,4,0
689.59,5.4602,4,0
689.7,5.343,4,0
689.8,5.055,4,0
689.9,4.6889,4,0
690.02,4.2544,4,0
690.12,3.7272,4,0
690.23,3.239,4,0
690.33,2.8192,4,0
690.44,2.3457,4,0
690.54,2.004,4,0
690.65,1.589,4,0
690.75,1.1595,4,0
690.86,0.87143,4,0
690.97,0.60783,4,0
691.07,0.30516,4,0
691.18,0.20753,4,0
691.28,0.036673,4,0
691.38,0.070844,4,0
691.49,-0.017025,4,0
691.61,0.075726,4,0
691.71,0.31005,4,0
691.81,0.4028,4,0
691.92,0.54925,4,0
692.02,0.74939,4,0
692.13,0.94466,4,0
692.23,1.0569,4,0
692.34,0.87143,4,0
692.45,1.179,4,0
692.55,1.3108,4,0
692.66,1.1887,4,0
692.76,1.1985,4,0
692.87,1.2522,4,0
692.97,1.0667,4,0
693.08,0.83238,4,0
693.18,0.68105,4,0
693.3,0.5883,4,0
693.4,0.39791,4,0
693.5,0.16848,4,0
693.61,0.041554,4,0
693.71,-0.10978,4,0
693.82,-0.33433,4,0
693.92,-0.41732,4,0
694.03,-0.28063,4,0
694.15,-0.57353,4,0
694.24,-0.58818,4,0
694.35,-0.50031,4,0
694.45,-0.48566,4,0
694.56,-0.39291,4,0
694.66,-0.33433,4,0
694.77,-0.25134,4,0
694.88,-0.15371,4,0
694.98,-0.12442,4,0
695.09,0.056199,4,0
695.19,0.27099,4,0
695.3,0.31005,4,0
695.4,0.51996,4,0
695.51,0.56389,4,0
695.61,0.68593,4,0
695.73,0.70546,4,0
695.83,0.83726,4,0
695.93,0.76892,4,0
696.04,0.8275,4,0
696.14,0.78845,4,0
696.25,0.7738,4,0
696.35,0.64688,4,0
696.46,0.65664,4,0
696.57,0.56877,4,0
696.67,0.36374,4,0
696.78,0.26123,4,0
696.88,0.075726,4,0
696.99,-0.0023805,4,0
697.09,-0.10978,4,0
697.2,-0.28552,4,0
697.31,-0.2367,4,0
697.42,-0.41732,4,0
697.52,-0.48078,4,0
697.62,-0.5296,4,0
697.73,-0.51007,4,0
697.83,-0.44661,4,0
697.94,-0.50031,4,0
698.04,-0.35386,4,0
698.15,-0.27575,4,0
698.27,-0.30016,4,0
698.36,-0.25134,4,0
698.47,-0.09025,4,0
698.57,0.065963,4,0
698.68,0.11478,4,0
698.78,0.31981,4,0
698.89,0.41744,4,0
699,0.54925,4,0
699.11,0.65176,4,0
699.21,0.57854,4,0
699.31,0.69081,4,0
699.42,0.69081,4,0
699.52,0.79333,4,0
699.63,0.84214,4,0
699.92,0.79333,4,0
699.98,0.74451,4,0
700.08,0.63223,4,0
700.19,0.62735,4,0
700.29,0.4028,4,0
700.4,0.33445,4,0
700.5,0.23682,4,0
700.68,0.14407,4,0
700.77,0.051318,4,0
700.87,-0.026789,4,0
700.98,-0.12442,4,0
701.09,-0.27087,4,0
701.19,-0.24646,4,0
701.31,-0.37827,4,0
701.41,-0.29528,4,0
701.52,-0.30016,4,0
701.63,-0.30016,4,0
701.73,-0.20741,4,0
701.84,-0.25623,4,0
701.95,0.012264,4,0
702.06,-0.026789,4,0
702.17,0.095253,4,0
702.28,0.22218,4,0
702.38,0.43209,4,0
702.49,0.41744,4,0
702.6,0.5883,4,0
702.71,0.73963,4,0
702.82,0.70546,4,0
702.93,0.88608,4,0
703.04,0.9349,4,0
703.15,0.94954,4,0
703.26,0.66641,4,0
703.37,0.64688,4,0
703.48,0.66152,4,0
703.58,0.4028,4,0
703.69,0.30028,4,0
703.8,0.16848,4,0
703.91,0.085489,4,0
704.02,-0.13419,4,0
704.13,-0.24158,4,0
704.24,-0.33433,4,0
704.35,-0.34898,4,0
704.46,-0.51984,4,0
704.57,-0.56865,4,0
704.68,-0.50031,4,0
704.79,-0.51007,4,0
704.9,-0.61747,4,0
705.01,-0.49543,4,0
705.12,-0.49055,4,0
705.23,-0.35386,4,0
705.34,-0.29528,4,0
705.45,-0.3685,4,0
705.56,-0.14883,4,0
705.67,0.041554,4,0
705.78,0.19777,4,0
705.89,0.23682,4,0
706,0.31981,4,0
706.11,0.45649,4,0
706.22,0.51019,4,0
706.33,0.62735,4,0
706.43,0.82262,4,0
706.54,0.74451,4,0
706.66,0.74939,4,0
706.76,0.71034,4,0
706.87,0.66641,4,0
706.98,0.66152,4,0
707.09,0.53948,4,0
707.2,0.54925,4,0
707.3,0.51507,4,0
707.41,0.33445,4,0
707.52,0.10502,4,0
707.63,0.046436,4,0
707.74,-0.075605,4,0
707.85,-0.17324,4,0
707.95,0.0073828,4,0
708.06,-0.33433,4,0
708.17,-0.26111,4,0
708.28,-0.31969,4,0
708.39,-0.28552,4,0
708.49,-0.26599,4,0
708.6,-0.33433,4,0
708.71,-0.27087,4,0
708.82,-0.15859,4,0
708.93,-0.017025,4,0
709.04,0.0073828,4,0
709.15,0.13919,4,0
709.26,0.188,4,0
709.37,0.43697,4,0
709.48,0.54436,4,0
709.59,0.57365,4,0
709.69,0.64688,4,0
709.8,0.57854,4,0
709.91,0.67617,4,0
710.02,0.7201,4,0
710.13,0.90072,4,0
710.24,0.67617,4,0
710.35,0.81286,4,0
710.46,0.68593,4,0
710.57,0.53948,4,0
710.67,0.5883,4,0
710.78,0.51996,4,0
710.89,0.56389,4,0
711,0.48578,4,0
711.11,0.25635,4,0
711.21,0.20753,4,0
711.32,0.10013,4,0
711.43,-0.03167,4,0
711.54,-0.1049,4,0
711.65,-0.12442,4,0
711.76,0.022028,4,0
711.86,-0.15859,4,0
711.97,-0.10001,4,0
712.08,-0.24158,4,0
712.19,-0.16836,4,0
712.3,-0.056079,4,0
712.41,-0.021907,4,0
712.52,0.075726,4,0
712.63,0.1636,4,0
712.74,0.10502,4,0
712.85,0.24658,4,0
712.96,0.43697,4,0
713.07,0.64688,4,0
713.18,0.49555,4,0
713.29,0.61271,4,0
713.4,0.72987,4,0
713.51,0.93001,4,0
713.62,0.79333,4,0
713.73,0.86655,4,0
713.84,0.75916,4,0
713.95,0.72987,4,0
714.06,0.57365,4,0
714.35,0.41744,4,0
714.46,0.13431,4,0
714.56,0.075726,4,0
714.67,-0.021907,4,0
714.79,-0.29528,4,0
714.89,-0.37827,4,0
715,-0.3441,4,0
715.12,-0.42708,4,0
715.23,-0.56377,4,0
715.33,-0.43685,4,0
715.44,-0.50031,4,0
715.55,-0.48566,4,0
715.66,-0.43685,4,0
715.77,-0.39779,4,0
715.88,-0.24646,4,0
715.99,-0.036552,4,0
716.1,0.031791,4,0
716.21,0.23194,4,0
716.32,0.44185,4,0
716.43,0.56877,4,0
716.54,0.61271,4,0
716.65,0.642,4,0
716.76,0.71522,4,0
716.88,0.73475,4,0
716.98,0.72987,4,0
717.09,0.72499,4,0
717.2,0.6957,4,0
717.32,0.75428,4,0
717.42,0.63712,4,0
717.53,0.66152,4,0
717.64,0.53948,4,0
717.75,0.5346,4,0
717.86,0.31981,4,0
717.97,0.28076,4,0
718.08,0.15871,4,0
718.19,-0.012144,4,0
718.3,-0.036552,4,0
718.41,-0.10001,4,0
718.51,-0.18788,4,0
718.63,-0.056079,4,0
718.73,-0.27575,4,0
718.85,-0.33921,4,0
718.95,-0.39291,4,0
719.06,-0.25134,4,0
719.17,-0.29528,4,0
719.28,-0.2367,4,0
719.38,-0.021907,4,0
719.49,0.095253,4,0
719.6,0.38327,4,0
719.71,0.65664,4,0
719.82,1.1692,4,0
719.93,1.4572,4,0
720.04,2.1358,4,0
720.14,2.9754,4,0
720.25,3.2146,4,0
720.36,3.8883,4,0
720.47,4.3472,4,0
720.58,4.7328,4,0
720.68,5.1087,4,0
720.79,5.4602,4,0
720.9,5.5529,4,0
721,5.6018,4,0
721.11,5.6457,4,0
721.22,5.6115,4,0
721.33,5.4699,4,0
721.45,5.387,4,0
721.56,5.1478,4,0
721.67,4.9378,4,0
721.78,4.7621,4,0
721.88,4.7182,4,0
722,4.4057,4,0
722.1,4.396,4,0
722.21,4.3374,4,0
722.32,4.313,4,0
722.43,4.3569,4,0
722.54,4.4546,4,0
722.65,4.6401,4,0
722.75,4.6596,4,0
722.86,4.8597,4,0
722.97,5.0941,4,0
723.18,5.4797,4,0
723.22,5.4455,4,0
723.32,5.7482,4,0
723.42,5.8361,4,0
723.54,5.9435,4,0
723.64,5.963,4,0
723.75,6.0118,4,0
723.86,5.963,4,0
723.97,5.8751,4,0
724.08,5.8898,4,0
724.2,5.6262,4,0
724.3,5.6164,4,0
724.41,5.4358,4,0
724.52,5.3626,4,0
724.63,5.1722,4,0
724.74,5.0794,4,0
724.85,5.0013,4,0
724.96,5.0355,4,0
725.07,4.9378,4,0
725.18,4.8939,4,0
725.29,4.8451,4,0
725.4,4.8305,4,0
725.51,4.9427,4,0
725.62,5.1087,4,0
725.73,5.055,4,0
725.84,5.2405,4,0
725.95,5.3577,4,0
726.06,5.3137,4,0
726.17,5.5041,4,0
726.28,5.6408,4,0
726.39,5.7677,4,0
726.5,5.7043,4,0
726.61,5.8947,4,0
726.72,5.9337,4,0
726.83,6.0704,4,0
726.94,5.9093,4,0
727.05,5.9191,4,0
727.16,5.9435,4,0
727.27,5.8361,4,0
727.38,5.758,4,0
727.49,5.5578,4,0
727.6,5.4992,4,0
727.71,5.3333,4,0
727.82,5.3089,4,0
727.93,5.1185,4,0
728.04,5.0111,4,0
728.15,4.972,4,0
728.26,4.8939,4,0
728.37,4.7963,4,0
728.47,4.8402,4,0
728.58,4.7768,4,0
728.69,4.7035,4,0
728.8,4.6352,4,0
728.91,4.8451,4,0
729.02,4.9037,4,0
729.13,4.6596,4,0
729.23,4.8842,4,0
729.34,4.7768,4,0
729.45,4.9818,4,0
729.56,5.1136,4,0
729.67,5.1234,4,0
729.78,5.2698,4,0
730.11,5.3235,4,0
730.21,5.4065,4,0
730.32,5.5236,4,0
730.43,5.4114,4,0
730.54,5.4309,4,0
730.65,5.6018,4,0
730.76,5.509,4,0
730.87,5.509,4,0
730.98,5.5041,4,0
731.08,5.3967,4,0
731.19,5.3967,4,0
731.3,5.3626,4,0
731.41,5.3284,4,0
731.52,5.1917,4,0
731.63,5.1575,4,0
731.73,5.0013,4,0
731.84,4.9623,4,0
731.95,4.8988,4,0
732.05,4.933,4,0
732.16,4.8305,4,0
732.27,4.9574,4,0
732.38,4.85,4,0
732.49,4.7719,4,0
732.6,4.8109,4,0
732.7,4.8256,4,0
732.81,5.0941,4,0
732.92,5.1282,4,0
733.03,5.1136,4,0
733.14,5.2991,4,0
733.25,5.2893,4,0
733.35,5.4602,4,0
733.46,5.5871,4,0
733.57,5.758,4,0
733.68,5.6603,4,0
733.79,5.7824,4,0
733.9,5.8556,4,0
734.01,6.1729,4,0
734.12,5.9532,4,0
734.23,5.9532,4,0
734.34,5.9191,4,0
734.45,5.8117,4,0
734.56,5.6799,4,0
734.67,5.8751,4,0
734.78,5.6652,4,0
734.89,5.6994,4,0
735,5.4455,4,0
735.11,5.4065,4,0
735.22,5.2405,4,0
735.33,5.1038,4,0
735.44,5.0745,4,0
735.55,4.9867,4,0
735.66,5.0306,4,0
735.77,4.9867,4,0
735.88,4.8695,4,0
735.99,4.933,4,0
736.09,4.9378,4,0
736.2,4.9915,4,0
736.31,5.2356,4,0
736.42,5.1038,4,0
736.53,5.3235,4,0
736.64,5.343,4,0
736.75,5.2844,4,0
736.86,5.4358,4,0
736.97,5.5041,4,0
737.08,5.6408,4,0
737.19,5.8263,4,0
737.3,5.8165,4,0
737.4,5.7726,4,0
737.56,5.9679,4,0
737.66,5.9484,4,0
737.77,5.9093,4,0
737.87,5.8556,4,0
737.99,5.8117,4,0
738.09,5.6994,4,0
738.2,5.7921,4,0
738.31,5.675,4,0
738.41,5.5529,4,0
738.52,5.4797,4,0
738.63,5.4797,4,0
738.74,5.2796,4,0
738.85,5.2356,4,0
738.95,5.1185,4,0
739.06,5.0697,4,0
739.16,5.0062,4,0
739.27,4.9281,4,0
739.38,4.85,4,0
739.48,4.7963,4,0
739.59,4.806,4,0
739.7,4.7572,4,0
739.81,4.85,4,0
739.92,4.8939,4,0
740.03,4.933,4,0
740.13,5.0794,4,0
740.25,5.055,4,0
740.35,5.1185,4,0
740.46,5.2161,4,0
740.57,5.3235,4,0
740.68,5.343,4,0
740.78,5.6262,4,0
740.89,5.7873,4,0
741,5.758,4,0
741.1,5.9874,4,0
741.21,6.2022,4,0
741.33,6.0802,4,0
741.43,6.1339,4,0
741.53,6.1778,4,0
741.64,6.0606,4,0
741.75,6.1241,4,0
741.86,6.0704,4,0
741.96,5.9874,4,0
742.07,6.0802,4,0
742.18,5.9288,4,0
742.29,5.8507,4,0
742.4,5.8068,4,0
742.5,5.6115,4,0
742.62,5.5383,4,0
742.72,5.4944,4,0
742.83,5.343,4,0
742.94,5.2503,4,0
743.05,5.1771,4,0
743.15,5.2112,4,0
743.26,5.1087,4,0
743.36,5.0452,4,0
743.47,5.0648,4,0
743.58,5.0843,4,0
743.69,5.0452,4,0
743.8,5.1526,4,0
743.91,5.1478,4,0
744.01,5.2063,4,0
744.12,5.2161,4,0
744.23,5.3235,4,0
744.33,5.4407,4,0
744.44,5.5822,4,0
744.55,5.4992,4,0
744.65,5.7628,4,0
744.77,5.8263,4,0
744.87,5.7921,4,0
744.98,5.8361,4,0
745.08,6.0704,4,0
745.19,5.9825,4,0
745.3,5.9435,4,0
745.4,5.9288,4,0
745.51,5.8898,4,0
745.84,5.7189,4,0
745.94,5.6555,4,0
746.05,5.4944,4,0
746.16,5.4602,4,0
746.27,5.2307,4,0
746.37,5.2259,4,0
746.48,5.0306,4,0
746.59,4.9427,4,0
746.69,4.9427,4,0
746.8,4.9037,4,0
746.9,4.8842,4,0
747.01,4.8451,4,0
747.12,4.806,4,0
747.23,4.7865,4,0
747.34,4.7426,4,0
747.45,4.7865,4,0
747.56,4.7377,4,0
747.67,4.8597,4,0
747.77,4.6889,4,0
747.88,4.7963,4,0
747.99,4.9183,4,0
748.1,4.8305,4,0
748.2,4.7377,4,0
748.31,4.8451,4,0
748.42,4.7035,4,0
748.53,4.8744,4,0
748.63,4.6645,4,0
748.74,4.7231,4,0
748.85,4.8451,4,0
748.95,4.8256,4,0
749.06,4.806,4,0
749.17,4.7914,4,0
749.27,4.7182,4,0
749.38,4.7475,4,0
749.49,4.7523,4,0
749.59,4.6254,4,0
749.7,4.4155,4,0
749.81,4.1275,4,0
749.91,3.8444,4,0
750.02,3.283,4,0
750.13,2.8485,4,0
750.23,2.1651,4,0
750.34,2.0137,4,0
750.45,1.2473,4,0
750.56,0.86167,4,0
750.66,0.30028,4,0
750.77,-0.036552,4,0
750.88,-0.24158,4,0
750.99,-0.33433,4,0
751.09,-0.37827,4,0
751.2,-0.43685,4,0
751.31,-0.30992,4,0
751.41,-0.16347,4,0
751.52,0.036673,4,0
751.63,0.43697,4,0
751.73,0.73475,4,0
751.84,0.9593,4,0
751.95,1.1692,4,0
752.06,1.2571,4,0
752.17,1.2376,4,0
752.27,1.2864,4,0
752.38,1.2473,4,0
752.48,1.096,4,0
752.59,0.76404,4,0
752.7,0.81286,4,0
752.81,0.47114,4,0
752.91,0.23682,4,0
753.02,0.1099,4,0
753.13,-0.16347,4,0
753.24,-0.27087,4,0
753.35,-0.46614,4,0
753.45,-0.55401,4,0
753.56,-0.54424,4,0
753.67,-0.49055,4,0
753.77,-0.51495,4,0
753.89,-0.41732,4,0
753.99,-0.26111,4,0
754.1,0.012264,4,0
754.2,0.061081,4,0
754.32,0.188,4,0
754.42,0.51019,4,0
754.53,0.51019,4,0
754.63,0.5883,4,0
754.74,0.73475,4,0
754.84,0.85191,4,0
754.95,0.76404,4,0
755.06,0.76892,4,0
755.17,0.70546,4,0
755.28,0.63712,4,0
755.38,0.46626,4,0
755.49,0.44673,4,0
755.6,0.26123,4,0
755.7,0.2954,4,0
755.81,-0.17812,4,0
755.91,-0.22694,4,0
756.01,-0.46614,4,0
756.12,-0.54424,4,0
756.23,-0.5296,4,0
756.34,-0.62235,4,0
756.45,-0.68581,4,0
756.55,-0.60771,4,0
756.66,-0.60282,4,0
756.77,-0.50519,4,0
756.87,-0.31969,4,0
756.98,-0.32945,4,0
757.09,-0.12442,4,0
757.2,-0.041434,4,0
757.31,0.070844,4,0
757.41,0.38327,4,0
757.53,0.52972,4,0
757.63,0.61271,4,0
757.74,0.79821,4,0
757.84,0.77868,4,0
757.95,0.7201,4,0
758.05,0.68593,4,0
758.16,0.73963,4,0
758.26,0.79333,4,0
758.37,0.6957,4,0
758.48,0.60294,4,0
758.58,0.65176,4,0
758.69,0.57854,4,0
758.8,0.38327,4,0
758.9,0.27587,4,0
759,0.19777,4,0
759.11,0.056199,4,0
759.22,-0.095132,4,0
759.33,-0.1049,4,0
759.43,-0.24646,4,0
759.54,-0.30992,4,0
759.64,-0.27575,4,0
759.75,-0.25134,4,0
759.86,-0.27087,4,0
759.97,-0.28063,4,0
760.08,-0.075605,4,0
760.18,-0.21229,4,0
760.29,-0.036552,4,0
760.4,0.031791,4,0
760.5,0.090371,4,0
760.61,0.14407,4,0
760.72,0.27587,4,0
760.83,0.55901,4,0
760.93,0.642,4,0
761.05,0.54925,4,0
761.15,0.7201,4,0
761.25,0.74451,4,0
761.56,0.6957,4,0
761.67,0.49555,4,0
761.78,0.63712,4,0
761.89,0.57365,4,0
761.99,0.43209,4,0
762.1,0.38815,4,0
762.21,0.26123,4,0
762.32,0.056199,4,0
762.43,-0.0072622,4,0
762.54,-0.095132,4,0
762.64,-0.31969,4,0
762.75,-0.27575,4,0
762.86,-0.33921,4,0
762.96,-0.49055,4,0
763.07,-0.51007,4,0
763.18,-0.50519,4,0
763.28,-0.5296,4,0
763.39,-0.40756,4,0
763.49,-0.43197,4,0
763.6,-0.21717,4,0
763.71,-0.14395,4,0
763.82,-0.25623,4,0
763.92,0.10502,4,0
764.03,0.188,4,0
764.14,0.27587,4,0
764.24,0.49067,4,0
764.36,0.58342,4,0
764.46,0.72987,4,0
764.57,0.68105,4,0
764.67,0.80309,4,0
764.78,0.91537,4,0
764.89,0.85679,4,0
765,0.71034,4,0
765.1,0.63223,4,0
765.21,0.47602,4,0
765.32,0.50531,4,0
765.43,0.24658,4,0
765.54,0.10013,4,0
765.65,-0.0023805,4,0
765.76,-0.13419,4,0
765.86,-0.27575,4,0
765.97,-0.27087,4,0
766.08,-0.49055,4,0
766.19,-0.45637,4,0
766.29,-0.62235,4,0
766.4,-0.54913,4,0
766.51,-0.57842,4,0
766.62,-0.5296,4,0
766.72,-0.3685,4,0
766.83,-0.30504,4,0
766.93,-0.19765,4,0
767.04,-0.051197,4,0
767.15,0.27099,4,0
767.26,0.41744,4,0
767.36,0.55413,4,0
767.47,0.64688,4,0
767.58,0.73475,4,0
767.68,0.83726,4,0
767.79,0.90561,4,0
767.9,0.98859,4,0
768.01,0.87632,4,0
768.12,0.96419,4,0
768.23,0.78845,4,0
768.33,0.7201,4,0
768.44,0.62247,4,0
768.54,0.41744,4,0
768.65,0.28076,4,0
768.76,0.075726,4,0
768.86,-0.0072622,4,0
768.97,-0.22694,4,0
769.08,-0.39779,4,0
769.19,-0.42708,4,0
769.29,-0.51495,4,0
769.4,-0.54913,4,0
769.5,-0.63211,4,0
769.61,-0.60282,4,0
769.72,-0.55889,4,0
769.83,-0.41244,4,0
769.93,-0.45149,4,0
770.04,-0.27087,4,0
770.16,-0.14883,4,0
770.27,0.017146,4,0
770.37,0.031791,4,0
770.48,0.31981,4,0
770.58,0.37839,4,0
770.69,0.51019,4,0
770.79,0.55901,4,0
770.9,0.72499,4,0
771.01,0.87143,4,0
771.12,0.80309,4,0
771.23,0.74451,4,0
771.33,0.75916,4,0
771.44,0.71034,4,0
771.55,0.72499,4,0
771.66,0.52484,4,0
771.76,0.37351,4,0
771.87,0.11966,4,0
771.98,0.1636,4,0
772.08,-0.15859,4,0
772.19,-0.28063,4,0
772.3,-0.4222,4,0
772.4,-0.40756,4,0
772.51,-0.53936,4,0
772.62,-0.60771,4,0
772.73,-0.55401,4,0
772.84,-0.59306,4,0
772.94,-0.26111,4,0
773.05,-0.38803,4,0
773.16,-0.30504,4,0
773.26,-0.27087,4,0
773.38,-0.11954,4,0
773.48,0.14407,4,0
773.59,0.2417,4,0
773.7,0.38327,4,0
773.8,0.51996,4,0
773.91,0.55413,4,0
774.02,0.6957,4,0
774.12,0.83238,4,0
774.23,0.79333,4,0
774.34,0.81774,4,0
774.44,0.71522,4,0
774.55,0.77868,4,0
774.65,0.74451,4,0
774.76,0.61759,4,0
774.87,0.54436,4,0
774.97,0.42232,4,0
775.08,0.37351,4,0
775.19,0.33934,4,0
775.3,0.14895,4,0
775.4,-0.080487,4,0
775.51,-0.11954,4,0
775.62,-0.27087,4,0
775.72,-0.183,4,0
775.83,-0.39291,4,0
775.94,-0.40268,4,0
776.04,-0.4222,4,0
776.15,-0.3685,4,0
776.26,-0.30992,4,0
776.37,-0.32945,4,0
776.47,-0.23182,4,0
776.58,-0.1293,4,0
776.69,0.070844,4,0
776.8,0.27099,4,0
776.91,0.39791,4,0
777.23,0.66641,4,0
777.33,0.70058,4,0
777.44,0.7738,4,0
777.55,0.85679,4,0
777.65,0.71034,4,0
777.76,0.66641,4,0
777.87,0.62735,4,0
777.97,0.42232,4,0
778.08,0.22706,4,0
778.19,0.051318,4,0
778.3,-0.16347,4,0
778.41,-0.21229,4,0
778.51,-0.50519,4,0
778.62,-0.67117,4,0
778.73,-0.60771,4,0
778.84,-0.74439,4,0
778.95,-0.75904,4,0
779.06,-0.59306,4,0
779.16,-0.70046,4,0
779.26,-0.65164,4,0
779.37,-0.35386,4,0
779.48,-0.30016,4,0
779.58,-0.0023805,4,0
779.69,0.35398,4,0
779.8,1.1058,4,0
779.91,1.3938,4,0
780.02,1.96,4,0
780.13,2.6142,4,0
780.32,3.7272,4,0
780.39,4.064,4,0
780.49,4.1519,4,0
780.6,4.8939,4,0
780.7,5.1917,4,0
780.81,5.3089,4,0
780.92,5.3235,4,0
781.02,5.1526,4,0
781.13,4.972,4,0
781.23,4.8207,4,0
781.33,4.6108,4,0
781.44,4.3325,4,0
781.54,4.2544,4,0
781.65,4.0543,4,0
781.75,4.0299,4,0
781.86,4.0933,4,0
781.97,4.0982,4,0
782.07,4.0787,4,0
782.17,4.2886,4,0
782.28,4.3813,4,0
782.39,4.5717,4,0
782.5,4.9086,4,0
782.6,5.0355,4,0
782.71,5.2405,4,0
782.82,5.4553,4,0
782.92,5.4992,4,0
783.03,5.5627,4,0
783.13,5.5676,4,0
783.24,5.675,4,0
783.34,5.5139,4,0
783.45,5.4602,4,0
783.55,5.4211,4,0
783.66,5.2991,4,0
783.76,5.2356,4,0
783.86,5.1868,4,0
783.97,4.8353,4,0
784.08,4.8597,4,0
784.18,4.7475,4,0
784.29,4.684,4,0
784.39,4.6986,4,0
784.5,4.6889,4,0
784.6,4.933,4,0
784.7,4.7963,4,0
784.81,4.806,4,0
784.92,5.0111,4,0
785.02,4.9427,4,0
785.13,5.1038,4,0
785.23,5.138,4,0
785.34,5.3674,4,0
785.44,5.4553,4,0
785.55,5.5236,4,0
785.66,5.5969,4,0
785.76,5.8214,4,0
785.87,5.7384,4,0
785.98,5.6994,4,0
786.09,5.7482,4,0
786.19,5.7824,4,0
786.3,5.8019,4,0
786.41,5.6896,4,0
786.51,5.592,4,0
786.62,5.5383,4,0
786.72,5.387,4,0
786.82,5.3381,4,0
786.93,5.26,4,0
787.04,5.0745,4,0
787.14,5.0599,4,0
787.25,5.0208,4,0
787.35,4.9574,4,0
787.46,4.9476,4,0
787.56,4.9574,4,0
787.67,4.9378,4,0
787.77,5.0111,4,0
787.88,5.0257,4,0
787.98,5.1478,4,0
788.09,5.2405,4,0
788.19,5.4455,4,0
788.3,5.4699,4,0
788.4,5.5334,4,0
788.51,5.675,4,0
788.61,5.8898,4,0
788.72,5.8898,4,0
788.82,5.9386,4,0
788.93,5.9728,4,0
789.03,5.9923,4,0
789.14,6.0557,4,0
789.25,5.9679,4,0
789.35,5.9288,4,0
789.46,5.8605,4,0
789.56,5.8068,4,0
789.67,5.8117,4,0
789.77,5.5871,4,0
789.88,5.4651,4,0
789.99,5.3381,4,0
790.09,5.2942,4,0
790.2,5.2307,4,0
790.3,5.0941,4,0
790.41,4.9574,4,0
790.52,4.9086,4,0
790.62,4.9378,4,0
790.73,4.9232,4,0
790.83,5.0111,4,0
790.94,5.1234,4,0
791.04,5.1917,4,0
791.15,5.1429,4,0
791.25,5.3626,4,0
791.36,5.4016,4,0
791.47,5.4651,4,0
791.57,5.6408,4,0
791.68,5.6652,4,0
791.78,5.88,4,0
791.89,5.9386,4,0
791.99,6.0802,4,0
792.1,6.0704,4,0
792.21,6.046,4,0
792.31,5.9776,4,0
792.63,5.8556,4,0
792.74,5.7384,4,0
792.85,5.6652,4,0
792.96,5.5139,4,0
793.07,5.4748,4,0
793.18,5.2698,4,0
793.29,5.1478,4,0
793.39,5.0989,4,0
793.5,5.0648,4,0
793.61,4.9964,4,0
793.71,4.8451,4,0
793.82,4.7475,4,0
793.93,4.8158,4,0
794.04,4.7621,4,0
794.14,4.7719,4,0
794.25,4.7426,4,0
794.36,4.8695,4,0
794.46,4.8695,4,0
794.57,4.8939,4,0
794.68,4.8842,4,0
794.78,4.8402,4,0
794.89,4.8988,4,0
795,5.0989,4,0
795.11,5.0697,4,0
795.22,5.2844,4,0
795.32,5.2063,4,0
795.44,5.3821,4,0
795.54,5.426,4,0
795.65,5.5285,4,0
795.76,5.4651,4,0
795.86,5.5432,4,0
795.97,5.4846,4,0
796.08,5.4553,4,0
796.18,5.4846,4,0
796.29,5.4602,4,0
796.39,5.5139,4,0
796.51,5.4211,4,0
796.61,5.3918,4,0
796.71,5.4407,4,0
796.82,5.4407,4,0
796.93,5.3674,4,0
797.03,5.2112,4,0
797.14,5.1868,4,0
797.24,5.1722,4,0
797.35,5.1087,4,0
797.45,5.0111,4,0
797.56,4.9037,4,0
797.66,4.9232,4,0
797.77,4.806,4,0
797.87,5.0306,4,0
797.98,4.7963,4,0
798.09,4.7572,4,0
798.19,4.7377,4,0
798.3,4.6645,4,0
798.4,4.6742,4,0
798.51,4.7621,4,0
798.62,4.7572,4,0
798.72,4.7328,4,0
798.83,4.7475,4,0
798.94,4.7523,4,0
799.05,4.8207,4,0
799.15,4.7865,4,0
799.26,4.8109,4,0
799.36,4.7133,4,0
799.46,4.9574,4,0
799.57,4.9525,4,0
799.68,5.0062,4,0
799.78,5.138,4,0
799.88,5.0794,4,0
799.99,5.2844,4,0
800.09,5.4699,4,0
800.2,5.4651,4,0
800.3,5.4114,4,0
800.41,5.5188,4,0
800.51,5.6164,4,0
800.62,5.5969,4,0
800.73,5.7287,4,0
800.84,5.6799,4,0
800.94,5.675,4,0
801.05,5.675,4,0
801.15,5.5969,4,0
801.39,5.4846,4,0
801.45,5.4846,4,0
801.51,5.4504,4,0
801.63,5.2747,4,0
801.73,5.2454,4,0
801.84,5.1331,4,0
801.96,5.1185,4,0
802.06,4.9867,4,0
802.16,4.6547,4,0
802.27,4.972,4,0
802.38,4.7572,4,0
802.48,4.7621,4,0
802.59,4.6303,4,0
802.7,4.6791,4,0
802.81,4.6938,4,0
802.91,4.6742,4,0
803.02,4.6352,4,0
803.13,4.6645,4,0
803.24,4.7328,4,0
803.34,4.7914,4,0
803.45,4.9769,4,0
803.56,4.9183,4,0
803.67,5.0745,4,0
803.78,5.0355,4,0
803.88,5.1429,4,0
803.99,5.2454,4,0
804.1,5.4407,4,0
804.21,5.4602,4,0
804.32,5.5529,4,0
804.42,5.5773,4,0
804.53,5.6262,4,0
804.64,5.7433,4,0
804.75,5.675,4,0
804.85,5.7092,4,0
804.95,5.7189,4,0
805.07,5.758,4,0
805.17,5.7238,4,0
805.29,5.7287,4,0
805.4,5.6701,4,0
805.5,5.6262,4,0
805.6,5.592,4,0
805.71,5.4944,4,0
805.81,5.4309,4,0
805.92,5.4358,4,0
806.03,5.3674,4,0
806.14,5.2356,4,0
806.24,5.1038,4,0
806.35,5.0892,4,0
806.46,5.0745,4,0
806.57,4.9378,4,0
806.68,4.8695,4,0
806.79,4.8646,4,0
806.9,4.8402,4,0
807,4.8158,4,0
807.11,4.8402,4,0
807.21,4.7328,4,0
807.33,4.7914,4,0
807.43,4.7084,4,0
807.53,4.7084,4,0
807.64,4.7523,4,0
807.75,4.6547,4,0
807.86,4.7572,4,0
807.97,4.7133,4,0
808.28,5.0355,4,0
808.39,4.9378,4,0
808.5,4.9086,4,0
808.61,5.1966,4,0
808.72,5.1185,4,0
808.83,5.0892,4,0
808.93,5.1917,4,0
809.04,5.3089,4,0
809.14,5.4504,4,0
809.25,5.4699,4,0
809.36,5.3918,4,0
809.47,5.426,4,0
809.58,5.3235,4,0
809.68,5.0989,4,0
809.8,4.6108,4,0
809.9,4.2593,4,0
810.01,3.6589,4,0
810.12,3.156,4,0
810.22,2.8046,4,0
810.33,2.1016,4,0
810.44,1.7257,4,0
810.55,0.91049,4,0
810.66,0.59806,4,0
810.76,0.41744,4,0
810.86,0.0025012,4,0
810.97,0.051318,4,0
811.07,-0.036552,4,0
811.18,-0.11954,4,0
811.29,-0.0023805,4,0
811.4,0.28564,4,0
811.51,0.5346,4,0
811.61,0.63223,4,0
811.73,0.94466,4,0
811.83,1.0374,4,0
811.94,1.2424,4,0
812.04,1.2424,4,0
812.15,1.2717,4,0
812.26,1.2327,4,0
812.36,1.1839,4,0
812.47,1.2229,4,0
812.58,0.92513,4,0
812.68,0.79821,4,0
812.79,0.642,4,0
812.89,0.51996,4,0
813,0.2417,4,0
813.12,0.0025012,4,0
813.23,-0.14395,4,0
813.33,-0.14883,4,0
813.44,-0.32457,4,0
813.54,-0.30504,4,0
813.65,-0.3441,4,0
813.76,-0.13907,4,0
813.87,-0.35874,4,0
813.97,-0.23182,4,0
814.08,-0.026789,4,0
814.19,-0.070724,4,0
814.31,0.25635,4,0
814.41,0.26611,4,0
814.51,0.50043,4,0
814.62,0.70058,4,0
814.73,0.78357,4,0
814.84,0.91537,4,0
814.95,0.85191,4,0
815.05,0.80309,4,0
815.17,0.71034,4,0
815.27,0.61271,4,0
815.39,0.54436,4,0
815.49,0.47114,4,0
815.6,0.30516,4,0
815.7,-0.0023805,4,0
815.81,-0.23182,4,0
815.91,-0.35874,4,0
816.02,-0.35874,4,0
816.13,-0.55889,4,0
816.23,-0.57842,4,0
816.35,-0.60771,4,0
816.45,-0.71998,4,0
816.56,-0.60282,4,0
816.66,-0.59794,4,0
816.77,-0.52472,4,0
816.88,-0.32457,4,0
816.99,-0.21717,4,0
817.09,-0.17812,4,0
817.2,0.022028,4,0
817.31,0.19289,4,0
817.41,0.46138,4,0
817.52,0.48578,4,0
817.63,0.65664,4,0
817.74,0.7738,4,0
817.84,0.67129,4,0
817.94,0.75916,4,0
818.05,0.76404,4,0
818.16,0.71034,4,0
818.26,0.64688,4,0
818.37,0.5346,4,0
818.47,0.55901,4,0
818.59,0.38815,4,0
818.69,0.25147,4,0
818.79,0.075726,4,0
818.91,-0.13907,4,0
819.02,-0.17812,4,0
819.12,-0.32457,4,0
819.23,-0.48566,4,0
819.33,-0.48078,4,0
819.44,-0.4759,4,0
819.54,-0.74439,4,0
819.65,-0.28063,4,0
819.76,-0.4759,4,0
819.87,-0.37827,4,0
819.98,-0.32945,4,0
820.09,-0.31481,4,0
820.19,-0.22205,4,0
820.3,-0.12442,4,0
820.41,0.012264,4,0
820.52,0.1636,4,0
820.63,0.49067,4,0
820.73,0.61271,4,0
820.84,0.63223,4,0
820.95,0.7738,4,0
821.06,0.75916,4,0
821.16,0.84703,4,0
821.27,0.88608,4,0
821.37,0.7738,4,0
821.49,0.62735,4,0
821.59,0.52484,4,0
821.7,0.51507,4,0
821.8,0.33445,4,0
821.91,0.075726,4,0
822.02,0.0073828,4,0
822.13,-0.22205,4,0
822.23,-0.29528,4,0
822.34,-0.40268,4,0
822.44,-0.44173,4,0
822.55,-0.52472,4,0
822.65,-0.68581,4,0
822.77,-0.56865,4,0
822.87,-0.63211,4,0
822.97,-0.68581,4,0
823.08,-0.53448,4,0
823.2,-0.43685,4,0
823.3,-0.2904,4,0
823.4,-0.20741,4,0
823.51,-0.021907,4,0
823.62,0.075726,4,0
823.72,0.1099,4,0
824.03,0.56877,4,0
824.14,0.49067,4,0
824.25,0.60294,4,0
824.35,0.62735,4,0
824.46,0.56389,4,0
824.56,0.46138,4,0
824.67,0.37351,4,0
824.78,0.075726,4,0
824.89,0.0073828,4,0
824.99,-0.21229,4,0
825.17,-0.36362,4,0
825.23,-0.48566,4,0
825.33,-0.6614,4,0
825.45,-0.60282,4,0
825.55,-0.7151,4,0
825.66,-0.64188,4,0
825.77,-0.74439,4,0
825.87,-0.51007,4,0
825.98,-0.35874,4,0
826.09,-0.26111,4,0
826.19,-0.1049,4,0
826.3,0.19289,4,0
826.41,0.36862,4,0
826.52,0.42232,4,0
826.62,0.68105,4,0
826.73,0.68105,4,0
826.83,0.6957,4,0
826.94,0.80309,4,0
827.04,0.92513,4,0
827.15,0.66641,4,0
827.26,0.51507,4,0
827.36,0.51507,4,0
827.46,0.39791,4,0
827.57,0.12942,4,0
827.68,0.017146,4,0
827.79,-0.18788,4,0
827.89,-0.40756,4,0
828,-0.53448,4,0
828.11,-0.49543,4,0
828.21,-0.49055,4,0
828.32,-0.45149,4,0
828.43,-0.40756,4,0
828.53,-0.45149,4,0
828.63,-0.23182,4,0
828.74,-0.19276,4,0
828.86,-0.026789,4,0
828.96,0.26611,4,0
829.07,0.45649,4,0
829.17,0.52484,4,0
829.28,0.7738,4,0
829.38,0.87632,4,0
829.49,0.87632,4,0
829.59,0.86655,4,0
829.7,0.9349,4,0
829.8,0.91537,4,0
829.91,0.8275,4,0
830.01,0.7738,4,0
830.12,0.63712,4,0
830.23,0.40768,4,0
830.33,0.188,4,0
830.44,0.095253,4,0
830.55,-0.18788,4,0
830.66,-0.22694,4,0
830.76,-0.40268,4,0
830.87,-0.57842,4,0
830.98,-0.66628,4,0
831.09,-0.59306,4,0
831.19,-0.63211,4,0
831.3,-0.53936,4,0
831.4,-0.62723,4,0
831.51,-0.56865,4,0
831.62,-0.32457,4,0
831.73,-0.31481,4,0
831.83,-0.183,4,0
831.94,0.14895,4,0
832.05,0.2954,4,0
832.15,0.31493,4,0
832.26,0.59318,4,0
832.37,0.56389,4,0
832.47,0.62247,4,0
832.58,0.73475,4,0
832.69,0.58342,4,0
832.79,0.63712,4,0
832.9,0.63223,4,0
833.01,0.51996,4,0
833.12,0.32957,4,0
833.22,0.16848,4,0
833.34,-0.036552,4,0
833.44,-0.036552,4,0
833.56,-0.15371,4,0
833.66,-0.39779,4,0
833.77,-0.45637,4,0
833.87,-0.48566,4,0
833.98,-0.40268,4,0
834.09,-0.37339,4,0
834.19,-0.35386,4,0
834.3,-0.33921,4,0
834.41,-0.017025,4,0
834.52,0.085489,4,0
834.62,0.14407,4,0
834.73,0.39791,4,0
834.83,0.41744,4,0
834.94,0.7201,4,0
835.04,0.79333,4,0
835.15,0.91049,4,0
835.26,0.93001,4,0
835.37,0.90072,4,0
835.47,0.86655,4,0
835.58,0.70546,4,0
835.69,0.5883,4,0
835.79,0.38815,4,0
835.9,0.38327,4,0
836,0.080608,4,0
836.11,-0.10978,4,0
836.21,-0.30016,4,0
836.32,-0.32945,4,0
836.42,-0.51007,4,0
836.52,-0.61259,4,0
836.63,-0.57353,4,0
836.74,-0.48078,4,0
836.84,-0.54913,4,0
836.95,-0.40756,4,0
837.05,-0.11466,4,0
837.16,-0.095132,4,0
837.26,0.12454,4,0
837.36,0.41256,4,0
837.47,0.46626,4,0
837.58,0.66152,4,0
837.68,0.84214,4,0
837.79,0.80309,4,0
837.89,0.81286,4,0
838,0.81286,4,0
838.1,0.63712,4,0
838.21,0.70546,4,0
838.32,0.45161,4,0
838.42,0.23194,4,0
838.52,-0.03167,4,0
838.63,-0.183,4,0
838.74,-0.3441,4,0
838.84,-0.50519,4,0
838.95,-0.51984,4,0
839.05,-0.67605,4,0
839.38,-0.60771,4,0
839.46,-0.56377,4,0
839.56,-0.50519,4,0
839.67,-0.37827,4,0
839.78,-0.21717,4,0
839.88,0.12454,4,0
839.99,0.6957,4,0
840.09,1.2327,4,0
840.2,1.6818,4,0
840.31,1.9991,4,0


==> data/non-conservative/downsampled_mpc_action_aws.csv <==
0,0.54353,10,0.0012441,0.07918,8,1
0.22422,0.29191,10,0.001266,0.10025,8,1
0.56066,-0.029388,10,0.001265,0.042382,8,1
0.76233,-0.2857,10,0.0012639,-0.038616,8,1
1.0239,-0.27633,10,0.0012591,-0.095432,8,1
1.2892,-0.14624,10,0.0012541,-0.10967,8,1
1.6349,0.00068622,10,0.001266,-0.089979,8,1
1.8362,0.13065,10,0.0012619,-0.048546,8,1
2.1029,0.18339,10,0.0012348,-0.0076726,8,1
2.4505,0.22971,10,0.001265,0.017694,8,1
2.652,0.1769,10,0.0012629,0.030015,8,1
2.916,0.0053254,10,0.001267,0.012829,8,1
3.1747,-0.046846,10,0.0012629,-0.0094353,8,1
3.4783,-0.11067,10,0.001261,-0.028692,8,1
3.7047,-0.10897,10,0.0012629,-0.033464,8,1
4.022,-0.02192,10,0.0012951,-0.023475,8,1
4.2881,0.08538,10,0.0012221,0.0013025,8,1
4.5608,0.22698,10,0.001271,0.035815,8,1
4.7916,0.22433,10,0.001215,0.056169,8,1
5.0622,0.16617,10,0.0013921,0.055616,8,1
5.3553,0.10461,10,0.0012381,0.036783,8,1
5.5849,0.04942,10,0.0012021,0.012781,8,1
5.8678,0.0057353,10,0.001236,-0.0081871,8,1
6.1269,-0.090693,10,0.0012009,-0.032245,8,1
6.4585,-0.076774,10,0.0012209,-0.047247,8,1
6.6592,-0.045911,10,0.001322,-0.052982,8,1
6.9448,-0.0010572,10,0.0012071,-0.044687,8,1
7.2069,-0.037124,10,0.0012119,-0.0368,8,1
7.4684,0.023591,10,0.0012519,-0.019836,8,1
7.782,0.081732,10,0.0012989,-0.0042513,8,1
8.0579,0.14598,10,0.0013011,0.018759,8,1
8.3147,0.19719,10,0.0012631,0.032016,8,1
8.5717,0.12843,10,0.0012639,0.031829,8,1
8.8647,0.099797,10,0.001265,0.016254,8,1
9.1022,0.00058634,10,0.0012929,-0.0099005,8,1
9.4187,-0.046844,10,0.0012631,-0.030788,8,1
9.6796,-0.095742,10,0.0014009,-0.049003,8,1
9.9406,-0.11023,10,0.001272,-0.060596,8,1
10.172,-0.049882,10,0.0012639,-0.059998,8,1
10.489,-1.1364,40,0.0036271,-0.029883,8,1
10.749,-0.55121,10,0.001276,0.034394,8,1
10.982,0.73283,10,0.001296,0.22537,8,1
11.235,1.1366,50,0.0044699,0.47311,8,1
11.587,0,500,0.040311,0.6204,8,1
11.829,0,500,0.040085,0.59804,8,1
12.104,0,500,0.040043,0.46655,8,1
12.362,0,500,0.040061,0.29438,8,1
12.626,0,500,0.040128,0.16385,8,1
12.943,0,500,0.040157,0.061984,8,1
13.203,-0.96993,10,0.0011981,-0.078405,8,1
13.459,-0.75663,10,0.0013571,-0.18099,8,1
13.711,0.11545,10,0.0012212,-0.13794,8,1
13.939,0.51766,10,0.0012531,-0.027145,8,1
14.194,0.30177,10,0.0012941,0.021053,8,1
14.479,0.017381,10,0.0012619,0.020107,8,1
14.741,-0.17162,10,0.0012779,-0.016292,8,1
15.014,-0.11941,10,0.001267,-0.035173,8,1
15.268,0.22358,10,0.001271,0.018117,8,1
15.545,0.30471,10,0.0012908,0.041357,8,1
15.817,0.14773,10,0.001292,0.033817,8,1
16.151,0.010543,10,0.0012619,0.0097192,8,1
16.348,-0.052462,10,0.0012491,-0.014738,8,1
16.613,-0.11101,10,0.0012889,-0.038884,8,1
16.912,-0.041276,10,0.001229,-0.040626,8,1
17.375,0.06043,10,0.0012631,-0.02598,8,1
17.615,0.12416,10,0.0012619,-0.0010605,8,1
17.929,0.21899,10,0.0012119,0.021706,8,1
18.198,0.26739,10,0.001189,0.044166,8,1
18.464,0,500,0.040034,0.039144,8,1
18.716,0.049541,10,0.0011868,0.0054983,8,1
19.005,-0.043104,10,0.00122,-0.023977,8,1
19.307,-0.063993,10,0.001235,-0.042897,8,1
19.563,-0.061144,10,0.0011921,-0.056038,8,1
19.79,-0.038925,10,0.0012071,-0.059707,8,1
20.08,-0.074748,10,0.001189,-0.066031,8,1
20.322,-0.028036,10,0.0012469,-0.054704,8,1
20.624,0.042613,10,0.0012622,-0.035776,8,1
20.888,0.064885,10,0.00123,-0.021214,8,1
21.13,0.12343,10,0.0012929,0.00014745,8,1
21.395,0.22387,10,0.001215,0.021559,8,1
21.71,0.21393,10,0.001291,0.036431,8,1
21.976,0.092194,10,0.0012121,0.024025,8,1
22.203,0.039979,10,0.001199,-0.00019161,8,1
22.54,-0.047166,10,0.001189,-0.026369,8,1
22.746,-0.094916,10,0.0012059,-0.045115,8,1
23.011,-0.07714,10,0.0011981,-0.061647,8,1
23.272,-0.0472,10,0.0011868,-0.063193,8,1
23.537,-0.006015,10,0.001225,-0.056347,8,1
23.828,0.023054,10,0.0011921,-0.042508,8,1
24.128,0.058178,10,0.0012381,-0.027204,8,1
24.399,0.078912,10,0.001265,-0.01277,8,1
24.623,0.15481,10,0.001261,0.0050441,8,1
24.961,0.20069,10,0.0012631,0.017965,8,1
25.215,0.21489,10,0.001261,0.028682,8,1
25.42,1.1365,40,0.003653,0.0086833,8,1
25.706,0.51011,10,0.0013061,-0.05679,8,1
26.002,-0.71062,10,0.0012641,-0.26626,8,1
26.269,-1.1366,40,0.003684,-0.49914,8,1
26.523,-0.78238,10,0.0012631,-0.56836,8,1
26.762,-0.061286,10,0.0012879,-0.46735,8,1
27.064,0.6727,10,0.0012581,-0.24028,8,1
27.332,0.9286,10,0.0012619,-0.017764,8,1
27.639,0.6285,10,0.001266,0.095366,8,1
27.902,0.090598,10,0.0012958,0.067971,8,1
28.136,-0.21506,10,0.00126,-0.024067,8,1
28.459,-0.33882,10,0.001251,-0.10896,8,1
28.719,-0.30127,10,0.0012112,-0.16322,8,1
28.976,-0.045143,10,0.0012412,-0.14558,8,1
29.212,0.084764,10,0.0012329,-0.095535,8,1
29.482,0.21072,10,0.001296,-0.038115,8,1
29.776,0.32737,10,0.001267,0.018059,8,1
30.087,0.24859,10,0.0012701,0.042227,8,1
30.288,0.085242,10,0.00126,0.025849,8,1
30.569,-0.027579,10,0.0012531,-0.0094854,8,1
30.806,-0.11845,10,0.001277,-0.047206,8,1
31.08,-0.12674,10,0.0012619,-0.068858,8,1
31.393,-0.057182,10,0.001251,-0.072216,8,1
31.656,-0.032892,10,0.0012121,-0.063573,8,1
31.89,-0.027847,10,0.0012591,-0.049726,8,1
32.171,0.052257,10,0.0012469,-0.029062,8,1
32.452,0.078457,10,0.001241,-0.015787,8,1
32.698,0.16152,10,0.0012531,0.0056356,8,1
32.957,0.17172,10,0.0012262,0.020575,8,1
33.223,0.15982,10,0.001205,0.022104,8,1
33.532,0.12814,10,0.0012112,0.01164,8,1
33.77,0.0016083,10,0.001224,-0.016807,8,1
34.078,-0.11534,10,0.00123,-0.046639,8,1
34.351,-0.14543,10,0.0011921,-0.066761,8,1
34.575,-0.078782,10,0.001193,-0.06835,8,1
34.869,0.037199,10,0.0011859,-0.0447,8,1
35.198,0.13968,10,0.0011928,-0.0042181,8,1
35.46,0.22892,10,0.0012021,0.030984,8,1
35.696,0.26445,10,0.0012259,0.052565,8,1
36.007,0.17486,10,0.0012739,0.052983,8,1
36.273,0.042984,10,0.0012639,0.027945,8,1
36.512,-0.031177,10,0.0012569,-0.0068493,8,1
36.827,-0.13327,10,0.001297,-0.041779,8,1
37.087,-0.15567,10,0.001272,-0.070782,8,1
37.349,-0.10929,10,0.0012782,-0.0729,8,1
37.582,-0.00040044,10,0.001286,-0.046845,8,1
37.929,0.15067,10,0.0012071,-0.0063775,8,1
38.109,0.27817,10,0.0012228,0.040621,8,1
38.423,0.37355,10,0.0012639,0.078897,8,1
38.693,0.21382,10,0.0012631,0.077496,8,1
38.932,-0.0049956,10,0.001215,0.032306,8,1
39.247,-0.16009,10,0.0012419,-0.021202,8,1
39.471,-0.23689,10,0.001261,-0.070625,8,1
39.765,-0.15027,10,0.001266,-0.093148,8,1
40.002,0.0072316,10,0.001287,-0.069069,8,1
40.319,0.1499,10,0.0012619,-0.02376,8,1
40.579,-0.70963,10,0.0012629,0.033275,8,1
40.841,0.5159,10,0.001291,0.20186,8,1
41.267,1.1262,40,0.00368,0.47463,8,1
41.558,0,500,0.040155,0.56876,8,1
41.816,0,500,0.040136,0.48238,8,1
42.09,0,500,0.040048,0.28092,8,1
42.331,1.1378,70,0.005985,0.10113,8,1
42.578,-0.84281,10,0.001214,-0.054127,8,1
42.89,-0.63031,10,0.0012691,-0.15513,8,1
43.155,0.15499,10,0.001204,-0.11846,8,1
43.373,0.46132,10,0.001229,-0.024887,8,1
43.657,0.29564,10,0.0011981,0.016002,8,1
43.911,0.04238,10,0.001195,0.0031288,8,1
44.2,-0.075255,10,0.0011978,-0.022029,8,1
44.452,-0.15933,10,0.0012319,-0.039007,8,1
44.769,-0.060082,10,0.001343,-0.037825,8,1
45.008,0.0035463,10,0.0012422,-0.023974,8,1
45.319,-0.023587,10,0.001189,-0.021288,8,1
45.579,-0.020882,10,0.001194,-0.010047,8,1
45.785,-0.054727,10,0.0011981,-0.0067064,8,1
46.051,-0.037299,10,0.0011899,0.00049776,8,1
46.313,-0.042886,10,0.0011859,0.0060318,8,1
46.659,-0.010202,10,0.0012071,0.013246,8,1
46.918,-0.04662,10,0.0011921,0.01722,8,1
47.176,-0.015322,10,0.0013101,0.027343,8,1
47.411,-0.055539,10,0.0011621,0.026722,8,1
47.719,-0.04452,10,0.0012069,0.036429,8,1
47.94,-0.046732,10,0.001236,0.035359,8,1
48.244,-0.074531,10,0.0011919,0.037165,8,1
48.477,-0.018024,10,0.0012078,0.051472,8,1
48.792,-0.002245,10,0.001189,0.062825,8,1
49.056,-0.028925,10,0.0012031,0.064644,8,1
49.29,-0.020602,10,0.001332,0.075321,8,1
49.607,-0.037879,10,0.0012879,0.075857,8,1
49.839,0.010143,10,0.0011871,0.089921,8,1
50.095,-0.021306,10,0.0011911,0.089313,8,1
50.435,0.008073,10,0.001209,0.10584,8,1
50.638,-0.021949,10,0.0012438,0.10272,8,1
50.897,-0.0070314,10,0.0012519,0.11275,8,1
51.165,0.020706,10,0.0012078,0.1198,8,1
51.425,-0.020586,10,0.0012159,0.11995,8,1
51.724,-0.031728,10,0.0012469,0.12496,8,1
52.015,0.0086298,10,0.001297,0.13595,8,1
52.28,-0.046587,10,0.001266,0.13057,8,1
52.561,-0.0063582,10,0.0012639,0.13937,8,1
52.803,-0.012155,10,0.0012639,0.1466,8,1
53.158,0.02005,10,0.001271,0.15861,8,1
53.344,0.002649,10,0.001266,0.16246,8,1
53.602,-0.030903,10,0.001291,0.16437,8,1
53.874,-0.055072,10,0.001291,0.16538,8,1
54.211,-0.051788,10,0.0012631,0.16964,8,1

